Millions of Little Minions: Using Packets for Low Latency Network Programming and Visibility (Extended Version)

This paper presents a practical approach to rapidly introduce new dataplane functionality into networks: End-hosts embed tiny programs into packets to actively query and manipulate a network's internal state. We show how this "tiny packet program" (TPP) interface gives end-hosts unprecedented visibility into network behavior, enabling them to work with the network to achieve a common goal. Our design leverages what each component does best: (a) switches forward and execute tiny packet programs (at most 5 instructions) at line rate, and (b) end-hosts perform arbitrary computation on network state, which are easy to evolve. Using a hardware prototype on a NetFPGA, we show our design is feasible, at a reasonable cost. By implementing three different research proposals, we show that TPPs are also useful. And finally, we present an architecture in which they can be made secure.

==> data/netfpga-compile.txt <==
router:

Device Utilization Summary:

   Number of BUFDSs                          5 out of 24     20%
   Number of BUFGs                          17 out of 32     53%
   Number of FIFO36_72_EXPs                  8 out of 324     2%
   Number of GTX_DUALs                      12 out of 24     50%
      Number of LOCed GTX_DUALs             12 out of 12    100%

   Number of ILOGICs                        35 out of 1280    2%
   Number of External IOBs                  68 out of 680    10%
      Number of LOCed IOBs                  44 out of 68     64%

   Number of External IPADs                 58 out of 826     7%
      Number of LOCed IPADs                 10 out of 58     17%

   Number of OLOGICs                        63 out of 1280    4%
   Number of External OPADs                 48 out of 96     50%
      Number of LOCed OPADs                  0 out of 48      0%

   Number of PCIEs                           1 out of 1     100%
   Number of PLL_ADVs                        2 out of 6      33%
   Number of RAMB18X2s                      13 out of 324     4%
      Number of LOCed RAMB18X2s              1 out of 13      7%

   Number of RAMB18X2SDPs                   89 out of 324    27%
      Number of LOCed RAMB18X2SDPs           1 out of 89      1%

   Number of RAMB36SDP_EXPs                  4 out of 324     1%
      Number of LOCed RAMB36SDP_EXPs         3 out of 4      75%

   Number of RAMB36_EXPs                    72 out of 324    22%
      Number of LOCed RAMB36_EXPs           20 out of 72     27%

   Number of RAMBFIFO18_36s                 16 out of 324     4%
   Number of Slices                      26817 out of 37440  71%
   Number of Slice Registers             64703 out of 149760 43%
      Number used as Flip Flops          64696
      Number used as Latches                 1
      Number used as LatchThrus              6

   Number of Slice LUTS                  69101 out of 149760 46%
   Number of Slice LUT-Flip Flop pairs   88823 out of 149760 59%


switch:

Device Utilization Summary:

   Number of BUFDSs                          5 out of 24     20%
   Number of BUFGs                          17 out of 32     53%
   Number of FIFO36_72_EXPs                  8 out of 324     2%
   Number of GTX_DUALs                      12 out of 24     50%
      Number of LOCed GTX_DUALs             12 out of 12    100%

   Number of ILOGICs                        35 out of 1280    2%
   Number of External IOBs                  68 out of 680    10%
      Number of LOCed IOBs                  44 out of 68     64%

   Number of External IPADs                 58 out of 826     7%
      Number of LOCed IPADs                 10 out of 58     17%

   Number of OLOGICs                        63 out of 1280    4%
   Number of External OPADs                 48 out of 96     50%
      Number of LOCed OPADs                  0 out of 48      0%

   Number of PCIEs                           1 out of 1     100%
   Number of PLL_ADVs                        2 out of 6      33%
   Number of RAMB18X2s                      12 out of 324     3%
      Number of LOCed RAMB18X2s              1 out of 12      8%

   Number of RAMB18X2SDPs                   85 out of 324    26%
      Number of LOCed RAMB18X2SDPs           1 out of 85      1%

   Number of RAMB36SDP_EXPs                  4 out of 324     1%
      Number of LOCed RAMB36SDP_EXPs         3 out of 4      75%

   Number of RAMB36_EXPs                    74 out of 324    22%
      Number of LOCed RAMB36_EXPs           20 out of 74     27%

   Number of RAMBFIFO18_36s                 16 out of 324     4%
   Number of Slices                      25347 out of 37440  67%
   Number of Slice Registers             61786 out of 149760 41%
      Number used as Flip Flops          61781
      Number used as Latches                 1
      Number used as LatchThrus              4

   Number of Slice LUTS                  65043 out of 149760 43%
   Number of Slice LUT-Flip Flop pairs   84035 out of 149760 56%




==> data/netfpga-refnic.txt <==
   Number of BUFDSs                          5 out of 24     20%
   Number of BUFGs                          16 out of 32     50%
   Number of FIFO36_72_EXPs                  8 out of 324     2%
   Number of GTX_DUALs                      12 out of 24     50%
      Number of LOCed GTX_DUALs             12 out of 12    100%

   Number of ILOGICs                        35 out of 1280    2%
   Number of External IOBs                  68 out of 680    10%
      Number of LOCed IOBs                  44 out of 68     64%

   Number of External IPADs                 58 out of 826     7%
      Number of LOCed IPADs                 10 out of 58     17%

   Number of OLOGICs                        63 out of 1280    4%
   Number of External OPADs                 48 out of 96     50%
      Number of LOCed OPADs                  0 out of 48      0%

   Number of PCIEs                           1 out of 1     100%
   Number of PLL_ADVs                        2 out of 6      33%
   Number of RAMB18X2s                      13 out of 324     4%
      Number of LOCed RAMB18X2s              1 out of 13      7%

   Number of RAMB18X2SDPs                   75 out of 324    23%
      Number of LOCed RAMB18X2SDPs           1 out of 75      1%

   Number of RAMB36SDP_EXPs                  3 out of 324     1%
      Number of LOCed RAMB36SDP_EXPs         3 out of 3     100%

   Number of RAMB36_EXPs                    24 out of 324     7%
      Number of LOCed RAMB36_EXPs           20 out of 24     83%

   Number of RAMBFIFO18_36s                 16 out of 324     4%
   Number of Slices                      17366 out of 37440  46%
   Number of Slice Registers             43288 out of 149760 28%
      Number used as Flip Flops          43283
      Number used as Latches                 1
      Number used as LatchThrus              4

   Number of Slice LUTS                  37947 out of 149760 25%
   Number of Slice LUT-Flip Flop pairs   54846 out of 149760 36%



==> data/netfpga-with-tpp.txt <==

Number of BUFDSs                          5 out of 24     20%
   Number of BUFGs                          17 out of 32     53%
   Number of FIFO36_72_EXPs                  8 out of 324     2%
   Number of GTX_DUALs                      12 out of 24     50%
      Number of LOCed GTX_DUALs             12 out of 12    100%

   Number of ILOGICs                        35 out of 1280    2%
   Number of External IOBs                  68 out of 680    10%
      Number of LOCed IOBs                  44 out of 68     64%

   Number of External IPADs                 58 out of 826     7%
      Number of LOCed IPADs                 10 out of 58     17%

   Number of OLOGICs                        63 out of 1280    4%
   Number of External OPADs                 48 out of 96     50%
      Number of LOCed OPADs                  0 out of 48      0%

   Number of PCIEs                           1 out of 1     100%
   Number of PLL_ADVs                        2 out of 6      33%
   Number of RAMB18X2s                      13 out of 324     4%
      Number of LOCed RAMB18X2s              1 out of 13      7%

   Number of RAMB18X2SDPs                   78 out of 324    24%
      Number of LOCed RAMB18X2SDPs           1 out of 78      1%

   Number of RAMB36SDP_EXPs                  3 out of 324     1%
      Number of LOCed RAMB36SDP_EXPs         3 out of 3     100%

   Number of RAMB36_EXPs                    64 out of 324    19%
      Number of LOCed RAMB36_EXPs           20 out of 64     31%

   Number of RAMBFIFO18_36s                 16 out of 324     4%
   Number of Slices                      24657 out of 37440  65%
   Number of Slice Registers             60818 out of 149760 40%
      Number used as Flip Flops          60813
      Number used as Latches                 1
      Number used as LatchThrus              4

   Number of Slice LUTS                  63996 out of 149760 42%
   Number of Slice LUT-Flip Flop pairs   82110 out of 149760 54%



==> plots/qsize.json <==
{"s1-eth4": [["2216985594.451", 0], ["2216985717.937", 0], ["2216985879.717", 0], ["2216985953.353", 8], ["2216988140.169", 0], ["2216988141.702", 0], ["2216988261.266", 0], ["2216988381.807", 0], ["2216988499.888", 0], ["2216988617.690", 0], ["2216988736.410", 0], ["2216988861.966", 0], ["2216991905.760", 0], ["2216992033.197", 0], ["2216992146.843", 0], ["2216992268.015", 0], ["2216992388.946", 0], ["2216992509.894", 0], ["2216992634.195", 0], ["2216992753.510", 0], ["2216994441.631", 5], ["2216994449.746", 6], ["2216994562.670", 6], ["2216994685.970", 2], ["2216994813.422", 2], ["2216994931.901", 2], ["2216995050.912", 2], ["2216995166.527", 2], ["2217016031.836", 0], ["2217016154.934", 0], ["2217016272.616", 0], ["2217016396.591", 0], ["2217016515.817", 0], ["2217016635.735", 0], ["2217016753.717", 0], ["2217016874.145", 0], ["2217017575.257", 4], ["2217017584.729", 5], ["2217017697.583", 5], ["2217017818.018", 5], ["2217017937.821", 5], ["2217018055.186", 5], ["2217018176.787", 5], ["2217018296.487", 5], ["2217019558.829", 0], ["2217019560.397", 0], ["2217019666.578", 1], ["2217019786.081", 0], ["2217019903.537", 0], ["2217020020.154", 0], ["2217020145.080", 0], ["2217020262.235", 0], ["2217025515.977", 0], ["2217025517.761", 0], ["2217025620.511", 0], ["2217025738.933", 0], ["2217025858.758", 0], ["2217025981.696", 0], ["2217026098.287", 0], ["2217026215.318", 2], ["2217027063.950", 0], ["2217027065.509", 0], ["2217027167.203", 0], ["2217027290.183", 0], ["2217027409.876", 0], ["2217027572.613", 0], ["2217027659.591", 0], ["2217027768.530", 0], ["2217030281.182", 0], ["2217030446.621", 0], ["2217030522.320", 7], ["2217030639.424", 7], ["2217030758.320", 7], ["2217030878.711", 7], ["2217030997.319", 7], ["2217031117.946", 7], ["2217046865.909", 0], ["2217046867.707", 0], ["2217046969.840", 0], ["2217047088.498", 0], ["2217047207.049", 0], ["2217047327.060", 0], ["2217047445.760", 0], ["2217047569.047", 0], ["2217050768.403", 0], ["2217050770.123", 0], ["2217050877.167", 0], ["2217050995.251", 0], ["2217051116.577", 0], ["2217051232.010", 1], ["2217051356.161", 0], ["2217051471.512", 1], ["2217055779.390", 0], ["2217055781.383", 0], ["2217055878.054", 0], ["2217055996.419", 0], ["2217056121.191", 0], ["2217056237.746", 0], ["2217056357.234", 0], ["2217056474.103", 0], ["2217058127.513", 0], ["2217058129.003", 0], ["2217058233.290", 0], ["2217058353.221", 0], ["2217058473.279", 0], ["2217058592.445", 0], ["2217058703.763", 0], ["2217058832.086", 0], ["2217066148.984", 0], ["2217066150.797", 0], ["2217066255.057", 0], ["2217066425.379", 1], ["2217066495.211", 0], ["2217066664.747", 1], ["2217066735.662", 0], ["2217066905.640", 1], ["2217078078.605", 0], ["2217078079.702", 0], ["2217078201.087", 0], ["2217078317.859", 0], ["2217078436.272", 0], ["2217078559.814", 0], ["2217078680.299", 0], ["2217078789.841", 0], ["2217078913.565", 0], ["2217079029.889", 0], ["2217079154.176", 0], ["2217079276.505", 0], ["2217079394.977", 0], ["2217079514.784", 0], ["2217079631.032", 0], ["2217079751.333", 0], ["2217081397.456", 0], ["2217081516.295", 0], ["2217081639.599", 0], ["2217081756.370", 0], ["2217081875.974", 0], ["2217082000.285", 0], ["2217082115.146", 0], ["2217082234.816", 0], ["2217084367.034", 0], ["2217084416.340", 0], ["2217084532.807", 0], ["2217084651.180", 0], ["2217084770.459", 0], ["2217084895.425", 0], ["2217085013.796", 0], ["2217085128.592", 0], ["2217090950.156", 0], ["2217091078.681", 0], ["2217091199.595", 0], ["2217091319.507", 0], ["2217091438.567", 0], ["2217091557.273", 0], ["2217091681.931", 0], ["2217091796.872", 0], ["2217096843.067", 0], ["2217096904.829", 0], ["2217097023.821", 0], ["2217097147.272", 0], ["2217097267.092", 0], ["2217097386.662", 0], ["2217097506.065", 0], ["2217097622.398", 0], ["2217116738.639", 0], ["2217116740.339", 0], ["2217116841.460", 0], ["2217116952.294", 1], ["2217117079.339", 0], ["2217117200.294", 0], ["2217117320.872", 0], ["2217117439.367", 0], ["2217119701.574", 1], ["2217119705.674", 2], ["2217119799.960", 2], ["2217119921.579", 2], ["2217120062.334", 2], ["2217120165.539", 2], ["2217120279.563", 2], ["2217120399.534", 2], ["2217123993.239", 0], ["2217123994.882", 0], ["2217124112.808", 0], ["2217124236.504", 0], ["2217124359.866", 0], ["2217124478.845", 0], ["2217124598.749", 0], ["2217124760.931", 0], ["2217125556.962", 0], ["2217125559.076", 0], ["2217125658.685", 0], ["2217125780.625", 0], ["2217125899.778", 0], ["2217126025.445", 0], ["2217126142.292", 0], ["2217126258.657", 0], ["2217140167.598", 0], ["2217140169.612", 0], ["2217140264.754", 0], ["2217140384.117", 0], ["2217140503.804", 0], ["2217140621.370", 0], ["2217140745.125", 1], ["2217140868.053", 0], ["2217143924.808", 0], ["2217144035.729", 0], ["2217144159.921", 0], ["2217144278.281", 0], ["2217144398.561", 0], ["2217144517.625", 0], ["2217144638.219", 0], ["2217144796.940", 0], ["2217148000.762", 0], ["2217148049.979", 0], ["2217148120.294", 0], ["2217148240.422", 0], ["2217148360.778", 0], ["2217148490.408", 0], ["2217148602.580", 0], ["2217148721.617", 0], ["2217154930.222", 0], ["2217154931.717", 0], ["2217155051.867", 0], ["2217155170.728", 0], ["2217155290.689", 0], ["2217155409.752", 0], ["2217155528.661", 0], ["2217155648.615", 0], ["2217160096.201", 0], ["2217160097.824", 0], ["2217160203.353", 0], ["2217160323.117", 0], ["2217160441.539", 0], ["2217160561.866", 0], ["2217160681.569", 0], ["2217160798.384", 0], ["2217162518.255", 0], ["2217162640.408", 0], ["2217162758.418", 0], ["2217162884.776", 0], ["2217162999.461", 0], ["2217163117.630", 0], ["2217163243.838", 0], ["2217163363.329", 0], ["2217164739.970", 0], ["2217164741.863", 0], ["2217164843.889", 0], ["2217164962.591", 0], ["2217165085.591", 0], ["2217165205.070", 0], ["2217165323.863", 0], ["2217165442.457", 0], ["2217169202.340", 0], ["2217169204.328", 0], ["2217169306.166", 0], ["2217169424.882", 0], ["2217169544.668", 0], ["2217169661.396", 0], ["2217169777.370", 0], ["2217169898.254", 0], ["2217170660.838", 0], ["2217170663.042", 0], ["2217170766.778", 0], ["2217170887.918", 0], ["2217171017.373", 0], ["2217171126.697", 0], ["2217171246.138", 0], ["2217171365.609", 0], ["2217175130.729", 0], ["2217175132.760", 0], ["2217175227.914", 0], ["2217175354.798", 0], ["2217175475.466", 0], ["2217175594.165", 0], ["2217175712.152", 0], ["2217175830.433", 0], ["2217176616.563", 0], ["2217176618.177", 0], ["2217176739.215", 0], ["2217176859.934", 0], ["2217176976.077", 0], ["2217177095.690", 0], ["2217177215.811", 0], ["2217177335.561", 0], ["2217179849.208", 0], ["2217179850.797", 0], ["2217179970.408", 0], ["2217180090.295", 0], ["2217180210.644", 0], ["2217180330.460", 0], ["2217180448.966", 0], ["2217180583.346", 0], ["2217184168.562", 0], ["2217184170.492", 0], ["2217184271.755", 8], ["2217184388.296", 8], ["2217184518.001", 9], ["2217184630.434", 9], ["2217184744.873", 10], ["2217184873.749", 11], ["2217199992.402", 0], ["2217199993.364", 0], ["2217200110.823", 0], ["2217200233.837", 0], ["2217200353.818", 0], ["2217200469.609", 0], ["2217200594.475", 0], ["2217200717.401", 0], ["2217206479.503", 0], ["2217206481.117", 0], ["2217206579.253", 0], ["2217206702.670", 0], ["2217206817.731", 0], ["2217206940.080", 0], ["2217207055.130", 0], ["2217207177.571", 0], ["2217219903.807", 0], ["2217219904.986", 0], ["2217220050.435", 0], ["2217220146.975", 0], ["2217220266.772", 0], ["2217220386.246", 0], ["2217220508.712", 0], ["2217220625.424", 0], ["2217224856.230", 0], ["2217224858.103", 0], ["2217224955.009", 0], ["2217225075.645", 0], ["2217225193.572", 0], ["2217225315.546", 0], ["2217225439.649", 0], ["2217225556.226", 0], ["2217226814.608", 0], ["2217226816.519", 0], ["2217226916.651", 0], ["2217227035.399", 0], ["2217227156.351", 8], ["2217227274.706", 8], ["2217227394.226", 8], ["2217227523.686", 8], ["2217228569.135", 8], ["2217228572.725", 9], ["2217228670.074", 1], ["2217228798.480", 1], ["2217228906.865", 1], ["2217229034.494", 1], ["2217229199.072", 1], ["2217229266.938", 1], ["2217230960.062", 0], ["2217230961.736", 0], ["2217231078.936", 0], ["2217231197.289", 0], ["2217231320.646", 0], ["2217231439.067", 0], ["2217231563.902", 0], ["2217231679.835", 0], ["2217238539.824", 0], ["2217238541.353", 0], ["2217238637.183", 0], ["2217238762.085", 0], ["2217238883.031", 0], ["2217238999.888", 0], ["2217239121.986", 0], ["2217239238.913", 0], ["2217244556.942", 0], ["2217244558.555", 0], ["2217244665.364", 0], ["2217244784.483", 0], ["2217244902.278", 0], ["2217245036.591", 0], ["2217245145.200", 0], ["2217245266.797", 0], ["2217256565.682", 0], ["2217256567.609", 0], ["2217256663.991", 0], ["2217256786.585", 0], ["2217256905.985", 0], ["2217257017.970", 0], ["2217257144.815", 0], ["2217257267.857", 0], ["2217258622.203", 0], ["2217258623.877", 0], ["2217258744.096", 0], ["2217258862.965", 0], ["2217258983.567", 0], ["2217259103.331", 0], ["2217259221.535", 0], ["2217259345.665", 0], ["2217259486.120", 0], ["2217259592.216", 0], ["2217259706.901", 0], ["2217259829.845", 0], ["2217259948.655", 0], ["2217260071.368", 0], ["2217260198.896", 0], ["2217260311.442", 0], ["2217264527.302", 0], ["2217264528.952", 0], ["2217264630.710", 0], ["2217264755.055", 0], ["2217264873.843", 0], ["2217264987.260", 0], ["2217265121.385", 0], ["2217265282.656", 0], ["2217265357.808", 3], ["2217265485.059", 0], ["2217265605.783", 0], ["2217265730.215", 0], ["2217265841.798", 0], ["2217265960.260", 0], ["2217266079.092", 0], ["2217266208.277", 0], ["2217270395.299", 0], ["2217270456.839", 0], ["2217270583.297", 0], ["2217270696.613", 0], ["2217270814.911", 0], ["2217270934.008", 0], ["2217271050.963", 0], ["2217271202.243", 0], ["2217274204.652", 0], ["2217274325.917", 0], ["2217274443.754", 0], ["2217274561.836", 0], ["2217274690.790", 0], ["2217274801.594", 7], ["2217274917.584", 7], ["2217275060.142", 6], ["2217287378.347", 0], ["2217287380.367", 0], ["2217287483.002", 0], ["2217287604.215", 0], ["2217287724.131", 0], ["2217287843.668", 0], ["2217287960.722", 0], ["2217288075.188", 0], ["2217290301.367", 0], ["2217290305.184", 1], ["2217290403.450", 1], ["2217290523.127", 1], ["2217290641.284", 1], ["2217290761.096", 1], ["2217290880.889", 1], ["2217290999.486", 1], ["2217297110.851", 0], ["2217297112.508", 0], ["2217297209.875", 0], ["2217297329.681", 0], ["2217297449.120", 0], ["2217297567.856", 0], ["2217297694.775", 0], ["2217297814.842", 0], ["2217309138.621", 0], ["2217309140.111", 0], ["2217309267.839", 0], ["2217309379.903", 0], ["2217309499.272", 0], ["2217309623.064", 0], ["2217309742.789", 0], ["2217309862.694", 0], ["2217309985.220", 0], ["2217310091.966", 0], ["2217310212.504", 0], ["2217310329.954", 0], ["2217310449.244", 0], ["2217310568.971", 0], ["2217310703.486", 0], ["2217310810.270", 0], ["2217315096.852", 5], ["2217315100.565", 6], ["2217315208.673", 6], ["2217315314.787", 6], ["2217315448.558", 6], ["2217315563.834", 6], ["2217315679.747", 6], ["2217315798.375", 6], ["2217318185.842", 0], ["2217318187.302", 0], ["2217318306.269", 0], ["2217318422.143", 0], ["2217318541.763", 0], ["2217318664.703", 0], ["2217318786.499", 0], ["2217318900.804", 0], ["2217328588.719", 0], ["2217328589.877", 0], ["2217328711.612", 0], ["2217328826.391", 0], ["2217328948.414", 0], ["2217329067.665", 0], ["2217329193.180", 0], ["2217329307.565", 0], ["2217329792.230", 0], ["2217329793.537", 0], ["2217329913.316", 0], ["2217330028.937", 0], ["2217330154.681", 0], ["2217330274.720", 0], ["2217330391.120", 0], ["2217330510.958", 0], ["2217331458.774", 0], ["2217331459.857", 0], ["2217331582.386", 0], ["2217331734.763", 0], ["2217331823.110", 0], ["2217331940.131", 0], ["2217332083.827", 0], ["2217332178.038", 0], ["2217335583.431", 0], ["2217335585.690", 0], ["2217335688.976", 0], ["2217335808.941", 0], ["2217335926.003", 0], ["2217336049.279", 0], ["2217336163.030", 1], ["2217336288.436", 1], ["2217338503.665", 0], ["2217338505.439", 0], ["2217338609.090", 0], ["2217338729.697", 0], ["2217338849.623", 0], ["2217338963.601", 0], ["2217339129.347", 0], ["2217339202.240", 0], ["2217339681.160", 0], ["2217339682.209", 0], ["2217339805.097", 0], ["2217339922.953", 0], ["2217340092.293", 0], ["2217340163.594", 0], ["2217340283.753", 0], ["2217340402.487", 0], ["2217343241.789", 0], ["2217343243.287", 0], ["2217343350.030", 0], ["2217343464.474", 0], ["2217343584.026", 0], ["2217343705.720", 0], ["2217343828.832", 1], ["2217343946.649", 0], ["2217347360.378", 0], ["2217347362.446", 0], ["2217347466.196", 0], ["2217347585.893", 0], ["2217347704.729", 0], ["2217347828.765", 0], ["2217347941.937", 0], ["2217348059.564", 0], ["2217349115.612", 0], ["2217349116.731", 0], ["2217349242.504", 0], ["2217349359.022", 0], ["2217349478.142", 0], ["2217349594.615", 0], ["2217349714.872", 0], ["2217349830.560", 0], ["2217352188.151", 0], ["2217352308.777", 0], ["2217352439.053", 0], ["2217352548.085", 0], ["2217352667.492", 0], ["2217352787.074", 0], ["2217352903.830", 0], ["2217353018.570", 0], ["2217354355.965", 0], ["2217354357.513", 0], ["2217354459.846", 0], ["2217354577.568", 0], ["2217354699.339", 0], ["2217354822.933", 0], ["2217354930.953", 0], ["2217355051.202", 0], ["2217355168.040", 1], ["2217355293.675", 0], ["2217355415.921", 0], ["2217355540.954", 0], ["2217355651.503", 0], ["2217355769.998", 0], ["2217355890.481", 0], ["2217356020.590", 0], ["2217369449.053", 0], ["2217369450.978", 0], ["2217369557.693", 0], ["2217369676.516", 0], ["2217369796.784", 0], ["2217369913.770", 0], ["2217370033.027", 0], ["2217370156.743", 8], ["2217370826.396", 5], ["2217370830.341", 6], ["2217370927.934", 6], ["2217371048.698", 6], ["2217371161.657", 6], ["2217371324.026", 4], ["2217371405.773", 4], ["2217371538.969", 4], ["2217375292.978", 0], ["2217375294.845", 0], ["2217375398.633", 0], ["2217375519.020", 0], ["2217375638.079", 0], ["2217375758.104", 0], ["2217375876.965", 0], ["2217375993.458", 0], ["2217376113.921", 0], ["2217376234.493", 0], ["2217376350.180", 0], ["2217376476.961", 0], ["2217376594.126", 0], ["2217376714.758", 0], ["2217376832.163", 0], ["2217376948.237", 0], ["2217389980.152", 0], ["2217389981.312", 0], ["2217390103.855", 0], ["2217390222.752", 0], ["2217390342.467", 0], ["2217390461.066", 0], ["2217390582.332", 0], ["2217390698.195", 0], ["2217394676.930", 0], ["2217394678.651", 0], ["2217394778.103", 0], ["2217394897.843", 0], ["2217395014.424", 0], ["2217395138.088", 0], ["2217395257.278", 0], ["2217395420.529", 0], ["2217395895.307", 0], ["2217395897.430", 0], ["2217395994.050", 0], ["2217396115.438", 0], ["2217396235.101", 0], ["2217396355.527", 0], ["2217396476.151", 0], ["2217396596.004", 0], ["2217405675.873", 0], ["2217405800.848", 0], ["2217405918.919", 0], ["2217406104.451", 0], ["2217406158.064", 0], ["2217406275.138", 0], ["2217406398.812", 0], ["2217406568.800", 0], ["2217409493.695", 0], ["2217409495.184", 0], ["2217409615.837", 0], ["2217409735.741", 0], ["2217409852.829", 0], ["2217409980.045", 0], ["2217410090.584", 0], ["2217410211.785", 1], ["2217417564.012", 0], ["2217417691.173", 0], ["2217417810.935", 0], ["2217417927.433", 0], ["2217418066.899", 0], ["2217418166.946", 0], ["2217418288.416", 0], ["2217418401.742", 0], ["2217418525.587", 0], ["2217418644.776", 0], ["2217418758.739", 0], ["2217418878.763", 0], ["2217418995.146", 0], ["2217419121.137", 0], ["2217419243.140", 0], ["2217419362.078", 0], ["2217424280.590", 4], ["2217424284.118", 5], ["2217424381.308", 5], ["2217424500.129", 5], ["2217424619.454", 5], ["2217424739.193", 5], ["2217424859.014", 5], ["2217424978.878", 5], ["2217441146.830", 6], ["2217441148.412", 7], ["2217441256.892", 9], ["2217441376.269", 8], ["2217441547.850", 5], ["2217441618.737", 6], ["2217441787.372", 3], ["2217441854.992", 4], ["2217451356.963", 0], ["2217451358.199", 0], ["2217451481.595", 0], ["2217451596.827", 0], ["2217451718.276", 0], ["2217451835.051", 0], ["2217451953.943", 0], ["2217452075.296", 0], ["2217454305.985", 6], ["2217454312.773", 7], ["2217454417.682", 6], ["2217454545.409", 6], ["2217454674.212", 6], ["2217454783.507", 6], ["2217454907.396", 6], ["2217455026.812", 6], ["2217461110.203", 0], ["2217461111.286", 0], ["2217461231.437", 0], ["2217461350.192", 0], ["2217461468.057", 0], ["2217461590.454", 0], ["2217461710.709", 0], ["2217461840.874", 0], ["2217467043.742", 3], ["2217467047.664", 4], ["2217467167.833", 1], ["2217467283.605", 1], ["2217467404.504", 1], ["2217467559.575", 1], ["2217467642.195", 1], ["2217467759.036", 1], ["2217475986.311", 0], ["2217475987.822", 0], ["2217476114.213", 0], ["2217476230.555", 0], ["2217476348.756", 0], ["2217476469.230", 1], ["2217476609.555", 0], ["2217476704.304", 1], ["2217482596.838", 2], ["2217482600.803", 3], ["2217482697.092", 3], ["2217482816.334", 3], ["2217482937.805", 3], ["2217483058.167", 3], ["2217483174.919", 3], ["2217483294.457", 3], ["2217490186.633", 0], ["2217490187.982", 0], ["2217490304.163", 0], ["2217490427.530", 0], ["2217490544.390", 0], ["2217490666.386", 0], ["2217490784.575", 0], ["2217490901.741", 0], ["2217493075.321", 0], ["2217493111.716", 0], ["2217493228.424", 0], ["2217493350.664", 0], ["2217493469.503", 0], ["2217493589.407", 0], ["2217493710.072", 0], ["2217493825.960", 0], ["2217497144.135", 0], ["2217497145.675", 0], ["2217497286.025", 0], ["2217497370.484", 0], ["2217497483.608", 0], ["2217497604.322", 0], ["2217497726.644", 0], ["2217497843.719", 0], ["2217509816.270", 0], ["2217509941.336", 0], ["2217510065.162", 0], ["2217510183.278", 0], ["2217510296.577", 0], ["2217510430.083", 0], ["2217510546.472", 0], ["2217510664.633", 0], ["2217512045.550", 4], ["2217512049.393", 5], ["2217512160.194", 5], ["2217512273.704", 5], ["2217512392.025", 5], ["2217512520.125", 5], ["2217512634.225", 5], ["2217512749.844", 5], ["2217522806.776", 0], ["2217522808.966", 0], ["2217522914.606", 0], ["2217523110.273", 0], ["2217523151.282", 0], ["2217523278.111", 0], ["2217523398.217", 0], ["2217523519.145", 0], ["2217525801.878", 0], ["2217525803.657", 0], ["2217525903.284", 0], ["2217526018.329", 0], ["2217526141.637", 0], ["2217526260.921", 0], ["2217526381.683", 0], ["2217526500.869", 0], ["2217532056.003", 0], ["2217532141.560", 0], ["2217532258.821", 0], ["2217532383.174", 0], ["2217532499.928", 0], ["2217532631.404", 0], ["2217532734.740", 0], ["2217532853.432", 0], ["2217533183.806", 0], ["2217533185.419", 0], ["2217533283.900", 0], ["2217533402.823", 0], ["2217533524.966", 0], ["2217533645.008", 0], ["2217533760.702", 0], ["2217533885.987", 0], ["2217543522.901", 0], ["2217543524.715", 0], ["2217543628.871", 0], ["2217543748.694", 0], ["2217543868.091", 0], ["2217543987.042", 0], ["2217544106.638", 3], ["2217544221.309", 8], ["2217545479.044", 0], ["2217545480.864", 0], ["2217545581.123", 0], ["2217545702.725", 0], ["2217545824.473", 0], ["2217545938.908", 0], ["2217546059.560", 0], ["2217546182.508", 1], ["2217546437.978", 0], ["2217546439.540", 0], ["2217546543.372", 0], ["2217546657.672", 0], ["2217546775.621", 0], ["2217546897.584", 0], ["2217547019.362", 0], ["2217547139.426", 0], ["2217548402.632", 0], ["2217548404.216", 0], ["2217548507.592", 0], ["2217548626.455", 0], ["2217548746.242", 0], ["2217548865.369", 0], ["2217548983.226", 0], ["2217549104.806", 0], ["2217557169.380", 0], ["2217557289.469", 0], ["2217557406.131", 0], ["2217557523.691", 0], ["2217557646.104", 0], ["2217557764.976", 0], ["2217557885.510", 0], ["2217558015.167", 0], ["2217558384.207", 0], ["2217558495.380", 0], ["2217558618.059", 0], ["2217558736.552", 0], ["2217558856.449", 0], ["2217559009.704", 0], ["2217559110.026", 0], ["2217559228.333", 0], ["2217563620.116", 0], ["2217563621.991", 0], ["2217563733.581", 0], ["2217563839.397", 0], ["2217563960.556", 0], ["2217564090.661", 6], ["2217564202.718", 8], ["2217564321.337", 8], ["2217566594.441", 0], ["2217566699.017", 0], ["2217566817.430", 0], ["2217566933.222", 0], ["2217567054.145", 7], ["2217567174.876", 7], ["2217567295.870", 7], ["2217567416.253", 7], ["2217578686.195", 0], ["2217578687.907", 0], ["2217578785.831", 0], ["2217578905.830", 0], ["2217579022.457", 0], ["2217579145.798", 0], ["2217579265.515", 0], ["2217579383.278", 0], ["2217604448.208", 0], ["2217604450.037", 0], ["2217604555.258", 0], ["2217604674.478", 0], ["2217604794.721", 0], ["2217604906.820", 0], ["2217605030.333", 0], ["2217605155.787", 0], ["2217605271.713", 0], ["2217605389.857", 0], ["2217605509.839", 0], ["2217605626.343", 1], ["2217605752.977", 1], ["2217605862.606", 0], ["2217605982.736", 1], ["2217606109.076", 0], ["2217607488.771", 0], ["2217607490.594", 0], ["2217607592.267", 0], ["2217607711.417", 0], ["2217607831.339", 0], ["2217607949.626", 0], ["2217608072.537", 0], ["2217608189.847", 0], ["2217634965.253", 0], ["2217634966.603", 0], ["2217635087.664", 0], ["2217635206.735", 0], ["2217635323.226", 0], ["2217635445.981", 0], ["2217635567.115", 0], ["2217635682.531", 0], ["2217676108.397", 0], ["2217676110.395", 0], ["2217676204.663", 0], ["2217676326.539", 0], ["2217676450.961", 0], ["2217676573.979", 0], ["2217676689.562", 0], ["2217676808.738", 0], ["2217691415.794", 0], ["2217691417.359", 0], ["2217691516.681", 0], ["2217691635.652", 0], ["2217691755.002", 0], ["2217691876.106", 0], ["2217691999.139", 9], ["2217692122.638", 9], ["2217694758.255", 0], ["2217694759.603", 0], ["2217694887.287", 8], ["2217695014.060", 7], ["2217695126.148", 7], ["2217695245.492", 7], ["2217695367.456", 7], ["2217695486.116", 7], ["2217707196.327", 0], ["2217707198.072", 0], ["2217707301.559", 0], ["2217707413.482", 0], ["2217707529.489", 0], ["2217707658.910", 0], ["2217707770.075", 0], ["2217707896.942", 0], ["2217711210.417", 0], ["2217711212.094", 0], ["2217711314.207", 0], ["2217711433.611", 0], ["2217711553.545", 0], ["2217711672.430", 0], ["2217711795.516", 0], ["2217711912.033", 0], ["2217718121.654", 0], ["2217718230.574", 0], ["2217718352.175", 0], ["2217718580.850", 0], ["2217718820.000", 0], ["2217719067.373", 0], ["2217719428.546", 0], ["2217719547.086", 0], ["2217728106.717", 0], ["2217728108.150", 0], ["2217728228.839", 0], ["2217728345.515", 0], ["2217728469.931", 0], ["2217728583.963", 0], ["2217728710.722", 0], ["2217728829.162", 0], ["2217733683.291", 1], ["2217733809.133", 1], ["2217733920.035", 1], ["2217734054.775", 1], ["2217734160.266", 1], ["2217734514.236", 0], ["2217734633.528", 0], ["2217734750.454", 0], ["2217734869.405", 0], ["2217734988.708", 0], ["2217735113.134", 0], ["2217735233.085", 0], ["2217735352.257", 0], ["2217735471.845", 0], ["2217735597.437", 0], ["2217735710.502", 0], ["2217743526.955", 0], ["2217743528.996", 0], ["2217743631.059", 0], ["2217743750.010", 0], ["2217743869.458", 0], ["2217743987.899", 0], ["2217744108.742", 0], ["2217744229.874", 0], ["2217746427.116", 0], ["2217746428.743", 0], ["2217746546.015", 0], ["2217746670.386", 0], ["2217746790.052", 0], ["2217746911.724", 0], ["2217747023.097", 0], ["2217747139.625", 0], ["2217747268.356", 0], ["2217747390.051", 0], ["2217747511.015", 0], ["2217747630.326", 0], ["2217747749.926", 0], ["2217747868.586", 0], ["2217747984.908", 0], ["2217748103.283", 0], ["2217752203.198", 0], ["2217752205.187", 0], ["2217752305.294", 0], ["2217752538.928", 0], ["2217752663.542", 0], ["2217752903.135", 0], ["2217753739.370", 0], ["2217753859.904", 0], ["2217755237.274", 4], ["2217755240.792", 5], ["2217755332.439", 1], ["2217755450.702", 1], ["2217755569.299", 1], ["2217755690.200", 1], ["2217755810.727", 1], ["2217755930.262", 1], ["2217770195.023", 0], ["2217770196.903", 0], ["2217770303.915", 0], ["2217770425.264", 0], ["2217770544.439", 0], ["2217770664.408", 0], ["2217770779.481", 0], ["2217770906.600", 0], ["2217773165.956", 0], ["2217773168.064", 0], ["2217773270.558", 0], ["2217773386.027", 0], ["2217773509.462", 0], ["2217773653.762", 0], ["2217773749.497", 0], ["2217773865.628", 1], ["2217773980.443", 0], ["2217774095.105", 0], ["2217774214.990", 1], ["2217774342.743", 1], ["2217774462.610", 0], ["2217774581.046", 0], ["2217774702.032", 0], ["2217774832.490", 0], ["2217777315.786", 0], ["2217777317.837", 0], ["2217777413.658", 0], ["2217777541.401", 0], ["2217777651.418", 0], ["2217777775.643", 0], ["2217777899.077", 0], ["2217778024.052", 0], ["2217790948.602", 0], ["2217790950.097", 0], ["2217791072.150", 0], ["2217791193.557", 1], ["2217791311.360", 1], ["2217791430.466", 1], ["2217791550.791", 1], ["2217791669.456", 1], ["2217799740.525", 0], ["2217799742.619", 0], ["2217799849.096", 0], ["2217799966.539", 0], ["2217800086.079", 0], ["2217800208.278", 0], ["2217800327.734", 0], ["2217800443.263", 0], ["2217811701.007", 0], ["2217811702.753", 0], ["2217811810.301", 0], ["2217811928.931", 0], ["2217812045.232", 0], ["2217812170.864", 8], ["2217812289.424", 9], ["2217812406.478", 9], ["2217814130.100", 0], ["2217814132.130", 0], ["2217814235.418", 0], ["2217814358.384", 0], ["2217814473.920", 0], ["2217814589.937", 0], ["2217814707.006", 0], ["2217814834.651", 0], ["2217818998.833", 0], ["2217819129.537", 0], ["2217819241.847", 0], ["2217819353.394", 0], ["2217819485.381", 0], ["2217819594.998", 0], ["2217819722.951", 0], ["2217819841.365", 0], ["2217829534.197", 0], ["2217829535.971", 0], ["2217829636.242", 0], ["2217829757.325", 0], ["2217829874.279", 1], ["2217829994.257", 0], ["2217830115.890", 7], ["2217830231.166", 8], ["2217831986.844", 2], ["2217831987.913", 3], ["2217832105.665", 3], ["2217832225.701", 3], ["2217832345.039", 3], ["2217832464.736", 3], ["2217832584.797", 3], ["2217832711.009", 3], ["2217834896.467", 0], ["2217834898.117", 0], ["2217835017.864", 0], ["2217835121.410", 0], ["2217835238.023", 0], ["2217835364.915", 0], ["2217835485.632", 0], ["2217835607.748", 0], ["2217843674.416", 0], ["2217843675.426", 0], ["2217843798.821", 0], ["2217843918.091", 0], ["2217844054.108", 0], ["2217844159.549", 0], ["2217844280.183", 0], ["2217844399.393", 0], ["2217847299.119", 0], ["2217847300.882", 0], ["2217847408.666", 0], ["2217847529.633", 0], ["2217847649.065", 0], ["2217847768.697", 7], ["2217847888.479", 8], ["2217848006.874", 8], ["2217848434.295", 7], ["2217848435.415", 8], ["2217848559.544", 8], ["2217848673.825", 9], ["2217848794.981", 9], ["2217848914.444", 9], ["2217849052.014", 9], ["2217849152.382", 7], ["2217856717.283", 5], ["2217856844.072", 5], ["2217856962.677", 5], ["2217857071.426", 5], ["2217857192.523", 5], ["2217857316.927", 5], ["2217857436.518", 5], ["2217857555.671", 5], ["2217864584.160", 0], ["2217864619.381", 0], ["2217864748.446", 0], ["2217864866.601", 0], ["2217864985.948", 0], ["2217865098.563", 0], ["2217865228.115", 0], ["2217865344.878", 0], ["2217870477.856", 0], ["2217870479.647", 0], ["2217870577.589", 0], ["2217870702.087", 0], ["2217870821.039", 0], ["2217870937.596", 0], ["2217871081.926", 0], ["2217871182.363", 0], ["2217874258.174", 0], ["2217874381.153", 0], ["2217874500.122", 0], ["2217874615.855", 0], ["2217874729.808", 0], ["2217874850.931", 0], ["2217874969.272", 0], ["2217875095.296", 0], ["2217876404.206", 0], ["2217876405.720", 0], ["2217876508.881", 0], ["2217876630.183", 0], ["2217876748.437", 0], ["2217876869.366", 0], ["2217876982.056", 0], ["2217877106.976", 0], ["2217878283.561", 0], ["2217878294.409", 0], ["2217878414.332", 0], ["2217878587.866", 0], ["2217878656.854", 0], ["2217878828.177", 0], ["2217878896.220", 0], ["2217879099.827", 0], ["2217891095.740", 0], ["2217891097.846", 0], ["2217891199.577", 0], ["2217891318.901", 0], ["2217891439.070", 0], ["2217891557.894", 0], ["2217891675.172", 0], ["2217891800.555", 0], ["2217894652.587", 0], ["2217894654.093", 0], ["2217894757.399", 0], ["2217894877.474", 0], ["2217895020.809", 0], ["2217895113.350", 0], ["2217895230.427", 1], ["2217895351.799", 0], ["2217896971.938", 0], ["2217897019.221", 0], ["2217897126.795", 0], ["2217897256.047", 0], ["2217897375.445", 0], ["2217897494.768", 0], ["2217897613.152", 0], ["2217897737.532", 0], ["2217897858.047", 0], ["2217898024.497", 0], ["2217898100.537", 0], ["2217898223.431", 0], ["2217898336.815", 0], ["2217898454.974", 0], ["2217898575.173", 0], ["2217898697.332", 7], ["2217898945.652", 6], ["2217898946.755", 7], ["2217899066.324", 7], ["2217899185.062", 7], ["2217899304.151", 7], ["2217899423.741", 7], ["2217899543.251", 7], ["2217899663.849", 7], ["2217907541.663", 5], ["2217907549.854", 6], ["2217907658.246", 6], ["2217907784.461", 6], ["2217907903.812", 6], ["2217908020.250", 6], ["2217908143.086", 6], ["2217908262.542", 6], ["2217909512.290", 0], ["2217909513.513", 0], ["2217909636.348", 0], ["2217909755.292", 0], ["2217909872.919", 0], ["2217910031.622", 0], ["2217910115.085", 0], ["2217910232.668", 0], ["2217912072.240", 0], ["2217912073.728", 0], ["2217912179.759", 0], ["2217912300.578", 0], ["2217912416.236", 0], ["2217912539.797", 0], ["2217912659.383", 0], ["2217912778.932", 0], ["2217913374.563", 0], ["2217913375.739", 0], ["2217913492.261", 0], ["2217913613.605", 0], ["2217913733.435", 0], ["2217913852.684", 0], ["2217913979.754", 0], ["2217914102.690", 0], ["2217915909.127", 0], ["2217916028.953", 0], ["2217916150.947", 0], ["2217916270.984", 0], ["2217916386.742", 0], ["2217916508.491", 0], ["2217916623.257", 0], ["2217916746.370", 0], ["2217916862.335", 0], ["2217916987.860", 0], ["2217917105.573", 0], ["2217917232.595", 0], ["2217917351.892", 0], ["2217917471.357", 0], ["2217917590.959", 0], ["2217917710.957", 0], ["2217921096.825", 0], ["2217921098.586", 0], ["2217921200.755", 0], ["2217921314.574", 0], ["2217921455.615", 0], ["2217921553.849", 0], ["2217921723.952", 0], ["2217921793.327", 0], ["2217945617.634", 0], ["2217945728.975", 0], ["2217945836.350", 0], ["2217945961.509", 0], ["2217946075.651", 0], ["2217946196.165", 0], ["2217946326.034", 0], ["2217946441.601", 0], ["2217947899.765", 0], ["2217947901.822", 0], ["2217948000.350", 0], ["2217948121.793", 1], ["2217948241.735", 0], ["2217948361.465", 1], ["2217948526.357", 0], ["2217948597.203", 1], ["2217950779.512", 0], ["2217950780.955", 0], ["2217950897.362", 0], ["2217951019.087", 0], ["2217951140.772", 0], ["2217951259.355", 0], ["2217951421.189", 0], ["2217951516.542", 0], ["2217955018.139", 11], ["2217955131.170", 12], ["2217955251.257", 12], ["2217955402.497", 12], ["2217955490.803", 13], ["2217955610.124", 14], ["2217955730.377", 14], ["2217955848.349", 14], ["2217965748.801", 0], ["2217965750.826", 0], ["2217965857.913", 0], ["2217966024.803", 0], ["2217966104.063", 0], ["2217966214.979", 0], ["2217966337.701", 0], ["2217966463.302", 0], ["2217972695.255", 1], ["2217972702.004", 2], ["2217972807.694", 3], ["2217972936.445", 1], ["2217973064.574", 1], ["2217973164.623", 1], ["2217973283.406", 1], ["2217973403.162", 1], ["2217975108.386", 0], ["2217975110.443", 0], ["2217975211.835", 0], ["2217975330.905", 0], ["2217975446.704", 0], ["2217975565.802", 0], ["2217975686.676", 0], ["2217975806.713", 0], ["2217978900.097", 0], ["2217979018.684", 0], ["2217979138.939", 0], ["2217979258.733", 0], ["2217979376.215", 0], ["2217979496.662", 0], ["2217979617.368", 0], ["2217979735.218", 0], ["2217987477.955", 1], ["2217987487.215", 2], ["2217987597.762", 2], ["2217987718.105", 2], ["2217987838.225", 2], ["2217987957.494", 2], ["2217988079.400", 2], ["2217988198.594", 2], ["2217988990.115", 5], ["2217988992.232", 5], ["2217989114.359", 5], ["2217989229.159", 5], ["2217989351.651", 5], ["2217989467.611", 5], ["2217989587.186", 5], ["2217989707.313", 5], ["2217993320.289", 0], ["2217993321.905", 0], ["2217993420.436", 0], ["2217993542.674", 0], ["2217993666.415", 0], ["2217993780.594", 0], ["2217993903.610", 0], ["2217994030.208", 0], ["2217994911.431", 0], ["2217994912.971", 0], ["2217995021.759", 1], ["2217995134.196", 0], ["2217995309.719", 1], ["2217995384.768", 0], ["2217995493.186", 1], ["2217995610.933", 1], ["2217996077.420", 0], ["2217996078.565", 0], ["2217996206.912", 0], ["2217996317.051", 0], ["2217996442.255", 0], ["2217996562.632", 0], ["2217996678.258", 0], ["2217996797.122", 0], ["2218001943.114", 0], ["2218001944.278", 0], ["2218002066.597", 0], ["2218002182.624", 0], ["2218002302.908", 0], ["2218002422.361", 0], ["2218002542.100", 0], ["2218002699.742", 0], ["2218006704.884", 0], ["2218006706.797", 0], ["2218006809.128", 0], ["2218006927.864", 0], ["2218007046.588", 0], ["2218007169.190", 0], ["2218007288.971", 0], ["2218007406.730", 0], ["2218009692.000", 0], ["2218009693.830", 0], ["2218009796.486", 0], ["2218009910.133", 0], ["2218010030.896", 0], ["2218010151.761", 0], ["2218010270.855", 0], ["2218010390.296", 0], ["2218010784.201", 0], ["2218010785.596", 0], ["2218010905.547", 0], ["2218011053.900", 0], ["2218011144.972", 0], ["2218011264.035", 0], ["2218011383.481", 0], ["2218011503.224", 0], ["2218014619.755", 0], ["2218014741.032", 0], ["2218014858.090", 0], ["2218014976.954", 0], ["2218015097.953", 0], ["2218015216.346", 0], ["2218015338.367", 0], ["2218015464.007", 0], ["2218033433.827", 0], ["2218033435.370", 0], ["2218033564.606", 0], ["2218033653.870", 0], ["2218033773.086", 0], ["2218033894.472", 0], ["2218034025.137", 1], ["2218034140.576", 0], ["2218036406.186", 0], ["2218036408.267", 0], ["2218036512.227", 0], ["2218036629.562", 0], ["2218036753.378", 0], ["2218036870.648", 0], ["2218036988.249", 0], ["2218037108.272", 0], ["2218039409.565", 0], ["2218039411.341", 0], ["2218039505.358", 0], ["2218039624.597", 0], ["2218039778.744", 0], ["2218039864.621", 0], ["2218039984.112", 0], ["2218040098.873", 1], ["2218043906.186", 6], ["2218043913.639", 7], ["2218044032.940", 7], ["2218044151.927", 7], ["2218044275.735", 7], ["2218044392.163", 7], ["2218044511.801", 5], ["2218044636.864", 5], ["2218046809.922", 0], ["2218046812.120", 0], ["2218046915.785", 0], ["2218047036.648", 0], ["2218047156.679", 0], ["2218047277.142", 0], ["2218047391.987", 0], ["2218047515.399", 0], ["2218049714.986", 0], ["2218049778.269", 0], ["2218049896.958", 0], ["2218050018.104", 0], ["2218050131.382", 0], ["2218050253.567", 0], ["2218050373.384", 0], ["2218050501.835", 0], ["2218066863.342", 0], ["2218066864.452", 0], ["2218066979.397", 0], ["2218067104.266", 0], ["2218067218.933", 0], ["2218067341.461", 0], ["2218067461.308", 0], ["2218067582.371", 0], ["2218067705.691", 0], ["2218067825.289", 0], ["2218067943.975", 0], ["2218068085.414", 0], ["2218068193.250", 0], ["2218068311.642", 0], ["2218068431.824", 0], ["2218068551.174", 0], ["2218075648.497", 0], ["2218075650.084", 0], ["2218075756.972", 1], ["2218075875.295", 0], ["2218075986.969", 1], ["2218076113.138", 0], ["2218076234.501", 0], ["2218076408.580", 1], ["2218076471.582", 0], ["2218076640.327", 1], ["2218076710.289", 0], ["2218076894.364", 1], ["2218076943.569", 0], ["2218077064.407", 0], ["2218077182.164", 0], ["2218077298.301", 0], ["2218081147.283", 4], ["2218081150.995", 5], ["2218081260.313", 7], ["2218081369.892", 7], ["2218081482.917", 7], ["2218081612.777", 7], ["2218081722.374", 7], ["2218081849.862", 7], ["2218111449.621", 0], ["2218111451.701", 0], ["2218111554.916", 0], ["2218111721.957", 1], ["2218111818.306", 0], ["2218111914.583", 0], ["2218112027.077", 0], ["2218112155.292", 1], ["2218112275.003", 0], ["2218112395.374", 1], ["2218112515.153", 1], ["2218112637.160", 0], ["2218112756.326", 0], ["2218112875.964", 1], ["2218112993.145", 0], ["2218113115.022", 0], ["2218113687.285", 0], ["2218113689.136", 0], ["2218113789.435", 0], ["2218113906.596", 0], ["2218114028.646", 0], ["2218114148.226", 0], ["2218114264.849", 0], ["2218114391.014", 0], ["2218122142.535", 0], ["2218122262.099", 0], ["2218122381.624", 0], ["2218122506.542", 0], ["2218122629.558", 0], ["2218122749.053", 0], ["2218122868.768", 0], ["2218122986.404", 0], ["2218125072.761", 2], ["2218125074.101", 3], ["2218125181.373", 3], ["2218125297.899", 3], ["2218125424.254", 3], ["2218125545.381", 3], ["2218125658.506", 3], ["2218125786.729", 3], ["2218131744.054", 0], ["2218131746.069", 0], ["2218131834.619", 0], ["2218131975.771", 0], ["2218132082.965", 0], ["2218132194.474", 0], ["2218132316.837", 0], ["2218132453.707", 0], ["2218134730.949", 0], ["2218134732.562", 0], ["2218134863.772", 0], ["2218134980.868", 0], ["2218135090.394", 0], ["2218135210.666", 0], ["2218135327.931", 0], ["2218135456.572", 0], ["2218137772.580", 0], ["2218137774.326", 0], ["2218137885.148", 0], ["2218137994.009", 0], ["2218138119.304", 0], ["2218138231.331", 0], ["2218138361.429", 0], ["2218138477.702", 0], ["2218141524.112", 0], ["2218141654.584", 0], ["2218141767.403", 0], ["2218141877.999", 0], ["2218141997.303", 0], ["2218142118.643", 0], ["2218142236.472", 0], ["2218142356.817", 0], ["2218146620.226", 0], ["2218146622.120", 0], ["2218146744.774", 0], ["2218146855.656", 0], ["2218146964.580", 0], ["2218147100.046", 0], ["2218147217.055", 0], ["2218147324.796", 0], ["2218150364.236", 0], ["2218150483.289", 0], ["2218150605.312", 0], ["2218150723.729", 0], ["2218150844.677", 0], ["2218150959.082", 0], ["2218151078.247", 0], ["2218151195.034", 0], ["2218153575.966", 0], ["2218153704.363", 0], ["2218153823.682", 0], ["2218153940.452", 0], ["2218154056.227", 0], ["2218154175.712", 0], ["2218154294.892", 0], ["2218154415.952", 0], ["2218161169.821", 0], ["2218161171.839", 0], ["2218161273.133", 0], ["2218161392.688", 0], ["2218161509.179", 0], ["2218161632.599", 0], ["2218161762.326", 0], ["2218161871.956", 0], ["2218185301.189", 0], ["2218185409.713", 0], ["2218185529.071", 0], ["2218185649.382", 0], ["2218185768.129", 0], ["2218185888.536", 0], ["2218186020.982", 0], ["2218186127.931", 0], ["2218194066.398", 0], ["2218194176.010", 0], ["2218194293.959", 0], ["2218194413.330", 0], ["2218194528.878", 0], ["2218194648.534", 0], ["2218194764.887", 0], ["2218194883.689", 0], ["2218199099.168", 0], ["2218199100.922", 0], ["2218199190.671", 0], ["2218199318.606", 0], ["2218199434.776", 0], ["2218199552.995", 0], ["2218199671.810", 0], ["2218199792.965", 0], ["2218205911.938", 0], ["2218205913.700", 0], ["2218206030.756", 0], ["2218206155.929", 0], ["2218206277.356", 0], ["2218206411.083", 0], ["2218207107.266", 0], ["2218207347.491", 0], ["2218208805.328", 1], ["2218208814.971", 2], ["2218208931.085", 2], ["2218209046.410", 2], ["2218209166.254", 2], ["2218209285.575", 2], ["2218209405.004", 2], ["2218209525.291", 2], ["2218209644.891", 2], ["2218209763.823", 2], ["2218209884.869", 2], ["2218210014.108", 2], ["2218210118.069", 2], ["2218210238.685", 2], ["2218210357.130", 2], ["2218210477.068", 2], ["2218215575.522", 0], ["2218215694.615", 0], ["2218215816.733", 0], ["2218215936.079", 0], ["2218216059.839", 0], ["2218216171.213", 0], ["2218216294.132", 0], ["2218216429.422", 0], ["2218217608.173", 0], ["2218217724.203", 0], ["2218217838.475", 0], ["2218217957.214", 0], ["2218218075.730", 0], ["2218218196.842", 0], ["2218218317.291", 0], ["2218218445.335", 0], ["2218218562.175", 0], ["2218218682.501", 0], ["2218218801.940", 0], ["2218218921.804", 0], ["2218219037.565", 0], ["2218219157.563", 0], ["2218219277.776", 0], ["2218219397.444", 0], ["2218223516.387", 3], ["2218223633.037", 0], ["2218223764.221", 0], ["2218223873.231", 0], ["2218223989.884", 0], ["2218224111.662", 0], ["2218224232.220", 0], ["2218224347.250", 0], ["2218226672.204", 0], ["2218226673.908", 0], ["2218226775.905", 0], ["2218226897.993", 0], ["2218227020.250", 0], ["2218227137.226", 0], ["2218227256.988", 0], ["2218227375.668", 0], ["2218231382.186", 0], ["2218231383.840", 0], ["2218231485.750", 0], ["2218231603.087", 0], ["2218231721.015", 0], ["2218231841.323", 0], ["2218231955.169", 0], ["2218232128.425", 0], ["2218232208.172", 3], ["2218232333.915", 0], ["2218232451.355", 0], ["2218232568.466", 0], ["2218232694.123", 0], ["2218232812.055", 0], ["2218232930.209", 0], ["2218233049.208", 0], ["2218236099.281", 0], ["2218236205.701", 0], ["2218236326.165", 0], ["2218236444.262", 0], ["2218236565.484", 0], ["2218236684.068", 0], ["2218236804.371", 0], ["2218236921.275", 0], ["2218237995.919", 9], ["2218237996.847", 10], ["2218238110.775", 10], ["2218238236.490", 10], ["2218238354.710", 10], ["2218238474.976", 10], ["2218238636.782", 9], ["2218238710.064", 10], ["2218238828.170", 10], ["2218238948.861", 10], ["2218239068.968", 10], ["2218239188.413", 10], ["2218239308.760", 10], ["2218239427.166", 10], ["2218239547.880", 10], ["2218239666.581", 10], ["2218241644.801", 0], ["2218241646.223", 0], ["2218241770.624", 0], ["2218241885.307", 0], ["2218242012.009", 0], ["2218242129.658", 0], ["2218242243.105", 0], ["2218242366.247", 0], ["2218245876.639", 0], ["2218245878.280", 0], ["2218245980.510", 0], ["2218246103.240", 0], ["2218246220.294", 0], ["2218246340.685", 0], ["2218246460.879", 0], ["2218246576.717", 0], ["2218251785.812", 0], ["2218251787.326", 0], ["2218251884.076", 0], ["2218252013.232", 0], ["2218252122.934", 0], ["2218252245.746", 0], ["2218252376.690", 0], ["2218252496.724", 0], ["2218254795.110", 0], ["2218254796.847", 0], ["2218254901.036", 0], ["2218255022.401", 0], ["2218255138.436", 0], ["2218255257.682", 0], ["2218255371.715", 0], ["2218255520.167", 0], ["2218264702.213", 6], ["2218264705.833", 7], ["2218264809.565", 7], ["2218264933.755", 7], ["2218265050.721", 7], ["2218265167.159", 7], ["2218265285.195", 7], ["2218265405.106", 6], ["2218271460.569", 0], ["2218271462.624", 0], ["2218271566.039", 0], ["2218271686.279", 0], ["2218271805.738", 0], ["2218271922.736", 0], ["2218272041.496", 0], ["2218272163.473", 0], ["2218277303.676", 0], ["2218277305.856", 0], ["2218277404.804", 0], ["2218277519.835", 0], ["2218277643.134", 0], ["2218277775.885", 0], ["2218277881.024", 0], ["2218278024.899", 0], ["2218285366.048", 0], ["2218285367.797", 0], ["2218285475.807", 0], ["2218285595.269", 0], ["2218285715.191", 0], ["2218285834.380", 0], ["2218285946.022", 0], ["2218286086.524", 0], ["2218291224.160", 0], ["2218291226.090", 0], ["2218291328.541", 0], ["2218291447.365", 0], ["2218291565.022", 0], ["2218291687.572", 0], ["2218291807.270", 0], ["2218291923.713", 0], ["2218299960.171", 0], ["2218299961.652", 0], ["2218300078.341", 0], ["2218300204.004", 0], ["2218300366.127", 0], ["2218300443.922", 0], ["2218300556.911", 0], ["2218300678.782", 0], ["2218303317.916", 0], ["2218303445.440", 0], ["2218303563.752", 0], ["2218303674.954", 0], ["2218303803.657", 0], ["2218303915.333", 0], ["2218304034.286", 0], ["2218304154.988", 0], ["2218305416.175", 0], ["2218305417.714", 0], ["2218305525.192", 0], ["2218305644.448", 0], ["2218305783.665", 0], ["2218305885.903", 0], ["2218306045.915", 0], ["2218306125.884", 0], ["2218306239.158", 0], ["2218306360.233", 0], ["2218306479.487", 0], ["2218306591.956", 0], ["2218306719.512", 0], ["2218306839.144", 0], ["2218306956.898", 0], ["2218307077.849", 0], ["2218314708.327", 0], ["2218314710.069", 0], ["2218314842.914", 0], ["2218314933.791", 0], ["2218315054.739", 0], ["2218315176.251", 0], ["2218315295.061", 0], ["2218315415.209", 0], ["2218316477.327", 0], ["2218316598.392", 0], ["2218316718.320", 0], ["2218316841.469", 0], ["2218316954.493", 0], ["2218317076.341", 0], ["2218317194.251", 0], ["2218317310.220", 0], ["2218318522.880", 0], ["2218318644.855", 0], ["2218318763.799", 0], ["2218318888.719", 0], ["2218319020.666", 0], ["2218319125.325", 0], ["2218319249.292", 0], ["2218319366.317", 7], ["2218323647.082", 0], ["2218323648.989", 0], ["2218323787.542", 0], ["2218323872.518", 0], ["2218323990.442", 0], ["2218324108.061", 0], ["2218324231.812", 0], ["2218324350.725", 0], ["2218324463.671", 0], ["2218324578.855", 0], ["2218324713.907", 0], ["2218324825.446", 0], ["2218324952.087", 0], ["2218325060.457", 0], ["2218325193.108", 0], ["2218325343.580", 0], ["2218332657.778", 0], ["2218332659.322", 0], ["2218332771.052", 0], ["2218332882.907", 0], ["2218333016.798", 0], ["2218333124.219", 0], ["2218333244.349", 0], ["2218333365.499", 0], ["2218356110.305", 2], ["2218356111.402", 3], ["2218356229.005", 3], ["2218356349.929", 3], ["2218356468.722", 3], ["2218356589.742", 3], ["2218356708.229", 3], ["2218356829.823", 3], ["2218359061.218", 0], ["2218359062.506", 0], ["2218359215.339", 0], ["2218359303.905", 0], ["2218359426.618", 0], ["2218359545.239", 0], ["2218359657.733", 0], ["2218359782.190", 0], ["2218360275.731", 0], ["2218360277.386", 0], ["2218360384.675", 0], ["2218360505.077", 1], ["2218360623.969", 0], ["2218360743.513", 1], ["2218360865.503", 0], ["2218360979.255", 0], ["2218374591.664", 0], ["2218374593.610", 0], ["2218374695.164", 0], ["2218374813.836", 0], ["2218374931.576", 0], ["2218375154.890", 0], ["2218375174.258", 0], ["2218375295.062", 0], ["2218379550.285", 0], ["2218379551.769", 0], ["2218379660.026", 0], ["2218379779.203", 0], ["2218379897.493", 0], ["2218380027.390", 0], ["2218380141.599", 0], ["2218380262.716", 0], ["2218394592.063", 0], ["2218394593.634", 0], ["2218394713.274", 0], ["2218394834.070", 0], ["2218394956.683", 0], ["2218395076.170", 0], ["2218395197.405", 0], ["2218395362.925", 0], ["2218410595.416", 2], ["2218410602.587", 3], ["2218410723.380", 3], ["2218410841.138", 3], ["2218410953.640", 3], ["2218411082.827", 3], ["2218411199.559", 3], ["2218411314.808", 3], ["2218446586.251", 0], ["2218446706.306", 0], ["2218446825.064", 0], ["2218446945.882", 0], ["2218447070.009", 0], ["2218447178.053", 6], ["2218447344.206", 6], ["2218447419.479", 7], ["2218450411.913", 0], ["2218450413.068", 0], ["2218450535.500", 0], ["2218450695.561", 0], ["2218450779.280", 0], ["2218450887.711", 0], ["2218451017.404", 0], ["2218451132.797", 0], ["2218462130.125", 0], ["2218462131.388", 0], ["2218462248.310", 0], ["2218462366.720", 0], ["2218462486.347", 0], ["2218462605.467", 0], ["2218462723.462", 0], ["2218462842.781", 0], ["2218465047.517", 0], ["2218465049.336", 0], ["2218465154.128", 0], ["2218465273.365", 0], ["2218465389.652", 0], ["2218465509.286", 0], ["2218465628.608", 0], ["2218465748.324", 0], ["2218467908.578", 0], ["2218468065.416", 6], ["2218468150.893", 6], ["2218468273.732", 6], ["2218468384.519", 7], ["2218468503.451", 7], ["2218468672.452", 7], ["2218468747.454", 6], ["2218478875.931", 0], ["2218478877.442", 0], ["2218478973.895", 0], ["2218479098.980", 0], ["2218479217.159", 0], ["2218479338.258", 0], ["2218479455.755", 0], ["2218479574.965", 0], ["2218489541.067", 0], ["2218489659.781", 0], ["2218489778.635", 0], ["2218489898.253", 0], ["2218490022.162", 0], ["2218490140.533", 0], ["2218490264.766", 0], ["2218490448.489", 0], ["2218497467.762", 0], ["2218497469.266", 0], ["2218497591.005", 0], ["2218497710.575", 0], ["2218497830.227", 0], ["2218497949.286", 0], ["2218498069.354", 0], ["2218498191.346", 0], ["2218500220.672", 0], ["2218500222.169", 0], ["2218500324.652", 8], ["2218500441.221", 8], ["2218500564.055", 8], ["2218500683.436", 8], ["2218500802.891", 8], ["2218500922.449", 8], ["2218515103.060", 0], ["2218515105.056", 0], ["2218515206.606", 0], ["2218515326.150", 0], ["2218515445.360", 0], ["2218515563.056", 0], ["2218515681.098", 0], ["2218515803.747", 0], ["2218517971.355", 0], ["2218517972.591", 0], ["2218518093.008", 3], ["2218518217.595", 7], ["2218518337.629", 7], ["2218518456.956", 7], ["2218518575.829", 7], ["2218518815.480", 6], ["2218520994.609", 0], ["2218520995.838", 0], ["2218521117.430", 0], ["2218521237.789", 0], ["2218521355.565", 0], ["2218521472.000", 0], ["2218521590.301", 0], ["2218521714.327", 0], ["2218529671.649", 0], ["2218529673.187", 0], ["2218529788.646", 0], ["2218529906.281", 0], ["2218530029.153", 0], ["2218530147.762", 0], ["2218530264.148", 0], ["2218530411.465", 0], ["2218536510.941", 0], ["2218536636.405", 0], ["2218536754.955", 0], ["2218536875.219", 0], ["2218536992.566", 0], ["2218537114.876", 0], ["2218537234.915", 0], ["2218537355.886", 0], ["2218539136.811", 0], ["2218539138.675", 0], ["2218539237.730", 0], ["2218539353.963", 0], ["2218539474.376", 0], ["2218539594.707", 0], ["2218539713.277", 0], ["2218539837.905", 0], ["2218542048.813", 0], ["2218542050.473", 0], ["2218542171.128", 0], ["2218542297.708", 0], ["2218542407.935", 0], ["2218542529.658", 0], ["2218542653.413", 0], ["2218542769.864", 0], ["2218547540.831", 0], ["2218547543.031", 0], ["2218547642.949", 0], ["2218547804.183", 0], ["2218547880.263", 0], ["2218548012.250", 0], ["2218548125.806", 0], ["2218548242.982", 0], ["2218548355.292", 0], ["2218548472.949", 0], ["2218548596.417", 0], ["2218548715.472", 0], ["2218548834.977", 0], ["2218548951.575", 0], ["2218549085.521", 0], ["2218549194.792", 0], ["2218557132.038", 0], ["2218557253.802", 0], ["2218557372.765", 0], ["2218557491.520", 0], ["2218557604.907", 0], ["2218557725.067", 0], ["2218557844.523", 0], ["2218557964.578", 0], ["2218562626.319", 0], ["2218562628.122", 0], ["2218562748.263", 0], ["2218562851.439", 0], ["2218562969.720", 0], ["2218563090.995", 0], ["2218563213.005", 0], ["2218563332.172", 0], ["2218565089.168", 0], ["2218565091.336", 0], ["2218565197.323", 0], ["2218565320.019", 0], ["2218565439.667", 0], ["2218565559.620", 0], ["2218565678.396", 0], ["2218565798.203", 0], ["2218568809.185", 0], ["2218568925.554", 0], ["2218569060.531", 0], ["2218569159.960", 0], ["2218569285.315", 0], ["2218569403.194", 0], ["2218569525.774", 0], ["2218569646.493", 0], ["2218571587.058", 0], ["2218571588.701", 0], ["2218571699.666", 0], ["2218571819.546", 0], ["2218571936.521", 0], ["2218572056.044", 0], ["2218572176.497", 0], ["2218572295.619", 0], ["2218577406.548", 0], ["2218577408.507", 0], ["2218577512.146", 0], ["2218577632.213", 0], ["2218577749.342", 0], ["2218577920.779", 1], ["2218577991.523", 0], ["2218578109.968", 0], ["2218578280.776", 1], ["2218578346.749", 2], ["2218578458.910", 1], ["2218578580.529", 1], ["2218578692.019", 1], ["2218578816.815", 1], ["2218578935.364", 1], ["2218579054.859", 1], ["2218580943.433", 0], ["2218581062.920", 0], ["2218581187.735", 0], ["2218581297.432", 0], ["2218581420.830", 0], ["2218581536.998", 0], ["2218581657.446", 7], ["2218581778.791", 7], ["2218586921.049", 4], ["2218587041.564", 6], ["2218587171.305", 6], ["2218587286.049", 6], ["2218587405.858", 6], ["2218587521.912", 6], ["2218587639.163", 6], ["2218587758.574", 6], ["2218589250.603", 0], ["2218589252.140", 0], ["2218589359.814", 0], ["2218589480.808", 0], ["2218589604.363", 0], ["2218589726.790", 0], ["2218589843.825", 0], ["2218589955.006", 0], ["2218592991.697", 0], ["2218593113.754", 0], ["2218593240.626", 0], ["2218593353.747", 0], ["2218593478.605", 0], ["2218593599.290", 0], ["2218593708.436", 0], ["2218593834.559", 0], ["2218595187.316", 0], ["2218595189.433", 0], ["2218595296.584", 0], ["2218595417.472", 0], ["2218595534.119", 0], ["2218595647.270", 0], ["2218595782.431", 0], ["2218595892.628", 0], ["2218601153.715", 0], ["2218601155.751", 0], ["2218601260.030", 0], ["2218601379.955", 0], ["2218601499.758", 0], ["2218601619.213", 0], ["2218601738.804", 0], ["2218601854.929", 0], ["2218604292.725", 0], ["2218604294.065", 0], ["2218604415.962", 0], ["2218604535.945", 0], ["2218604660.479", 0], ["2218604776.547", 0], ["2218604891.792", 0], ["2218605016.319", 0], ["2218610033.060", 0], ["2218610034.860", 0], ["2218610142.826", 1], ["2218610256.952", 0], ["2218610387.930", 1], ["2218610497.151", 0], ["2218610612.663", 1], ["2218610738.867", 0], ["2218610851.240", 1], ["2218610980.149", 0], ["2218611097.435", 0], ["2218611265.763", 0], ["2218611330.758", 0], ["2218611459.693", 0], ["2218611568.277", 0], ["2218611704.195", 0], ["2218618861.156", 0], ["2218618862.947", 0], ["2218618982.791", 0], ["2218619102.190", 0], ["2218619221.986", 0], ["2218619340.598", 0], ["2218619499.996", 0], ["2218619581.043", 0], ["2218620646.498", 0], ["2218620766.196", 0], ["2218620887.549", 0], ["2218621014.664", 0], ["2218621131.403", 0], ["2218621250.860", 0], ["2218621373.240", 0], ["2218621495.457", 0], ["2218621912.907", 0], ["2218621927.687", 0], ["2218622072.637", 0], ["2218622161.344", 0], ["2218622273.121", 0], ["2218622392.029", 0], ["2218622513.476", 0], ["2218622634.411", 0], ["2218622848.923", 0], ["2218622874.090", 0], ["2218623000.259", 0], ["2218623121.214", 0], ["2218623243.229", 0], ["2218623360.395", 0], ["2218623481.511", 0], ["2218623602.178", 0], ["2218628733.177", 0], ["2218628735.140", 0], ["2218628868.469", 0], ["2218628960.199", 0], ["2218629080.479", 0], ["2218629199.350", 0], ["2218629318.998", 0], ["2218629439.147", 0], ["2218631931.290", 0], ["2218631933.466", 0], ["2218632052.713", 0], ["2218632166.135", 0], ["2218632285.915", 0], ["2218632407.009", 0], ["2218632529.863", 0], ["2218632643.718", 0], ["2218633643.472", 0], ["2218633644.985", 0], ["2218633743.013", 0], ["2218633861.167", 0], ["2218633980.223", 0], ["2218634100.011", 0], ["2218634221.134", 0], ["2218634348.910", 0], ["2218636614.033", 0], ["2218636615.733", 0], ["2218636719.327", 0], ["2218636839.419", 0], ["2218636956.311", 0], ["2218637075.454", 0], ["2218637198.032", 0], ["2218637314.681", 0], ["2218638025.934", 0], ["2218638027.188", 0], ["2218638146.371", 0], ["2218638266.464", 0], ["2218638388.584", 0], ["2218638507.255", 0], ["2218638631.616", 0], ["2218638751.140", 0], ["2218645716.966", 0], ["2218645718.091", 0], ["2218645835.677", 0], ["2218645957.184", 0], ["2218646075.419", 0], ["2218646196.161", 0], ["2218646314.082", 0], ["2218646439.161", 0], ["2218651460.416", 0], ["2218651462.361", 0], ["2218651569.217", 0], ["2218651688.470", 0], ["2218651810.836", 0], ["2218651928.469", 0], ["2218652059.353", 0], ["2218652166.980", 0], ["2218652279.313", 0], ["2218652402.150", 0], ["2218652515.188", 0], ["2218652638.840", 1], ["2218652757.670", 0], ["2218652877.661", 1], ["2218652997.049", 0], ["2218653118.287", 1], ["2218655315.955", 0], ["2218655423.506", 0], ["2218655544.416", 0], ["2218655664.204", 0], ["2218655783.751", 0], ["2218655910.234", 0], ["2218656023.828", 0], ["2218656139.868", 0], ["2218664058.291", 0], ["2218664182.997", 0], ["2218664299.993", 0], ["2218664433.000", 0], ["2218664532.317", 0], ["2218664674.235", 0], ["2218664770.196", 0], ["2218664907.600", 0], ["2218666986.206", 0], ["2218667102.172", 0], ["2218667216.858", 0], ["2218667342.282", 0], ["2218667456.441", 0], ["2218667577.384", 0], ["2218667695.601", 0], ["2218667816.487", 0], ["2218669184.446", 0], ["2218669186.598", 0], ["2218669282.447", 0], ["2218669404.479", 0], ["2218669527.297", 0], ["2218669645.573", 0], ["2218669764.638", 0], ["2218669883.441", 0], ["2218691106.483", 0], ["2218691108.349", 0], ["2218691207.929", 0], ["2218691328.527", 0], ["2218691447.797", 0], ["2218691573.736", 0], ["2218691687.291", 0], ["2218691829.376", 0], ["2218721202.393", 0], ["2218721203.834", 0], ["2218721324.260", 0], ["2218721442.170", 0], ["2218721562.798", 0], ["2218721679.129", 0], ["2218721802.413", 0], ["2218721921.394", 0], ["2218725613.837", 0], ["2218725734.920", 0], ["2218725852.924", 0], ["2218725968.730", 0], ["2218726091.394", 0], ["2218726207.195", 0], ["2218726564.047", 0], ["2218726682.499", 0], ["2218727066.303", 0], ["2218727067.842", 0], ["2218727177.212", 0], ["2218727294.393", 0], ["2218727412.425", 0], ["2218727532.104", 0], ["2218727651.324", 0], ["2218727770.233", 0], ["2218739910.361", 0], ["2218740058.995", 0], ["2218740155.494", 0], ["2218740275.312", 0], ["2218740394.582", 0], ["2218740505.364", 0], ["2218740628.481", 7], ["2218740750.732", 7], ["2218750922.229", 0], ["2218750923.826", 0], ["2218751040.770", 0], ["2218751162.433", 0], ["2218751281.950", 0], ["2218751406.548", 0], ["2218751521.834", 0], ["2218751640.420", 0], ["2218757330.464", 0], ["2218757332.464", 0], ["2218757432.187", 0], ["2218757551.442", 0], ["2218757670.597", 0], ["2218757789.809", 0], ["2218757909.479", 0], ["2218758025.796", 0], ["2218759709.677", 0], ["2218759711.686", 0], ["2218759811.680", 0], ["2218759920.590", 0], ["2218760050.834", 0], ["2218760165.039", 0], ["2218760293.223", 0], ["2218760405.622", 0], ["2218766776.628", 0], ["2218766778.314", 0], ["2218766902.048", 0], ["2218767028.921", 0], ["2218767149.167", 0], ["2218767266.887", 0], ["2218767384.894", 0], ["2218767504.896", 0], ["2218775201.973", 0], ["2218775203.291", 0], ["2218775323.118", 0], ["2218775440.543", 0], ["2218775563.047", 0], ["2218775731.382", 0], ["2218775801.097", 0], ["2218775922.154", 0], ["2218778193.889", 0], ["2218778196.154", 0], ["2218778298.819", 0], ["2218778419.240", 0], ["2218778582.385", 0], ["2218778658.368", 0], ["2218778775.713", 0], ["2218778891.496", 0], ["2218783476.604", 0], ["2218783478.093", 0], ["2218783577.491", 0], ["2218783694.420", 0], ["2218783816.288", 0], ["2218783934.595", 0], ["2218784057.426", 0], ["2218784180.723", 0], ["2218792571.617", 0], ["2218792573.150", 0], ["2218792669.872", 0], ["2218792791.806", 0], ["2218792908.717", 0], ["2218793076.834", 0], ["2218793194.517", 0], ["2218793272.660", 0], ["2218795567.905", 0], ["2218795569.530", 0], ["2218795673.760", 0], ["2218795792.854", 0], ["2218795912.288", 0], ["2218796028.147", 0], ["2218796155.195", 0], ["2218796284.844", 8], ["2218811132.274", 0], ["2218811134.138", 0], ["2218811238.859", 0], ["2218811356.868", 0], ["2218811470.258", 0], ["2218811635.104", 0], ["2218811719.811", 0], ["2218811843.366", 0], ["2218816098.370", 0], ["2218816099.870", 0], ["2218816198.520", 0], ["2218816323.570", 0], ["2218816442.443", 0], ["2218816563.229", 0], ["2218816683.047", 0], ["2218816799.421", 0], ["2218822044.170", 0], ["2218822045.612", 0], ["2218822152.286", 1], ["2218822273.065", 0], ["2218822392.408", 1], ["2218822512.257", 0], ["2218822631.810", 1], ["2218822748.885", 1], ["2218837870.756", 0], ["2218837872.594", 0], ["2218837971.510", 0], ["2218838090.479", 0], ["2218838213.038", 0], ["2218838332.289", 0], ["2218838452.931", 0], ["2218838571.980", 0], ["2218839502.481", 0], ["2218839504.139", 0], ["2218839607.696", 0], ["2218839745.184", 1], ["2218839850.006", 0], ["2218840023.816", 0], ["2218840089.619", 0], ["2218840255.847", 1], ["2218840788.611", 0], ["2218840790.365", 0], ["2218840889.311", 0], ["2218841024.049", 0], ["2218841124.240", 0], ["2218841246.149", 0], ["2218841398.134", 0], ["2218841484.609", 0], ["2218846796.042", 0], ["2218846797.781", 0], ["2218846899.858", 0], ["2218847015.344", 0], ["2218847131.476", 0], ["2218847254.507", 0], ["2218847374.721", 0], ["2218847493.312", 0], ["2218849791.939", 0], ["2218849793.959", 0], ["2218849891.811", 0], ["2218850016.043", 0], ["2218850128.114", 0], ["2218850253.429", 0], ["2218850382.534", 0], ["2218850496.751", 0], ["2218855599.076", 0], ["2218855600.283", 0], ["2218855720.175", 0], ["2218855839.950", 0], ["2218855961.062", 0], ["2218856081.058", 0], ["2218856197.588", 0], ["2218856318.754", 0], ["2218859875.951", 0], ["2218859877.512", 0], ["2218859998.221", 0], ["2218860122.595", 0], ["2218860239.600", 0], ["2218860355.286", 0], ["2218860478.484", 0], ["2218860594.484", 0], ["2218862175.804", 2], ["2218862296.593", 3], ["2218862412.944", 3], ["2218862534.362", 4], ["2218862654.382", 3], ["2218862775.810", 4], ["2218862888.902", 3], ["2218863020.689", 3], ["2218876541.569", 0], ["2218876543.405", 0], ["2218876643.547", 0], ["2218876765.262", 0], ["2218876883.369", 1], ["2218877014.655", 0], ["2218877124.375", 1], ["2218877243.235", 0], ["2218889156.461", 0], ["2218889275.724", 0], ["2218889402.814", 0], ["2218889512.712", 0], ["2218889636.933", 0], ["2218889749.764", 0], ["2218889870.386", 0], ["2218889989.220", 0], ["2218891233.924", 0], ["2218891235.700", 0], ["2218891340.339", 0], ["2218891448.690", 0], ["2218891580.961", 0], ["2218891696.396", 0], ["2218891819.635", 0], ["2218891934.047", 0], ["2218892049.719", 0], ["2218892172.871", 0], ["2218892287.813", 0], ["2218892426.301", 0], ["2218892537.631", 0], ["2218892650.057", 0], ["2218892766.630", 0], ["2218892885.701", 0], ["2218909555.587", 0], ["2218909557.263", 0], ["2218909660.714", 0], ["2218909779.809", 0], ["2218909896.885", 0], ["2218910029.965", 0], ["2218910146.773", 0], ["2218910260.052", 0], ["2218920392.263", 0], ["2218920514.755", 0], ["2218920630.613", 0], ["2218920751.628", 0], ["2218920930.309", 0], ["2218920988.948", 0], ["2218921108.273", 0], ["2218921232.897", 0], ["2218928235.574", 0], ["2218928343.768", 0], ["2218928467.024", 0], ["2218928618.786", 0], ["2218928713.275", 0], ["2218928834.769", 0], ["2218928951.402", 0], ["2218929074.038", 0], ["2218930328.319", 0], ["2218930330.162", 0], ["2218930447.145", 0], ["2218930566.621", 0], ["2218930683.954", 0], ["2218930806.695", 0], ["2218930921.309", 0], ["2218931039.139", 0], ["2218935387.890", 0], ["2218935389.739", 0], ["2218935499.538", 0], ["2218935614.262", 0], ["2218935733.101", 0], ["2218935852.400", 0], ["2218935969.826", 0], ["2218936121.023", 5], ["2218941175.636", 0], ["2218941177.494", 0], ["2218941285.666", 0], ["2218941406.769", 0], ["2218941526.828", 0], ["2218941646.081", 0], ["2218941763.079", 0], ["2218941913.974", 0], ["2218942015.268", 0], ["2218942131.767", 0], ["2218942249.477", 0], ["2218942366.696", 0], ["2218942486.693", 0], ["2218942614.121", 0], ["2218942728.622", 0], ["2218942884.029", 0], ["2218944205.501", 0], ["2218944207.065", 0], ["2218944307.379", 0], ["2218944530.113", 1], ["2218944592.381", 0], ["2218944666.723", 0], ["2218944844.986", 0], ["2218944929.122", 0], ["2218947151.916", 0], ["2218947153.806", 0], ["2218947262.995", 0], ["2218947435.054", 1], ["2218947510.805", 0], ["2218947665.415", 0], ["2218947766.645", 0], ["2218947859.233", 0], ["2218948791.275", 0], ["2218948793.339", 0], ["2218948893.484", 0], ["2218949018.171", 8], ["2218949132.563", 8], ["2218949251.435", 8], ["2218949370.411", 8], ["2218949490.901", 8], ["2218951942.670", 5], ["2218952062.522", 5], ["2218952191.081", 5], ["2218952302.068", 5], ["2218952434.249", 5], ["2218952540.612", 5], ["2218952664.604", 5], ["2218952779.110", 5], ["2218954617.003", 0], ["2218954618.137", 0], ["2218954737.183", 1], ["2218954855.917", 8], ["2218954975.255", 8], ["2218955093.352", 8], ["2218955216.006", 7], ["2218955335.387", 7], ["2218962169.457", 0], ["2218962170.951", 0], ["2218962264.870", 0], ["2218962391.145", 0], ["2218962507.924", 0], ["2218962659.892", 0], ["2218962753.617", 0], ["2218962866.046", 0], ["2218974172.312", 0], ["2218974173.670", 0], ["2218974289.438", 0], ["2218974410.871", 0], ["2218974534.161", 0], ["2218974650.848", 0], ["2218974770.353", 0], ["2218974888.769", 0], ["2218983185.915", 0], ["2218983187.718", 0], ["2218983284.717", 0], ["2218983407.726", 0], ["2218983532.786", 0], ["2218983642.826", 0], ["2218983765.901", 0], ["2218983885.153", 0], ["2218992066.650", 0], ["2218992068.471", 0], ["2218992172.281", 8], ["2218992312.152", 7], ["2218992413.324", 9], ["2218992544.971", 10], ["2218992650.322", 10], ["2218992780.632", 11], ["2218992873.051", 11], ["2218993006.073", 12], ["2218993123.035", 12], ["2218993239.817", 12], ["2218993368.503", 12], ["2218993484.681", 11], ["2218993607.487", 10], ["2218993723.004", 10], ["2218994958.000", 0], ["2218994959.423", 0], ["2218995081.135", 6], ["2218995196.826", 7], ["2218995321.362", 7], ["2218995436.112", 8], ["2218995562.980", 7], ["2218995726.303", 7], ["2218995800.564", 9], ["2218995919.513", 10], ["2218996042.526", 17], ["2218996167.823", 17], ["2218996289.313", 17], ["2218996406.826", 17], ["2218996527.350", 17], ["2218996646.765", 17], ["2218997869.086", 8], ["2218997873.121", 9], ["2218997968.488", 9], ["2218998110.557", 9], ["2218998205.608", 9], ["2218998325.247", 9], ["2218998440.873", 9], ["2218998565.422", 9], ["2218998686.575", 7], ["2218998816.919", 7], ["2218998933.431", 7], ["2218999048.794", 7], ["2218999168.303", 7], ["2218999287.909", 7], ["2218999407.798", 8], ["2218999529.818", 8], ["2219020075.872", 0], ["2219020193.372", 0], ["2219020314.469", 0], ["2219020438.645", 0], ["2219020560.555", 0], ["2219020680.318", 0], ["2219020800.433", 0], ["2219020917.286", 0], ["2219021033.367", 0], ["2219021188.033", 0], ["2219021280.999", 0], ["2219021399.628", 0], ["2219021523.048", 0], ["2219021641.602", 0], ["2219021761.746", 0], ["2219021880.935", 0], ["2219029245.907", 0], ["2219029246.979", 0], ["2219029366.750", 0], ["2219029486.341", 0], ["2219029605.322", 0], ["2219029724.847", 0], ["2219029849.533", 0], ["2219029964.977", 0], ["2219031559.785", 0], ["2219031561.780", 0], ["2219031663.783", 0], ["2219031782.897", 0], ["2219031900.828", 0], ["2219032030.925", 0], ["2219032141.186", 0], ["2219032263.566", 0], ["2219037903.682", 0], ["2219037905.294", 0], ["2219037999.970", 0], ["2219038125.862", 0], ["2219038249.387", 0], ["2219038368.515", 0], ["2219038488.684", 0], ["2219038607.386", 0], ["2219043564.554", 1], ["2219043566.762", 1], ["2219043679.651", 1], ["2219043802.598", 1], ["2219043916.953", 1], ["2219044042.646", 1], ["2219044157.291", 1], ["2219044275.783", 1], ["2219049875.815", 0], ["2219049877.714", 0], ["2219049978.303", 0], ["2219050100.684", 0], ["2219050218.504", 0], ["2219050338.745", 0], ["2219050456.722", 0], ["2219050575.310", 0], ["2219050692.745", 0], ["2219050809.172", 0], ["2219050931.672", 0], ["2219051048.803", 0], ["2219051169.245", 8], ["2219051287.262", 8], ["2219051409.632", 8], ["2219051528.598", 8], ["2219059191.185", 0], ["2219059192.321", 0], ["2219059305.382", 0], ["2219059426.102", 0], ["2219059543.080", 0], ["2219059663.349", 0], ["2219059782.907", 0], ["2219059905.843", 0], ["2219062607.562", 0], ["2219062728.339", 0], ["2219062847.434", 0], ["2219062967.000", 0], ["2219063087.010", 0], ["2219063231.901", 4], ["2219063327.374", 7], ["2219063445.549", 7], ["2219065038.344", 0], ["2219065039.703", 0], ["2219065162.016", 0], ["2219065282.381", 0], ["2219065402.242", 1], ["2219065520.754", 0], ["2219065638.972", 1], ["2219065760.635", 0], ["2219070861.384", 0], ["2219070862.775", 0], ["2219070982.142", 0], ["2219071101.318", 0], ["2219071220.976", 0], ["2219071384.911", 0], ["2219071459.833", 0], ["2219071578.070", 0], ["2219079090.396", 0], ["2219079092.060", 0], ["2219079199.655", 1], ["2219079319.906", 0], ["2219079439.668", 0], ["2219079554.602", 0], ["2219079667.780", 0], ["2219079798.512", 0], ["2219079908.846", 0], ["2219080029.956", 0], ["2219080153.169", 0], ["2219080262.775", 0], ["2219080386.235", 0], ["2219080504.817", 0], ["2219080625.091", 0], ["2219080744.879", 0], ["2219085745.951", 0], ["2219085872.922", 0], ["2219085992.064", 0], ["2219086117.636", 0], ["2219086231.874", 7], ["2219086356.736", 7], ["2219086469.975", 7], ["2219086589.795", 7], ["2219088355.285", 0], ["2219088356.225", 0], ["2219088474.511", 0], ["2219088592.253", 0], ["2219088713.673", 0], ["2219088832.969", 0], ["2219088957.770", 0], ["2219089076.656", 0], ["2219089199.880", 0], ["2219089317.730", 0], ["2219089437.580", 0], ["2219089608.460", 0], ["2219089681.266", 0], ["2219089853.350", 0], ["2219089926.061", 0], ["2219090095.244", 0], ["2219092228.791", 0], ["2219092312.235", 0], ["2219092440.419", 0], ["2219092557.048", 0], ["2219092672.695", 0], ["2219092795.314", 0], ["2219092909.312", 0], ["2219093024.126", 0], ["2219101176.959", 0], ["2219101239.397", 0], ["2219101355.171", 0], ["2219101480.096", 0], ["2219101592.495", 0], ["2219101712.340", 0], ["2219101829.738", 0], ["2219102016.214", 0], ["2219102456.142", 0], ["2219102457.720", 0], ["2219102552.573", 0], ["2219102670.607", 0], ["2219102790.220", 0], ["2219102914.398", 0], ["2219103053.199", 0], ["2219103155.520", 0], ["2219106893.809", 0], ["2219107030.840", 0], ["2219107147.424", 0], ["2219107267.672", 0], ["2219107389.848", 0], ["2219107508.519", 0], ["2219107628.068", 0], ["2219107748.487", 0], ["2219108338.035", 0], ["2219108339.978", 0], ["2219108447.871", 0], ["2219108560.602", 0], ["2219108679.434", 0], ["2219108799.004", 0], ["2219108917.798", 0], ["2219109035.689", 0], ["2219109481.034", 0], ["2219109482.381", 0], ["2219109600.290", 0], ["2219109719.904", 0], ["2219109841.006", 0], ["2219109958.428", 0], ["2219110085.323", 0], ["2219110197.444", 0], ["2219118622.874", 0], ["2219118750.443", 0], ["2219118869.174", 0], ["2219118989.218", 0], ["2219119110.335", 0], ["2219119232.637", 0], ["2219119363.996", 0], ["2219119473.207", 0], ["2219119796.724", 0], ["2219119798.669", 0], ["2219119902.733", 0], ["2219120036.937", 0], ["2219120142.823", 0], ["2219120261.457", 0], ["2219120379.523", 0], ["2219120498.234", 0], ["2219121099.767", 0], ["2219121101.402", 0], ["2219121217.210", 0], ["2219121342.996", 0], ["2219121464.648", 0], ["2219121579.387", 0], ["2219121703.553", 0], ["2219121818.878", 0], ["2219128747.275", 0], ["2219128749.354", 0], ["2219128850.747", 0], ["2219128967.846", 8], ["2219129084.971", 8], ["2219129206.960", 8], ["2219129327.801", 8], ["2219129444.023", 8], ["2219146919.460", 0], ["2219146920.950", 0], ["2219147039.992", 0], ["2219147163.015", 0], ["2219147286.991", 0], ["2219147406.174", 0], ["2219147523.007", 0], ["2219147642.824", 0], ["2219148055.107", 0], ["2219148056.946", 0], ["2219148160.849", 0], ["2219148279.616", 0], ["2219148399.805", 0], ["2219148519.277", 0], ["2219148639.747", 0], ["2219148757.333", 0], ["2219152847.200", 3], ["2219152848.275", 4], ["2219152970.403", 4], ["2219153087.655", 4], ["2219153206.113", 4], ["2219153326.321", 4], ["2219153447.969", 4], ["2219153566.138", 4], ["2219177690.176", 0], ["2219177814.457", 0], ["2219177934.198", 0], ["2219178051.245", 0], ["2219178176.384", 0], ["2219178293.732", 0], ["2219178418.647", 0], ["2219178534.335", 0], ["2219178727.298", 0], ["2219178789.979", 0], ["2219178889.717", 0], ["2219179018.494", 0], ["2219179128.043", 0], ["2219179255.728", 0], ["2219179371.886", 0], ["2219179488.789", 0], ["2219180626.933", 0], ["2219180719.264", 0], ["2219180840.352", 0], ["2219180960.773", 0], ["2219181081.165", 0], ["2219181205.416", 0], ["2219181324.112", 0], ["2219181440.044", 0], ["2219183683.957", 0], ["2219183801.179", 0], ["2219183922.366", 0], ["2219184104.693", 0], ["2219184160.483", 0], ["2219184280.910", 0], ["2219184398.718", 0], ["2219184518.630", 0], ["2219185584.681", 0], ["2219185585.936", 0], ["2219185705.907", 1], ["2219185826.604", 0], ["2219185945.095", 1], ["2219186066.233", 0], ["2219186190.707", 0], ["2219186304.560", 0], ["2219191373.778", 14], ["2219191381.040", 15], ["2219191494.106", 15], ["2219191613.749", 12], ["2219191733.538", 12], ["2219191853.194", 12], ["2219191974.138", 12], ["2219192098.797", 12], ["2219193612.752", 0], ["2219193614.523", 0], ["2219193722.531", 0], ["2219193836.811", 0], ["2219193952.733", 0], ["2219194079.553", 0], ["2219194201.117", 8], ["2219194315.112", 8], ["2219194443.009", 8], ["2219194571.840", 7], ["2219194691.800", 7], ["2219194812.307", 7], ["2219194931.902", 7], ["2219195049.325", 8], ["2219195165.227", 7], ["2219195285.174", 7], ["2219208449.548", 0], ["2219208451.039", 0], ["2219208568.056", 0], ["2219208716.498", 0], ["2219208806.841", 0], ["2219208926.151", 0], ["2219209048.763", 0], ["2219209167.627", 0], ["2219212683.913", 0], ["2219212685.047", 0], ["2219212805.313", 0], ["2219212923.199", 0], ["2219213041.118", 0], ["2219213220.038", 0], ["2219213291.695", 0], ["2219213403.099", 0], ["2219224458.426", 0], ["2219224459.303", 0], ["2219224581.198", 0], ["2219224705.489", 0], ["2219224819.020", 1], ["2219224937.772", 1], ["2219225061.883", 1], ["2219225181.799", 0], ["2219229076.820", 0], ["2219229078.316", 0], ["2219229193.992", 0], ["2219229312.256", 0], ["2219229431.844", 0], ["2219229551.531", 0], ["2219229671.678", 0], ["2219229794.823", 0], ["2219242091.973", 0], ["2219242093.573", 0], ["2219242226.651", 0], ["2219242316.871", 0], ["2219242435.566", 0], ["2219242554.215", 0], ["2219242673.208", 0], ["2219242792.699", 0], ["2219245901.478", 0], ["2219246023.235", 0], ["2219246150.338", 0], ["2219246269.693", 0], ["2219246388.385", 0], ["2219246507.753", 0], ["2219246626.251", 0], ["2219246745.810", 0], ["2219251335.406", 0], ["2219251336.566", 0], ["2219251444.638", 0], ["2219251563.469", 0], ["2219251709.088", 0], ["2219251806.260", 0], ["2219251932.452", 0], ["2219252055.322", 0], ["2219255611.501", 0], ["2219255659.011", 0], ["2219255777.301", 7], ["2219255895.722", 7], ["2219256019.012", 7], ["2219256135.585", 7], ["2219256255.507", 7], ["2219256375.430", 7], ["2219258498.693", 0], ["2219258499.777", 0], ["2219258627.517", 0], ["2219258736.847", 0], ["2219258862.837", 0], ["2219258983.587", 0], ["2219259095.692", 0], ["2219259221.151", 0], ["2219263947.199", 0], ["2219264065.011", 0], ["2219264192.013", 0], ["2219264317.559", 0], ["2219264426.289", 0], ["2219264553.577", 0], ["2219264665.199", 0], ["2219264783.320", 0], ["2219269709.165", 0], ["2219269711.282", 0], ["2219269813.316", 0], ["2219269927.009", 0], ["2219270054.743", 0], ["2219270169.507", 0], ["2219270295.436", 0], ["2219270404.865", 0], ["2219272076.079", 2], ["2219272079.838", 3], ["2219272182.473", 3], ["2219272301.229", 3], ["2219272421.605", 3], ["2219272540.273", 3], ["2219272675.886", 3], ["2219272780.969", 3], ["2219272932.986", 3], ["2219273016.944", 3], ["2219273135.977", 3], ["2219273342.569", 2], ["2219273372.967", 3], ["2219273498.501", 11], ["2219273613.437", 11], ["2219273731.704", 11], ["2219275029.975", 1], ["2219275037.367", 2], ["2219275143.179", 2], ["2219275268.184", 2], ["2219275389.256", 3], ["2219275507.015", 3], ["2219275623.590", 4], ["2219275742.775", 3], ["2219287672.530", 0], ["2219287673.699", 0], ["2219287791.339", 0], ["2219287912.435", 0], ["2219288026.907", 0], ["2219288153.194", 0], ["2219288757.485", 0], ["2219289118.486", 0], ["2219291062.645", 0], ["2219291183.106", 0], ["2219291300.987", 0], ["2219291420.810", 0], ["2219291544.667", 0], ["2219291666.167", 0], ["2219291783.272", 0], ["2219291903.640", 0], ["2219293617.005", 0], ["2219293618.728", 0], ["2219293719.974", 0], ["2219293840.119", 0], ["2219293957.674", 1], ["2219294079.006", 0], ["2219294196.145", 0], ["2219294316.387", 0], ["2219299196.977", 0], ["2219299198.557", 0], ["2219299303.461", 0], ["2219299419.879", 0], ["2219299534.839", 0], ["2219299662.092", 0], ["2219299820.579", 0], ["2219299901.473", 0], ["2219308369.509", 0], ["2219308371.723", 0], ["2219308476.096", 0], ["2219308598.417", 0], ["2219308717.426", 0], ["2219308837.532", 0], ["2219308954.457", 0], ["2219309073.614", 0], ["2219311118.836", 2], ["2219311120.418", 3], ["2219311227.074", 1], ["2219311340.410", 2], ["2219311519.252", 1], ["2219311593.363", 1], ["2219311697.983", 2], ["2219311818.198", 2], ["2219322738.649", 0], ["2219322740.818", 0], ["2219322842.816", 0], ["2219322958.711", 0], ["2219323077.123", 0], ["2219323205.246", 0], ["2219323325.195", 0], ["2219323442.117", 0], ["2219324515.824", 0], ["2219324644.496", 0], ["2219324763.753", 0], ["2219324881.840", 0], ["2219325043.444", 0], ["2219325125.758", 0], ["2219325236.444", 0], ["2219325359.168", 0], ["2219325598.488", 0], ["2219325599.974", 0], ["2219325725.514", 0], ["2219325839.627", 0], ["2219325953.838", 0], ["2219326081.285", 0], ["2219326202.464", 0], ["2219326321.084", 0], ["2219334598.452", 0], ["2219334599.751", 0], ["2219334717.401", 0], ["2219334839.106", 0], ["2219334959.242", 0], ["2219335078.586", 0], ["2219335198.844", 0], ["2219335318.554", 0], ["2219343550.824", 4], ["2219343551.912", 5], ["2219343669.148", 5], ["2219343792.213", 5], ["2219343969.479", 3], ["2219344052.181", 3], ["2219344147.743", 3], ["2219344268.000", 3], ["2219344381.166", 3], ["2219344500.853", 3], ["2219344623.536", 3], ["2219344744.896", 3], ["2219344861.447", 3], ["2219344982.060", 3], ["2219345104.862", 3], ["2219345219.761", 3], ["2219349304.651", 0], ["2219349305.771", 0], ["2219349428.239", 0], ["2219349547.037", 0], ["2219349665.979", 0], ["2219349784.322", 0], ["2219349907.155", 0], ["2219350021.185", 0], ["2219351117.565", 0], ["2219351233.952", 0], ["2219351357.149", 0], ["2219351479.118", 0], ["2219351594.173", 0], ["2219351765.478", 0], ["2219351839.750", 7], ["2219351956.745", 7], ["2219360995.998", 0], ["2219360997.613", 0], ["2219361127.132", 0], ["2219361243.730", 0], ["2219361413.078", 0], ["2219361481.224", 0], ["2219361600.876", 0], ["2219361722.456", 0], ["2219362489.959", 0], ["2219362491.379", 0], ["2219362609.961", 0], ["2219362729.294", 0], ["2219362849.169", 0], ["2219362969.166", 0], ["2219363098.104", 0], ["2219363215.745", 0], ["2219372621.018", 0], ["2219372623.045", 0], ["2219372726.011", 0], ["2219372846.526", 0], ["2219372963.065", 0], ["2219373085.319", 0], ["2219373203.500", 0], ["2219373319.535", 0], ["2219377479.567", 0], ["2219377481.512", 0], ["2219377582.296", 0], ["2219377705.064", 0], ["2219377823.692", 2], ["2219377947.808", 0], ["2219378068.686", 0], ["2219378213.389", 0], ["2219392154.574", 0], ["2219392156.333", 0], ["2219392264.694", 0], ["2219392384.516", 0], ["2219392504.216", 0], ["2219392623.878", 0], ["2219392743.457", 0], ["2219392859.928", 0], ["2219417484.793", 0], ["2219417528.024", 0], ["2219417627.278", 0], ["2219417744.590", 0], ["2219417870.371", 0], ["2219417986.359", 7], ["2219418100.010", 7], ["2219418226.127", 7], ["2219421681.287", 0], ["2219421682.847", 0], ["2219421798.263", 0], ["2219421919.432", 0], ["2219422059.531", 0], ["2219422158.900", 0], ["2219422303.279", 0], ["2219422402.519", 0], ["2219423153.165", 0], ["2219423154.792", 0], ["2219423262.382", 0], ["2219423374.332", 1], ["2219423498.370", 0], ["2219423733.221", 0], ["2219423972.218", 0], ["2219424337.506", 0], ["2219427478.377", 0], ["2219427480.067", 0], ["2219427581.937", 0], ["2219427703.952", 0], ["2219427824.646", 0], ["2219427941.947", 0], ["2219428062.845", 0], ["2219428183.630", 0], ["2219447101.222", 0], ["2219447103.163", 0], ["2219447211.582", 8], ["2219447328.237", 8], ["2219447448.136", 8], ["2219447572.967", 8], ["2219447688.356", 8], ["2219447808.712", 8], ["2219450130.668", 0], ["2219450132.455", 0], ["2219450235.706", 0], ["2219450355.264", 0], ["2219450474.472", 0], ["2219450594.437", 0], ["2219450711.430", 0], ["2219450826.841", 0], ["2219453168.006", 0], ["2219453169.705", 0], ["2219453272.101", 0], ["2219453390.145", 0], ["2219453510.104", 0], ["2219453629.361", 0], ["2219453749.391", 0], ["2219453868.556", 1], ["2219460943.041", 0], ["2219461060.029", 0], ["2219461184.882", 0], ["2219461301.543", 0], ["2219461422.588", 0], ["2219461544.780", 0], ["2219461661.736", 0], ["2219461785.498", 0], ["2219462965.898", 0], ["2219463042.259", 0], ["2219463163.642", 0], ["2219463284.673", 0], ["2219463404.350", 0], ["2219463525.641", 0], ["2219463659.867", 0], ["2219463763.739", 0], ["2219480399.825", 3], ["2219480401.197", 4], ["2219480507.807", 4], ["2219480627.364", 2], ["2219480743.713", 2], ["2219480860.966", 2], ["2219480980.660", 2], ["2219481099.258", 3], ["2219482996.562", 5], ["2219482997.791", 6], ["2219483119.685", 6], ["2219483233.788", 6], ["2219483353.486", 6], ["2219483473.642", 6], ["2219483594.712", 6], ["2219483715.021", 6], ["2219483835.926", 7], ["2219483953.317", 7], ["2219484076.792", 7], ["2219484189.949", 7], ["2219484311.019", 7], ["2219484430.246", 7], ["2219484549.789", 7], ["2219484671.354", 6], ["2219486148.187", 0], ["2219486150.297", 0], ["2219486264.473", 0], ["2219486379.044", 0], ["2219486501.545", 0], ["2219486649.252", 0], ["2219486736.295", 1], ["2219486861.787", 1], ["2219486977.410", 0], ["2219487096.544", 1], ["2219487221.220", 0], ["2219487340.103", 0], ["2219487461.615", 0], ["2219487581.907", 0], ["2219487694.675", 0], ["2219487814.422", 0], ["2219489148.076", 0], ["2219489149.941", 0], ["2219489257.835", 0], ["2219489378.476", 8], ["2219489495.620", 8], ["2219489615.048", 8], ["2219489733.231", 8], ["2219489851.423", 8], ["2219492089.964", 0], ["2219492091.555", 0], ["2219492211.910", 0], ["2219492327.368", 0], ["2219492448.794", 0], ["2219492569.465", 0], ["2219492688.919", 0], ["2219492811.396", 0], ["2219494986.465", 0], ["2219494988.118", 0], ["2219495102.545", 0], ["2219495272.956", 0], ["2219495341.782", 0], ["2219495464.328", 0], ["2219495581.152", 0], ["2219495705.711", 0], ["2219505312.397", 0], ["2219505314.006", 0], ["2219505433.538", 0], ["2219505551.323", 0], ["2219505677.840", 0], ["2219505791.711", 0], ["2219505919.499", 0], ["2219506031.233", 0], ["2219506956.045", 0], ["2219506957.341", 0], ["2219507073.170", 0], ["2219507196.788", 0], ["2219507317.827", 0], ["2219507442.589", 0], ["2219507561.440", 0], ["2219507680.060", 0], ["2219510167.153", 0], ["2219510169.023", 0], ["2219510270.497", 0], ["2219510389.430", 0], ["2219510509.613", 0], ["2219510628.664", 0], ["2219510748.941", 0], ["2219510864.987", 0], ["2219516066.060", 0], ["2219516067.676", 0], ["2219516123.616", 0], ["2219516241.071", 0], ["2219516363.615", 0], ["2219516480.687", 0], ["2219516602.740", 0], ["2219516720.962", 0], ["2219531199.191", 0], ["2219531201.168", 0], ["2219531307.844", 0], ["2219531427.216", 6], ["2219531546.213", 8], ["2219531664.290", 8], ["2219531780.416", 8], ["2219531905.020", 8], ["2219544957.108", 0], ["2219545088.026", 0], ["2219545193.852", 0], ["2219545307.540", 0], ["2219545428.102", 0], ["2219545548.687", 0], ["2219545673.053", 0], ["2219545791.923", 0], ["2219546535.326", 0], ["2219546536.924", 0], ["2219546650.693", 0], ["2219546771.483", 0], ["2219546900.566", 0], ["2219547022.434", 0], ["2219547136.255", 0], ["2219547254.506", 0], ["2219549134.225", 0], ["2219549135.597", 0], ["2219549237.801", 0], ["2219549399.385", 0], ["2219549484.873", 0], ["2219549595.231", 0], ["2219549715.493", 0], ["2219549835.537", 0], ["2219563859.305", 0], ["2219563861.624", 0], ["2219564015.331", 0], ["2219564083.421", 0], ["2219564200.707", 0], ["2219564320.720", 0], ["2219564444.068", 0], ["2219564553.802", 5], ["2219567671.305", 0], ["2219567791.155", 0], ["2219567900.491", 0], ["2219568025.408", 0], ["2219568202.389", 0], ["2219568274.415", 0], ["2219568389.398", 0], ["2219568510.833", 0], ["2219575626.960", 0], ["2219575628.804", 0], ["2219575734.723", 0], ["2219575852.271", 0], ["2219575969.403", 0], ["2219576090.520", 0], ["2219576213.267", 0], ["2219576339.780", 0], ["2219576477.376", 1], ["2219576584.805", 0], ["2219576705.656", 0], ["2219576824.517", 0], ["2219576944.186", 0], ["2219577063.086", 0], ["2219577183.130", 0], ["2219577302.571", 0], ["2219581601.191", 0], ["2219581602.714", 0], ["2219581719.214", 1], ["2219581839.265", 0], ["2219581956.804", 1], ["2219582092.902", 0], ["2219582195.738", 0], ["2219582313.959", 0], ["2219582428.665", 0], ["2219582548.134", 0], ["2219582668.390", 1], ["2219582790.199", 0], ["2219582913.682", 0], ["2219583032.078", 0], ["2219583155.532", 0], ["2219583274.498", 0], ["2219593548.839", 0], ["2219593550.244", 0], ["2219593673.217", 0], ["2219593790.813", 0], ["2219593907.343", 0], ["2219594023.855", 0], ["2219594147.071", 0], ["2219594275.174", 0], ["2219602963.637", 0], ["2219602966.532", 0], ["2219603089.323", 1], ["2219603211.618", 1], ["2219603345.147", 0], ["2219603451.026", 1], ["2219603574.597", 0], ["2219603694.624", 0], ["2219609068.844", 0], ["2219609178.512", 0], ["2219609309.248", 0], ["2219609429.192", 0], ["2219609557.354", 0], ["2219609671.954", 0], ["2219609789.723", 0], ["2219609906.123", 0], ["2219615173.369", 0], ["2219615292.586", 0], ["2219615531.997", 0], ["2219615651.634", 0], ["2219615886.241", 0], ["2219616015.087", 0], ["2219616125.027", 0], ["2219616240.663", 0], ["2219623567.225", 7], ["2219623570.865", 8], ["2219623668.809", 8], ["2219623787.625", 8], ["2219623912.114", 3], ["2219624054.335", 3], ["2219624146.414", 3], ["2219624266.747", 3], ["2219635512.826", 0], ["2219635651.238", 0], ["2219635758.515", 0], ["2219635878.072", 0], ["2219635998.612", 0], ["2219636116.084", 0], ["2219636249.942", 0], ["2219636356.109", 0], ["2219646805.777", 0], ["2219646807.856", 0], ["2219646915.878", 0], ["2219647021.653", 0], ["2219647144.749", 0], ["2219647269.820", 0], ["2219647384.276", 8], ["2219647514.568", 8], ["2219650267.933", 1], ["2219650383.844", 1], ["2219650502.653", 1], ["2219650742.545", 0], ["2219650864.131", 0], ["2219650981.801", 0], ["2219651227.641", 0], ["2219651346.435", 0], ["2219652777.273", 0], ["2219652779.335", 0], ["2219652876.972", 0], ["2219652993.776", 0], ["2219653116.905", 0], ["2219653254.398", 0], ["2219653352.109", 0], ["2219653592.032", 0], ["2219663207.879", 0], ["2219663209.415", 0], ["2219663304.955", 0], ["2219663427.971", 0], ["2219663546.970", 0], ["2219663664.791", 0], ["2219663783.190", 0], ["2219663907.459", 0], ["2219680372.313", 0], ["2219680374.444", 0], ["2219680477.258", 0], ["2219680594.033", 0], ["2219680712.137", 0], ["2219680832.372", 0], ["2219680953.161", 0], ["2219681076.475", 0], ["2219687000.238", 0], ["2219687128.010", 0], ["2219687249.453", 0], ["2219687368.948", 0], ["2219687491.101", 0], ["2219687620.047", 0], ["2219687732.155", 0], ["2219687850.054", 0], ["2219689137.257", 0], ["2219689138.752", 0], ["2219689248.443", 0], ["2219689365.680", 0], ["2219689484.972", 0], ["2219689602.831", 0], ["2219689723.781", 0], ["2219689845.685", 0], ["2219695085.096", 0], ["2219695086.827", 0], ["2219695195.024", 0], ["2219695315.854", 0], ["2219695435.003", 0], ["2219695554.620", 0], ["2219695719.259", 0], ["2219695783.657", 0], ["2219712801.731", 0], ["2219712803.018", 0], ["2219712923.904", 0], ["2219713139.963", 0], ["2219713160.152", 0], ["2219713282.915", 0], ["2219713400.891", 0], ["2219713523.637", 1], ["2219727700.015", 0], ["2219727701.901", 0], ["2219727803.539", 0], ["2219727920.520", 0], ["2219728040.846", 0], ["2219728172.900", 0], ["2219728278.880", 0], ["2219728453.904", 0], ["2219745497.397", 0], ["2219745498.514", 0], ["2219745613.175", 0], ["2219745734.916", 0], ["2219745886.287", 0], ["2219746014.815", 0], ["2219746100.594", 0], ["2219746218.325", 0], ["2219746352.203", 0], ["2219746488.619", 0], ["2219746587.035", 0], ["2219746726.432", 0], ["2219746833.034", 0], ["2219746958.162", 0], ["2219747074.195", 0], ["2219747192.646", 0], ["2219763210.371", 0], ["2219763212.041", 0], ["2219763332.359", 0], ["2219763455.067", 0], ["2219763572.011", 0], ["2219763691.405", 0], ["2219764112.627", 0], ["2219764123.292", 0], ["2219770411.236", 0], ["2219770412.579", 0], ["2219770533.012", 0], ["2219770653.967", 0], ["2219770772.728", 0], ["2219770895.993", 0], ["2219771075.015", 0], ["2219771129.360", 0], ["2219782128.304", 0], ["2219782129.903", 0], ["2219782232.129", 0], ["2219782351.420", 0], ["2219782471.101", 0], ["2219782588.644", 0], ["2219782715.493", 0], ["2219782820.907", 0], ["2219782943.138", 0], ["2219783066.320", 0], ["2219783187.293", 0], ["2219783305.161", 0], ["2219783426.107", 8], ["2219783540.201", 8], ["2219783661.985", 8], ["2219783782.337", 8], ["2219785087.227", 0], ["2219785089.097", 0], ["2219785185.358", 0], ["2219785314.035", 0], ["2219785431.115", 0], ["2219785548.052", 0], ["2219785668.017", 0], ["2219785791.005", 0], ["2219788064.617", 0], ["2219788066.861", 0], ["2219788168.090", 2], ["2219788289.995", 1], ["2219788406.986", 1], ["2219788529.304", 1], ["2219788648.407", 1], ["2219788765.934", 1], ["2219791812.958", 0], ["2219791931.015", 0], ["2219792052.554", 0], ["2219792176.564", 0], ["2219792290.133", 0], ["2219792414.775", 0], ["2219792530.672", 0], ["2219792654.484", 0], ["2219794503.493", 0], ["2219794505.052", 0], ["2219794643.081", 0], ["2219794749.274", 0], ["2219794866.675", 0], ["2219794982.264", 0], ["2219795106.726", 0], ["2219795236.719", 6], ["2219797631.307", 0], ["2219797633.104", 0], ["2219797737.133", 0], ["2219797856.822", 0], ["2219797973.668", 0], ["2219798096.671", 0], ["2219798215.071", 0], ["2219798323.283", 0], ["2219803107.258", 0], ["2219803108.715", 0], ["2219803212.891", 0], ["2219803333.389", 0], ["2219803453.394", 0], ["2219803570.795", 0], ["2219803690.484", 0], ["2219803809.729", 0], ["2219812201.247", 0], ["2219812203.123", 0], ["2219812298.718", 0], ["2219812428.214", 0], ["2219812544.195", 0], ["2219812663.956", 0], ["2219812783.478", 0], ["2219812898.101", 0], ["2219813032.255", 0], ["2219813134.905", 0], ["2219813256.766", 1], ["2219813370.777", 3], ["2219813504.075", 8], ["2219813608.131", 9], ["2219813746.692", 10], ["2219813852.485", 10], ["2219821208.162", 0], ["2219821210.045", 0], ["2219821313.814", 0], ["2219821430.377", 0], ["2219821549.677", 0], ["2219821668.561", 0], ["2219821790.081", 0], ["2219821906.964", 0], ["2219824197.290", 0], ["2219824198.988", 0], ["2219824305.587", 0], ["2219824538.165", 0], ["2219824660.370", 0], ["2219825255.284", 0], ["2219825373.524", 0], ["2219825740.873", 0], ["2219825964.302", 0], ["2219826090.845", 0], ["2219826200.038", 0], ["2219826331.479", 0], ["2219826441.693", 0], ["2219826569.127", 0], ["2219826689.362", 0], ["2219826808.855", 0], ["2219827526.325", 0], ["2219827528.223", 0], ["2219827631.906", 0], ["2219827747.926", 0], ["2219827868.089", 0], ["2219828016.879", 0], ["2219828104.447", 8], ["2219828227.395", 8], ["2219830808.515", 0], ["2219830919.656", 0], ["2219831038.754", 7], ["2219831160.244", 7], ["2219831280.212", 7], ["2219831399.148", 7], ["2219831526.934", 7], ["2219831646.664", 7], ["2219835936.721", 0], ["2219835938.142", 0], ["2219836059.483", 0], ["2219836181.682", 0], ["2219836301.856", 0], ["2219836433.953", 0], ["2219836543.984", 0], ["2219836660.471", 0], ["2219838937.401", 0], ["2219838938.573", 0], ["2219839057.212", 0], ["2219839180.910", 0], ["2219839301.024", 0], ["2219839416.883", 0], ["2219839536.462", 0], ["2219839652.121", 0], ["2219843153.323", 0], ["2219843155.192", 0], ["2219843258.314", 0], ["2219843378.861", 0], ["2219843496.663", 0], ["2219843618.135", 0], ["2219843736.905", 0], ["2219843854.332", 0], ["2219844722.325", 0], ["2219844723.973", 0], ["2219844837.940", 0], ["2219844963.502", 0], ["2219845086.684", 0], ["2219845686.824", 0], ["2219845927.111", 0], ["2219846169.497", 0], ["2219847697.318", 0], ["2219847699.282", 0], ["2219847807.399", 0], ["2219847918.798", 0], ["2219848037.267", 0], ["2219848159.917", 8], ["2219848278.066", 8], ["2219848395.654", 9], ["2219853632.197", 0], ["2219853634.007", 0], ["2219853737.258", 0], ["2219853857.809", 0], ["2219853974.506", 0], ["2219854097.308", 0], ["2219854217.699", 0], ["2219854335.545", 0], ["2219857368.615", 0], ["2219857436.079", 0], ["2219857556.135", 0], ["2219857678.250", 0], ["2219857795.239", 0], ["2219857922.160", 0], ["2219858031.406", 0], ["2219858150.706", 0], ["2219863995.332", 0], ["2219863996.753", 0], ["2219864117.967", 0], ["2219864240.144", 0], ["2219864399.688", 0], ["2219864479.281", 0], ["2219864600.228", 0], ["2219864717.838", 0], ["2219868507.387", 0], ["2219868508.966", 0], ["2219868627.005", 0], ["2219868749.330", 0], ["2219868868.680", 0], ["2219868982.640", 0], ["2219869114.223", 0], ["2219869230.154", 0], ["2219869802.264", 0], ["2219869803.996", 0], ["2219869908.741", 0], ["2219870023.451", 0], ["2219870152.057", 0], ["2219870270.390", 0], ["2219870391.173", 0], ["2219870503.495", 0], ["2219873925.801", 0], ["2219873927.012", 0], ["2219874044.326", 0], ["2219874164.780", 0], ["2219874285.755", 0], ["2219874406.449", 0], ["2219874553.255", 0], ["2219874644.929", 0], ["2219878712.235", 0], ["2219878826.264", 0], ["2219878998.215", 0], ["2219879067.466", 0], ["2219879246.809", 0], ["2219879309.106", 0], ["2219879479.473", 0], ["2219879545.109", 0], ["2219879871.767", 0], ["2219879873.590", 0], ["2219879982.287", 0], ["2219880098.966", 0], ["2219880219.426", 0], ["2219880338.889", 0], ["2219880460.119", 0], ["2219880574.983", 0], ["2219884430.521", 0], ["2219884432.219", 0], ["2219884569.502", 0], ["2219884674.648", 0], ["2219884792.882", 0], ["2219884908.111", 0], ["2219885048.053", 0], ["2219885157.482", 0], ["2219886429.762", 0], ["2219886431.186", 0], ["2219886535.452", 0], ["2219886656.023", 0], ["2219886775.296", 0], ["2219886889.306", 0], ["2219887017.707", 0], ["2219887129.410", 0], ["2219900691.610", 0], ["2219900692.883", 0], ["2219900812.683", 0], ["2219900932.096", 0], ["2219901052.578", 0], ["2219901174.107", 0], ["2219901285.876", 0], ["2219901409.225", 0], ["2219903938.526", 0], ["2219903939.704", 0], ["2219904055.983", 0], ["2219904177.776", 0], ["2219904296.777", 0], ["2219904425.432", 0], ["2219904543.481", 0], ["2219904659.693", 0], ["2219905095.684", 0], ["2219905097.331", 0], ["2219905200.729", 0], ["2219905322.149", 0], ["2219905438.538", 0], ["2219905560.158", 0], ["2219905674.717", 0], ["2219905799.486", 0], ["2219912215.871", 0], ["2219912217.784", 0], ["2219912319.590", 0], ["2219912437.272", 0], ["2219912558.545", 0], ["2219912677.028", 0], ["2219912820.154", 0], ["2219912914.347", 0], ["2219915153.113", 0], ["2219915155.172", 0], ["2219915261.329", 0], ["2219915375.084", 0], ["2219915497.480", 0], ["2219915616.468", 0], ["2219915739.081", 0], ["2219915855.418", 0], ["2219921104.782", 0], ["2219921106.619", 0], ["2219921214.139", 0], ["2219921328.572", 0], ["2219921462.199", 0], ["2219921577.831", 0], ["2219921698.190", 0], ["2219921873.317", 0], ["2219922602.191", 0], ["2219922603.620", 0], ["2219922719.665", 0], ["2219922842.521", 0], ["2219922962.984", 0], ["2219923086.118", 0], ["2219923204.000", 1], ["2219923324.659", 1], ["2219927072.886", 0], ["2219927074.694", 0], ["2219927179.144", 0], ["2219927299.695", 0], ["2219927419.314", 0], ["2219927538.638", 0], ["2219927658.677", 0], ["2219927774.463", 0], ["2219934369.502", 0], ["2219934371.563", 0], ["2219934472.598", 0], ["2219934593.265", 0], ["2219934713.108", 0], ["2219934828.920", 1], ["2219934949.906", 0], ["2219935073.428", 0], ["2219935201.640", 0], ["2219935310.783", 0], ["2219935431.250", 0], ["2219935552.627", 0], ["2219935672.604", 0], ["2219935789.472", 0], ["2219935909.150", 0], ["2219936026.709", 0], ["2219947793.516", 0], ["2219947794.597", 0], ["2219947908.982", 0], ["2219948030.691", 0], ["2219948154.747", 0], ["2219948272.911", 0], ["2219948400.045", 2], ["2219948523.029", 7], ["2219979467.342", 0], ["2219979468.959", 0], ["2219979588.081", 0], ["2219979708.540", 0], ["2219979824.869", 1], ["2219979947.399", 1], ["2219980067.143", 0], ["2219980192.699", 1], ["2219982427.759", 0], ["2219982429.065", 0], ["2219982550.471", 0], ["2219982671.652", 0], ["2219982786.709", 0], ["2219982905.051", 0], ["2219983026.975", 0], ["2219983149.931", 0], ["2219983321.215", 0], ["2219983382.858", 0], ["2219983512.465", 0], ["2219983634.678", 0], ["2219983756.944", 0], ["2219983876.311", 0], ["2219983993.541", 0], ["2219984153.364", 0], ["2219993488.969", 0], ["2219993490.944", 0], ["2219993597.403", 0], ["2219993714.551", 1], ["2219993837.370", 8], ["2219993953.510", 8], ["2219994070.826", 8], ["2219994191.684", 8], ["2219998084.650", 0], ["2219998086.601", 0], ["2219998187.031", 0], ["2219998308.835", 0], ["2219998429.293", 0], ["2219998548.070", 0], ["2219998671.577", 0], ["2219998783.911", 0], ["2220004130.994", 0], ["2220004133.257", 0], ["2220004237.328", 0], ["2220004394.377", 1], ["2220004501.503", 0], ["2220004595.288", 1], ["2220004753.502", 1], ["2220004840.659", 0], ["2220004951.719", 0], ["2220005066.103", 0], ["2220005188.386", 0], ["2220005304.839", 0], ["2220005431.248", 0], ["2220005607.007", 0], ["2220005665.913", 0], ["2220005785.342", 0], ["2220009991.158", 0], ["2220009992.533", 0], ["2220010113.265", 0], ["2220010236.676", 0], ["2220010356.204", 0], ["2220010475.548", 0], ["2220011069.780", 0], ["2220011189.151", 0], ["2220011777.651", 0], ["2220011895.826", 0], ["2220012058.910", 0], ["2220012136.571", 0], ["2220012255.879", 0], ["2220012377.915", 0], ["2220012497.932", 0], ["2220012614.829", 0], ["2220020296.817", 0], ["2220020297.801", 0], ["2220020421.778", 0], ["2220020541.577", 0], ["2220020662.457", 2], ["2220020780.682", 9], ["2220020900.450", 8], ["2220021033.065", 9], ["2220038525.477", 0], ["2220038647.495", 0], ["2220038767.825", 0], ["2220038887.231", 0], ["2220039011.367", 0], ["2220039124.721", 0], ["2220039241.562", 0], ["2220039363.404", 0], ["2220043889.774", 0], ["2220043892.038", 0], ["2220043995.132", 0], ["2220044114.245", 0], ["2220044238.006", 0], ["2220044358.851", 0], ["2220044484.377", 0], ["2220044597.792", 0], ["2220044936.615", 0], ["2220044938.080", 0], ["2220045062.573", 0], ["2220045243.376", 0], ["2220045300.125", 0], ["2220045426.823", 0], ["2220045535.231", 1], ["2220045661.654", 0], ["2220046625.442", 3], ["2220046632.384", 4], ["2220046736.559", 4], ["2220046857.151", 4], ["2220046975.916", 4], ["2220047085.857", 4], ["2220047214.279", 4], ["2220047324.947", 4], ["2220062495.284", 0], ["2220062619.677", 0], ["2220062743.390", 0], ["2220062868.040", 0], ["2220062991.346", 0], ["2220063109.205", 0], ["2220063227.286", 0], ["2220063349.506", 0], ["2220064728.278", 0], ["2220064730.283", 0], ["2220064833.917", 0], ["2220064951.347", 0], ["2220065071.348", 0], ["2220065190.888", 0], ["2220065310.043", 0], ["2220065429.895", 0], ["2220065567.429", 0], ["2220065664.352", 0], ["2220065784.645", 0], ["2220065901.273", 0], ["2220066022.542", 0], ["2220066140.546", 0], ["2220066257.400", 0], ["2220066379.502", 0], ["2220080159.631", 0], ["2220080161.652", 0], ["2220080260.118", 0], ["2220080377.904", 0], ["2220080492.248", 0], ["2220080622.377", 1], ["2220080742.042", 0], ["2220080861.108", 0], ["2220084014.937", 0], ["2220084119.991", 0], ["2220084246.706", 0], ["2220084375.383", 0], ["2220084485.252", 5], ["2220084603.909", 7], ["2220084726.101", 7], ["2220084845.547", 7], ["2220089157.513", 0], ["2220089159.114", 0], ["2220089268.555", 0], ["2220089386.961", 0], ["2220089505.556", 0], ["2220089625.996", 0], ["2220089744.592", 0], ["2220089861.480", 0], ["2220097975.919", 0], ["2220097977.298", 0], ["2220098098.864", 0], ["2220098213.378", 0], ["2220098340.279", 0], ["2220098460.117", 0], ["2220098578.364", 0], ["2220098698.194", 0], ["2220101096.690", 0], ["2220101098.478", 0], ["2220101204.351", 0], ["2220101323.854", 0], ["2220101442.917", 0], ["2220101563.141", 0], ["2220101682.163", 0], ["2220101801.850", 0], ["2220106949.911", 0], ["2220106951.008", 0], ["2220107074.991", 0], ["2220107195.727", 0], ["2220107315.132", 0], ["2220107434.708", 0], ["2220107556.868", 0], ["2220107670.447", 0], ["2220115160.102", 0], ["2220115161.659", 0], ["2220115265.620", 0], ["2220115381.770", 0], ["2220115506.633", 0], ["2220115623.149", 0], ["2220115741.540", 0], ["2220115862.029", 0], ["2220118149.024", 0], ["2220118150.925", 0], ["2220118248.294", 0], ["2220118370.542", 2], ["2220118479.455", 1], ["2220118612.739", 1], ["2220118730.232", 1], ["2220118848.839", 1], ["2220130090.659", 0], ["2220130092.259", 0], ["2220130193.634", 0], ["2220130314.993", 0], ["2220130431.393", 0], ["2220130553.783", 0], ["2220130670.225", 0], ["2220130835.117", 0], ["2220130927.258", 1], ["2220131044.300", 0], ["2220131164.960", 0], ["2220131287.571", 0], ["2220131408.025", 0], ["2220131527.707", 0], ["2220131654.868", 0], ["2220131768.424", 7], ["2220134765.384", 0], ["2220134888.103", 0], ["2220135011.994", 0], ["2220135126.115", 0], ["2220135244.860", 0], ["2220135364.921", 0], ["2220135482.751", 0], ["2220135603.087", 0], ["2220142812.692", 0], ["2220142942.208", 0], ["2220143057.431", 0], ["2220143181.890", 0], ["2220143293.900", 0], ["2220143426.548", 6], ["2220143530.956", 7], ["2220143652.572", 7], ["2220145772.800", 0], ["2220145895.261", 0], ["2220146026.881", 0], ["2220146137.538", 0], ["2220146244.429", 0], ["2220146379.609", 0], ["2220146488.795", 0], ["2220146609.094", 0], ["2220154808.705", 0], ["2220154926.418", 0], ["2220155044.342", 0], ["2220155167.110", 4], ["2220155284.981", 7], ["2220155405.956", 8], ["2220155531.996", 8], ["2220155685.129", 9], ["2220157551.367", 0], ["2220157668.407", 0], ["2220157785.501", 0], ["2220157904.415", 0], ["2220158024.520", 0], ["2220158149.433", 0], ["2220158264.213", 0], ["2220158388.576", 0], ["2220159745.688", 0], ["2220159747.348", 0], ["2220159847.534", 0], ["2220159963.949", 0], ["2220160090.286", 0], ["2220160242.654", 0], ["2220160326.935", 0], ["2220160483.150", 0], ["2220165706.165", 0], ["2220165707.412", 0], ["2220165827.476", 0], ["2220165942.544", 0], ["2220166068.453", 0], ["2220166229.657", 0], ["2220166301.517", 0], ["2220166427.694", 0], ["2220166543.187", 0], ["2220166661.574", 0], ["2220166782.131", 0], ["2220166898.749", 0], ["2220167028.955", 0], ["2220167161.749", 0], ["2220167263.892", 0], ["2220167382.632", 0], ["2220172454.887", 0], ["2220172576.525", 0], ["2220172694.733", 0], ["2220172814.330", 0], ["2220172934.520", 0], ["2220173052.829", 0], ["2220173174.249", 0], ["2220173291.691", 0], ["2220175151.815", 0], ["2220175153.739", 0], ["2220175252.606", 0], ["2220175384.759", 0], ["2220175497.547", 0], ["2220175614.073", 0], ["2220175734.545", 0], ["2220175850.164", 0], ["2220181420.646", 0], ["2220181540.558", 0], ["2220181655.826", 0], ["2220181793.825", 0], ["2220181900.811", 0], ["2220182021.241", 0], ["2220182135.290", 0], ["2220182255.789", 0], ["2220183592.376", 0], ["2220183594.418", 0], ["2220183703.318", 0], ["2220183938.776", 0], ["2220184178.320", 0], ["2220184776.709", 0], ["2220185019.123", 0], ["2220185138.851", 0], ["2220186905.080", 0], ["2220186906.849", 0], ["2220187013.349", 0], ["2220187129.081", 0], ["2220187248.574", 0], ["2220187368.285", 0], ["2220187487.546", 0], ["2220187606.895", 0], ["2220189584.883", 0], ["2220189586.590", 0], ["2220189687.624", 0], ["2220189824.814", 0], ["2220189925.715", 0], ["2220190045.611", 0], ["2220190166.558", 0], ["2220190286.096", 0], ["2220190401.188", 0], ["2220190521.275", 0], ["2220190643.126", 0], ["2220190762.255", 0], ["2220190881.806", 0], ["2220190996.376", 0], ["2220191117.789", 0], ["2220191238.360", 0], ["2220198513.476", 0], ["2220198515.062", 0], ["2220198668.149", 0], ["2220198750.066", 0], ["2220198867.859", 0], ["2220198984.129", 0], ["2220199106.626", 0], ["2220199225.293", 0], ["2220199346.032", 0], ["2220199465.075", 0], ["2220199584.262", 0], ["2220199703.768", 0], ["2220199824.144", 0], ["2220199935.774", 0], ["2220200063.356", 0], ["2220200178.418", 0], ["2220201497.843", 0], ["2220201499.109", 0], ["2220201601.138", 0], ["2220201718.078", 0], ["2220201833.572", 0], ["2220201960.371", 0], ["2220202436.643", 0], ["2220202801.424", 0], ["2220204733.025", 0], ["2220204734.145", 0], ["2220204874.070", 0], ["2220204994.047", 0], ["2220205106.976", 0], ["2220205219.299", 0], ["2220205331.766", 0], ["2220205451.298", 0], ["2220208281.021", 3], ["2220208401.087", 3], ["2220208520.560", 3], ["2220208640.086", 3], ["2220208759.197", 3], ["2220208874.966", 3], ["2220208992.280", 3], ["2220209114.407", 3], ["2220214168.336", 4], ["2220214288.275", 4], ["2220214407.731", 4], ["2220214527.722", 4], ["2220214646.148", 4], ["2220214766.209", 4], ["2220214886.160", 4], ["2220215058.392", 3], ["2220222124.337", 0], ["2220222126.131", 0], ["2220222228.750", 0], ["2220222354.678", 0], ["2220222503.575", 0], ["2220222587.050", 0], ["2220222747.218", 0], ["2220222814.970", 0], ["2220243040.782", 0], ["2220243041.947", 0], ["2220243166.319", 0], ["2220243285.089", 0], ["2220243404.761", 0], ["2220243524.092", 0], ["2220243643.850", 0], ["2220243763.381", 0], ["2220251912.277", 0], ["2220251913.572", 0], ["2220252029.016", 0], ["2220252170.261", 0], ["2220252269.353", 0], ["2220252391.685", 0], ["2220252506.782", 0], ["2220252630.564", 0], ["2220253799.973", 0], ["2220253926.112", 0], ["2220254082.684", 0], ["2220254159.843", 0], ["2220254282.358", 0], ["2220254401.905", 0], ["2220254526.043", 0], ["2220254656.819", 0], ["2220254950.525", 0], ["2220254951.892", 0], ["2220255083.844", 0], ["2220255185.834", 0], ["2220255318.811", 0], ["2220255430.594", 0], ["2220255557.395", 0], ["2220255669.386", 0], ["2220261693.864", 0], ["2220261697.490", 1], ["2220261807.773", 1], ["2220261918.455", 1], ["2220262038.095", 1], ["2220262158.508", 1], ["2220262276.971", 1], ["2220262396.550", 1], ["2220264656.392", 0], ["2220264778.483", 0], ["2220264892.531", 0], ["2220265010.116", 0], ["2220265129.084", 0], ["2220265245.485", 0], ["2220265368.216", 0], ["2220265482.592", 0], ["2220267536.954", 0], ["2220267546.441", 0], ["2220267657.966", 0], ["2220267782.016", 0], ["2220267900.437", 0], ["2220268140.595", 0], ["2220268379.019", 0], ["2220268737.474", 0], ["2220269755.779", 0], ["2220269757.939", 0], ["2220269859.396", 0], ["2220269975.572", 0], ["2220270099.138", 0], ["2220270217.300", 0], ["2220270337.616", 0], ["2220270496.734", 0], ["2220288461.820", 0], ["2220288463.380", 0], ["2220288565.945", 0], ["2220288687.812", 0], ["2220288798.114", 1], ["2220288921.186", 0], ["2220289054.540", 0], ["2220289160.539", 0], ["2220294353.750", 0], ["2220294398.454", 0], ["2220294528.942", 0], ["2220294644.806", 0], ["2220294764.161", 0], ["2220294882.458", 0], ["2220295000.743", 0], ["2220295138.103", 0], ["2220303114.098", 0], ["2220303116.089", 0], ["2220303220.137", 0], ["2220303337.948", 0], ["2220303462.036", 0], ["2220303573.815", 0], ["2220303743.394", 0], ["2220303817.542", 0], ["2220314082.703", 1], ["2220314089.467", 2], ["2220314189.103", 8], ["2220314307.019", 8], ["2220314425.675", 8], ["2220314548.238", 16], ["2220314666.276", 16], ["2220314844.582", 16], ["2220318675.101", 0], ["2220318676.821", 0], ["2220318781.676", 0], ["2220318900.295", 0], ["2220319064.983", 0], ["2220319140.518", 0], ["2220319262.304", 0], ["2220319376.574", 0], ["2220322886.764", 0], ["2220322888.479", 0], ["2220322992.552", 0], ["2220323109.651", 0], ["2220323228.931", 0], ["2220323348.326", 0], ["2220323469.456", 0], ["2220323584.571", 0], ["2220329651.309", 0], ["2220329771.606", 0], ["2220329891.553", 0], ["2220330101.986", 0], ["2220330132.397", 0], ["2220330248.799", 0], ["2220330365.899", 0], ["2220330482.982", 0], ["2220336939.735", 0], ["2220336940.898", 0], ["2220337060.890", 0], ["2220337183.001", 1], ["2220337303.605", 0], ["2220337422.404", 0], ["2220337542.483", 0], ["2220337660.716", 0], ["2220337828.402", 0], ["2220337900.638", 0], ["2220338061.585", 0], ["2220338137.597", 0], ["2220338253.379", 0], ["2220338374.941", 0], ["2220338533.532", 0], ["2220338613.444", 0], ["2220343564.977", 0], ["2220343653.732", 0], ["2220343778.415", 0], ["2220343891.280", 0], ["2220344022.470", 0], ["2220344137.459", 0], ["2220344255.187", 0], ["2220344374.408", 0], ["2220346958.088", 0], ["2220346959.561", 0], ["2220347080.567", 0], ["2220347197.101", 0], ["2220347317.261", 0], ["2220347435.261", 0], ["2220347556.668", 8], ["2220347674.657", 7], ["2220351439.866", 4], ["2220351443.851", 5], ["2220351537.515", 5], ["2220351662.471", 5], ["2220351811.837", 5], ["2220351899.662", 5], ["2220352056.779", 5], ["2220352134.984", 5], ["2220357253.782", 0], ["2220357255.445", 0], ["2220357374.055", 0], ["2220357494.996", 0], ["2220357613.657", 0], ["2220357733.091", 0], ["2220357851.846", 0], ["2220357971.444", 0], ["2220362199.952", 0], ["2220362314.103", 0], ["2220362438.775", 0], ["2220362558.099", 0], ["2220362679.337", 0], ["2220362800.677", 0], ["2220362920.325", 0], ["2220363034.339", 0], ["2220368826.199", 0], ["2220368951.153", 0], ["2220369068.035", 0], ["2220369196.926", 0], ["2220369309.634", 0], ["2220369429.664", 0], ["2220369551.207", 0], ["2220369669.349", 0], ["2220370965.330", 0], ["2220370966.534", 0], ["2220371087.920", 0], ["2220371211.741", 0], ["2220371332.113", 0], ["2220371458.542", 0], ["2220371572.114", 0], ["2220371700.833", 0], ["2220373879.997", 0], ["2220373881.742", 0], ["2220373982.428", 0], ["2220374132.206", 0], ["2220374222.241", 0], ["2220374346.706", 0], ["2220374468.542", 0], ["2220374576.648", 0], ["2220375393.919", 0], ["2220375395.462", 0], ["2220375504.856", 0], ["2220375620.133", 0], ["2220375739.947", 0], ["2220375857.910", 0], ["2220375973.497", 0], ["2220376092.088", 0], ["2220376804.717", 0], ["2220376805.872", 0], ["2220376925.967", 0], ["2220377098.335", 0], ["2220377162.481", 0], ["2220377279.782", 0], ["2220377399.802", 0], ["2220377524.592", 0], ["2220385618.715", 0], ["2220385620.643", 0], ["2220385724.604", 0], ["2220385847.990", 0], ["2220385967.367", 0], ["2220386083.515", 0], ["2220386205.828", 0], ["2220386321.846", 0], ["2220386674.694", 0], ["2220386676.616", 0], ["2220386778.633", 0], ["2220386899.119", 0], ["2220387037.564", 0], ["2220387181.842", 0], ["2220387247.083", 0], ["2220387375.468", 0], ["2220393330.015", 0], ["2220393457.837", 0], ["2220393577.807", 0], ["2220393698.424", 0], ["2220393812.307", 0], ["2220393928.692", 0], ["2220394059.566", 0], ["2220394169.503", 0], ["2220404547.747", 0], ["2220404549.435", 0], ["2220404649.226", 0], ["2220404768.890", 0], ["2220404888.965", 8], ["2220405062.529", 7], ["2220405125.963", 8], ["2220405256.555", 8], ["2220406062.116", 6], ["2220406065.869", 7], ["2220406165.680", 7], ["2220406285.579", 7], ["2220406404.831", 3], ["2220406532.210", 3], ["2220406642.139", 3], ["2220406762.386", 3], ["2220421413.675", 0], ["2220421414.908", 0], ["2220421537.497", 0], ["2220421652.893", 0], ["2220421772.398", 0], ["2220421891.370", 0], ["2220422019.265", 0], ["2220422135.425", 0], ["2220431249.133", 0], ["2220431251.092", 0], ["2220431352.786", 0], ["2220431471.566", 0], ["2220431626.692", 0], ["2220431711.380", 0], ["2220431859.802", 0], ["2220431968.691", 0], ["2220434726.211", 0], ["2220434728.233", 0], ["2220434832.776", 0], ["2220434949.109", 0], ["2220435068.400", 0], ["2220435187.831", 0], ["2220435309.029", 0], ["2220435428.514", 0], ["2220446119.441", 0], ["2220446121.033", 0], ["2220446225.792", 0], ["2220446345.996", 0], ["2220446466.379", 0], ["2220446583.186", 0], ["2220446699.479", 0], ["2220446821.138", 0], ["2220449093.261", 0], ["2220449434.885", 0], ["2220449675.641", 0], ["2220449914.103", 0], ["2220450153.696", 0], ["2220450270.304", 0], ["2220450627.574", 0], ["2220450755.566", 0], ["2220455160.141", 0], ["2220455161.913", 0], ["2220455260.612", 0], ["2220455377.022", 0], ["2220455499.174", 0], ["2220455624.579", 0], ["2220455739.494", 0], ["2220455860.439", 0], ["2220464101.966", 0], ["2220464103.937", 0], ["2220464197.706", 0], ["2220464320.725", 0], ["2220464441.206", 0], ["2220464556.858", 0], ["2220464675.345", 0], ["2220464797.617", 0], ["2220476109.721", 0], ["2220476111.560", 0], ["2220476212.538", 0], ["2220476332.761", 0], ["2220476452.028", 0], ["2220476572.095", 0], ["2220476691.806", 0], ["2220476808.807", 0], ["2220493870.288", 0], ["2220493872.061", 0], ["2220493972.773", 0], ["2220494118.585", 0], ["2220494216.220", 0], ["2220494345.414", 1], ["2220494453.676", 0], ["2220494579.641", 0], ["2220495637.761", 1], ["2220495758.827", 1], ["2220495873.917", 1], ["2220495995.278", 1], ["2220496115.335", 1], ["2220496234.337", 1], ["2220496350.791", 1], ["2220496474.170", 1], ["2220512827.260", 0], ["2220512949.548", 0], ["2220513072.276", 0], ["2220513192.205", 0], ["2220513307.683", 0], ["2220513425.695", 0], ["2220513549.247", 0], ["2220513667.551", 0], ["2220514928.339", 0], ["2220514947.439", 0], ["2220515073.090", 0], ["2220515196.962", 0], ["2220515321.968", 0], ["2220515441.469", 0], ["2220515578.256", 0], ["2220515675.918", 0], ["2220528001.340", 0], ["2220528039.174", 0], ["2220528161.253", 0], ["2220528281.433", 0], ["2220528422.901", 0], ["2220528531.074", 0], ["2220528645.172", 0], ["2220528768.653", 0], ["2220530673.280", 0], ["2220530675.521", 0], ["2220530769.042", 0], ["2220530885.632", 0], ["2220531014.783", 1], ["2220531123.167", 0], ["2220531251.234", 0], ["2220531362.033", 0], ["2220531503.089", 0], ["2220531604.592", 0], ["2220531731.234", 0], ["2220531843.220", 0], ["2220531960.194", 0], ["2220532092.194", 0], ["2220532202.072", 0], ["2220532317.758", 0], ["2220533854.104", 0], ["2220533855.657", 0], ["2220533945.239", 0], ["2220534077.661", 0], ["2220534197.958", 0], ["2220534316.350", 0], ["2220534433.950", 0], ["2220534560.631", 0], ["2220539727.359", 0], ["2220539729.424", 0], ["2220539832.959", 0], ["2220539947.966", 0], ["2220540103.375", 0], ["2220540190.862", 0], ["2220540314.566", 0], ["2220540435.146", 0], ["2220542637.857", 0], ["2220542639.477", 0], ["2220542737.299", 0], ["2220542861.640", 0], ["2220542978.772", 0], ["2220543101.265", 0], ["2220543217.557", 0], ["2220543336.614", 0], ["2220550415.483", 0], ["2220550535.019", 0], ["2220550655.719", 0], ["2220550814.862", 0], ["2220550900.089", 0], ["2220551029.598", 0], ["2220551139.553", 0], ["2220551258.909", 0], ["2220552254.731", 0], ["2220552256.739", 0], ["2220552368.177", 0], ["2220552484.863", 0], ["2220552607.717", 0], ["2220552734.240", 0], ["2220552850.738", 0], ["2220552962.074", 0], ["2220555201.328", 0], ["2220555203.472", 0], ["2220555301.462", 0], ["2220555424.841", 0], ["2220555553.317", 0], ["2220555661.804", 0], ["2220555786.784", 0], ["2220555900.674", 0], ["2220564339.722", 0], ["2220564459.750", 0], ["2220564580.574", 0], ["2220564699.165", 0], ["2220564817.794", 0], ["2220564937.819", 0], ["2220565056.850", 0], ["2220565176.750", 0], ["2220573112.650", 0], ["2220573114.337", 0], ["2220573206.581", 0], ["2220573334.526", 0], ["2220573566.129", 0], ["2220573690.667", 0], ["2220574534.261", 0], ["2220574767.271", 0], ["2220576117.535", 0], ["2220576119.366", 0], ["2220576222.866", 0], ["2220576338.923", 0], ["2220576460.254", 0], ["2220576578.214", 0], ["2220576699.151", 0], ["2220576820.744", 0], ["2220582086.811", 0], ["2220582088.556", 0], ["2220582187.379", 0], ["2220582309.384", 0], ["2220582428.403", 0], ["2220582547.881", 0], ["2220582666.141", 0], ["2220582786.846", 0], ["2220591088.309", 0], ["2220591090.109", 0], ["2220591193.029", 0], ["2220591306.940", 0], ["2220591429.985", 0], ["2220591544.525", 0], ["2220591666.155", 0], ["2220591786.687", 0], ["2220599715.748", 0], ["2220599717.829", 0], ["2220599815.524", 0], ["2220599938.947", 0], ["2220600059.216", 0], ["2220600180.871", 0], ["2220600300.659", 0], ["2220600420.376", 0], ["2220609174.945", 0], ["2220609210.590", 0], ["2220609309.767", 0], ["2220609435.609", 0], ["2220609560.542", 0], ["2220609670.180", 0], ["2220609793.349", 0], ["2220609906.564", 0], ["2220621078.185", 0], ["2220621079.835", 0], ["2220621197.470", 0], ["2220621316.032", 0], ["2220621437.063", 0], ["2220621555.801", 0], ["2220622118.767", 4], ["2220622131.361", 5], ["2220625284.228", 0], ["2220625439.715", 0], ["2220625517.572", 1], ["2220625633.915", 1], ["2220625755.429", 1], ["2220625871.722", 1], ["2220625989.344", 0], ["2220626115.962", 0], ["2220629456.104", 0], ["2220629458.114", 0], ["2220629558.740", 0], ["2220629677.051", 0], ["2220629797.235", 0], ["2220629912.982", 0], ["2220630088.251", 0], ["2220630159.211", 0], ["2220639986.249", 0], ["2220640127.224", 0], ["2220640232.791", 0], ["2220640348.451", 0], ["2220640480.102", 0], ["2220640588.826", 0], ["2220640712.614", 0], ["2220640828.645", 0], ["2220642155.836", 0], ["2220642158.047", 0], ["2220642278.191", 0], ["2220642396.281", 1], ["2220642561.919", 0], ["2220642629.343", 1], ["2220642752.138", 0], ["2220642870.922", 1], ["2220656993.735", 0], ["2220656995.174", 0], ["2220657114.121", 0], ["2220657233.130", 0], ["2220657353.977", 0], ["2220657472.517", 0], ["2220657591.894", 0], ["2220657712.030", 0], ["2220663905.367", 1], ["2220664020.261", 1], ["2220664142.673", 1], ["2220664265.430", 1], ["2220664382.218", 1], ["2220664505.806", 1], ["2220664626.768", 1], ["2220664750.772", 1], ["2220666063.074", 0], ["2220666064.617", 0], ["2220666171.486", 0], ["2220666285.839", 0], ["2220666408.884", 0], ["2220666887.887", 0], ["2220667129.256", 0], ["2220667368.183", 0], ["2220687403.151", 0], ["2220687521.411", 0], ["2220687641.661", 0], ["2220687886.918", 0], ["2220688000.160", 0], ["2220688236.787", 0], ["2220688357.012", 0], ["2220688482.533", 0], ["2220693787.270", 0], ["2220693869.744", 0], ["2220693993.932", 0], ["2220694109.278", 0], ["2220694229.339", 0], ["2220694346.146", 0], ["2220694465.128", 0], ["2220694584.409", 0], ["2220729321.921", 0], ["2220729323.816", 0], ["2220729431.901", 0], ["2220729552.958", 0], ["2220729672.600", 0], ["2220729791.425", 0], ["2220729910.842", 0], ["2220730086.776", 0], ["2220735674.479", 0], ["2220735676.682", 0], ["2220735781.557", 0], ["2220735907.906", 0], ["2220736056.951", 0], ["2220736145.912", 0], ["2220736266.356", 0], ["2220736382.210", 0], ["2220738932.395", 0], ["2220739059.675", 0], ["2220739172.372", 0], ["2220739291.382", 0], ["2220739497.053", 0], ["2220739528.962", 0], ["2220739650.973", 0], ["2220739772.160", 0], ["2220749803.440", 0], ["2220749805.353", 0], ["2220749910.848", 0], ["2220750030.848", 0], ["2220750153.488", 0], ["2220750283.083", 1], ["2220750392.113", 1], ["2220750510.844", 0], ["2220750625.448", 0], ["2220750743.663", 1], ["2220750865.315", 1], ["2220750991.110", 0], ["2220751131.454", 0], ["2220751231.303", 0], ["2220751350.004", 0], ["2220751462.842", 0], ["2220755130.501", 0], ["2220755132.289", 0], ["2220755235.734", 0], ["2220755355.685", 0], ["2220755478.227", 0], ["2220755600.522", 0], ["2220755722.980", 0], ["2220755886.084", 0], ["2220767747.653", 0], ["2220767749.055", 0], ["2220767871.433", 0], ["2220767988.225", 0], ["2220768111.889", 0], ["2220768235.529", 0], ["2220768354.829", 0], ["2220768474.241", 0], ["2220770703.695", 0], ["2220770705.796", 0], ["2220770809.044", 0], ["2220770927.101", 0], ["2220771059.492", 0], ["2220771168.465", 0], ["2220771288.136", 0], ["2220771404.484", 0], ["2220779050.484", 0], ["2220779159.684", 0], ["2220779279.472", 0], ["2220779400.115", 0], ["2220779519.596", 0], ["2220779639.150", 0], ["2220779763.136", 0], ["2220779935.531", 0], ["2220780026.903", 0], ["2220780157.317", 0], ["2220780279.853", 0], ["2220780396.095", 0], ["2220780512.249", 0], ["2220780638.851", 0], ["2220780757.973", 0], ["2220780876.420", 0], ["2220782985.687", 0], ["2220783097.687", 0], ["2220783216.910", 0], ["2220783335.170", 0], ["2220783454.674", 0], ["2220783574.221", 0], ["2220783706.408", 0], ["2220783813.375", 0], ["2220793329.862", 0], ["2220793331.989", 0], ["2220793429.472", 0], ["2220793546.343", 0], ["2220793665.311", 0], ["2220793785.596", 0], ["2220793908.777", 0], ["2220794026.878", 0], ["2220795691.666", 0], ["2220795693.565", 0], ["2220795797.680", 0], ["2220795914.532", 0], ["2220796032.202", 0], ["2220796203.680", 0], ["2220796275.117", 0], ["2220796396.822", 0], ["2220796511.367", 0], ["2220796631.827", 0], ["2220796751.041", 0], ["2220796915.498", 0], ["2220796991.385", 0], ["2220797103.873", 0], ["2220797220.387", 0], ["2220797342.696", 0], ["2220804523.146", 0], ["2220804525.023", 0], ["2220804628.222", 0], ["2220804798.874", 0], ["2220804864.812", 0], ["2220804981.594", 0], ["2220805100.733", 0], ["2220805226.440", 0], ["2220805351.043", 0], ["2220805465.194", 0], ["2220805581.613", 0], ["2220805704.215", 0], ["2220805822.041", 0], ["2220805944.386", 0], ["2220806063.719", 0], ["2220806178.749", 0], ["2220807782.721", 0], ["2220807784.627", 0], ["2220807889.204", 0], ["2220808057.635", 0], ["2220808129.390", 0], ["2220808249.455", 0], ["2220808369.536", 0], ["2220808489.501", 0], ["2220823263.816", 0], ["2220823265.766", 0], ["2220823419.432", 0], ["2220823485.923", 0], ["2220823607.090", 0], ["2220823726.864", 0], ["2220823843.977", 0], ["2220823964.005", 0], ["2220824706.228", 0], ["2220824707.751", 0], ["2220824811.505", 1], ["2220824980.155", 0], ["2220825050.747", 1], ["2220825220.606", 0], ["2220825292.724", 0], ["2220825451.925", 1], ["2220826205.181", 0], ["2220826206.504", 0], ["2220826365.437", 0], ["2220826446.005", 0], ["2220826570.206", 0], ["2220826683.021", 0], ["2220826803.210", 0], ["2220826919.808", 0], ["2220829114.380", 0], ["2220829115.643", 0], ["2220829239.508", 0], ["2220829358.478", 0], ["2220829472.438", 0], ["2220829601.186", 0], ["2220829719.745", 0], ["2220829839.580", 0], ["2220832366.733", 0], ["2220832481.769", 0], ["2220832599.317", 0], ["2220832718.827", 0], ["2220832836.749", 0], ["2220832960.101", 0], ["2220833077.123", 0], ["2220833200.086", 0], ["2220834960.478", 0], ["2220835081.397", 0], ["2220835201.716", 0], ["2220835324.302", 0], ["2220835441.578", 0], ["2220835555.323", 0], ["2220835674.083", 0], ["2220835790.327", 0], ["2220840061.860", 0], ["2220840063.656", 0], ["2220840173.456", 0], ["2220840286.839", 0], ["2220840405.537", 0], ["2220840529.064", 0], ["2220840649.693", 0], ["2220840768.525", 0], ["2220840880.834", 0], ["2220841022.112", 0], ["2220841131.676", 0], ["2220841250.097", 0], ["2220841373.715", 0], ["2220841489.990", 0], ["2220841614.799", 0], ["2220841729.038", 0], ["2220841855.788", 0], ["2220841973.740", 0], ["2220842108.864", 0], ["2220842215.477", 0], ["2220842334.643", 0], ["2220842454.269", 0], ["2220842574.219", 0], ["2220842693.451", 0], ["2220843064.914", 0], ["2220843066.590", 0], ["2220843179.412", 0], ["2220843291.223", 0], ["2220843410.099", 0], ["2220843528.328", 0], ["2220843648.585", 0], ["2220843770.937", 0], ["2220846057.044", 0], ["2220846059.054", 0], ["2220846149.001", 0], ["2220846281.715", 0], ["2220846398.221", 0], ["2220846521.914", 0], ["2220846634.901", 0], ["2220846756.045", 0], ["2220846871.639", 0], ["2220846998.200", 0], ["2220847114.052", 0], ["2220847237.313", 0], ["2220847354.862", 0], ["2220847476.296", 0], ["2220847591.497", 0], ["2220847715.324", 0], ["2220849854.808", 0], ["2220849974.527", 0], ["2220850095.523", 0], ["2220850213.672", 0], ["2220850331.979", 0], ["2220850456.251", 0], ["2220850589.102", 0], ["2220850707.189", 0], ["2220855654.738", 10], ["2220855779.742", 10], ["2220855895.961", 9], ["2220856021.070", 9], ["2220856150.090", 9], ["2220856256.532", 9], ["2220856375.971", 9], ["2220856493.113", 10], ["2220866708.593", 0], ["2220866709.962", 0], ["2220866813.490", 0], ["2220866934.872", 0], ["2220867056.120", 0], ["2220867169.742", 0], ["2220867291.894", 0], ["2220867408.999", 0], ["2220871895.923", 0], ["2220871897.857", 0], ["2220872011.607", 0], ["2220872122.278", 0], ["2220872241.066", 0], ["2220872359.823", 0], ["2220872480.314", 0], ["2220872619.959", 0], ["2220902502.140", 0], ["2220902627.635", 0], ["2220902749.754", 0], ["2220902868.727", 0], ["2220902982.207", 0], ["2220903106.975", 5], ["2220903229.015", 7], ["2220903461.295", 6], ["2220910406.198", 0], ["2220910407.314", 0], ["2220910524.109", 0], ["2220910646.361", 0], ["2220910767.067", 0], ["2220910882.722", 0], ["2220911059.218", 0], ["2220911121.337", 0], ["2220915171.848", 12], ["2220915291.320", 14], ["2220915411.582", 15], ["2220915531.411", 16], ["2220915650.121", 17], ["2220915771.594", 18], ["2220915889.407", 19], ["2220916013.416", 20], ["2220917805.335", 1], ["2220917806.983", 3], ["2220917909.866", 8], ["2220918025.000", 8], ["2220918145.693", 8], ["2220918265.803", 8], ["2220918391.648", 8], ["2220918509.901", 8], ["2220919218.701", 6], ["2220919220.989", 6], ["2220919327.786", 7], ["2220919452.026", 7], ["2220919565.368", 7], ["2220919683.954", 4], ["2220919803.137", 4], ["2220919924.797", 4], ["2220922193.389", 0], ["2220922195.159", 0], ["2220922254.024", 0], ["2220922378.090", 0], ["2220922497.572", 0], ["2220922612.697", 0], ["2220922730.162", 0], ["2220922853.632", 0], ["2220926945.990", 0], ["2220927057.439", 0], ["2220927211.912", 0], ["2220927305.888", 0], ["2220927424.800", 0], ["2220927551.070", 0], ["2220927663.526", 0], ["2220927786.650", 0], ["2220933993.864", 3], ["2220933995.246", 4], ["2220934113.535", 4], ["2220934235.204", 4], ["2220934352.509", 3], ["2220934485.763", 3], ["2220934596.589", 3], ["2220934719.951", 3], ["2220939828.858", 0], ["2220939830.514", 0], ["2220939926.651", 0], ["2220940103.582", 0], ["2220940171.981", 0], ["2220940290.740", 0], ["2220940499.834", 0], ["2220940527.199", 0], ["2220943532.309", 0], ["2220943533.829", 0], ["2220943633.732", 0], ["2220943754.787", 0], ["2220943871.977", 0], ["2220943992.556", 0], ["2220944141.134", 0], ["2220944228.727", 0], ["2220945678.418", 2], ["2220945682.111", 3], ["2220945780.784", 3], ["2220945898.475", 3], ["2220946064.463", 3], ["2220946139.430", 3], ["2220946257.594", 3], ["2220946376.600", 3], ["2220954645.103", 0], ["2220954646.199", 0], ["2220954761.661", 0], ["2220954883.844", 0], ["2220955025.926", 0], ["2220955124.345", 0], ["2220955242.727", 0], ["2220955366.639", 0], ["2220957613.281", 0], ["2220957614.877", 0], ["2220957750.603", 0], ["2220957853.161", 0], ["2220957972.853", 0], ["2220958096.551", 0], ["2220958211.895", 0], ["2220958335.642", 0], ["2220958939.469", 5], ["2220958940.837", 6], ["2220959059.487", 6], ["2220959180.317", 5], ["2220959294.200", 5], ["2220959434.857", 5], ["2220959550.204", 5], ["2220959674.220", 5], ["2220963546.663", 0], ["2220963548.285", 0], ["2220963666.217", 0], ["2220963786.169", 0], ["2220963906.053", 0], ["2220964044.449", 0], ["2220964153.239", 0], ["2220964274.463", 0], ["2220969512.454", 0], ["2220969514.020", 0], ["2220969637.463", 0], ["2220969752.939", 0], ["2220969879.266", 0], ["2220969996.941", 0], ["2220970112.052", 0], ["2220970234.421", 0], ["2220972533.020", 0], ["2220972535.017", 0], ["2220972636.289", 0], ["2220972756.146", 0], ["2220972877.692", 0], ["2220972998.579", 0], ["2220973117.326", 0], ["2220973237.358", 0], ["2220973356.351", 0], ["2220973470.850", 0], ["2220973610.596", 0], ["2220973717.457", 0], ["2220973841.623", 0], ["2220973952.776", 0], ["2220974072.047", 0], ["2220974192.634", 0], ["2220981792.928", 0], ["2220981795.087", 0], ["2220981898.756", 0], ["2220982088.186", 0], ["2220982138.386", 0], ["2220982429.272", 0], ["2220982431.654", 0], ["2220982548.915", 0], ["2220983435.649", 0], ["2220983437.139", 0], ["2220983539.515", 0], ["2220983658.548", 0], ["2220983778.534", 0], ["2220983895.252", 0], ["2220984021.623", 0], ["2220984138.786", 0], ["2220988384.734", 0], ["2220988386.589", 0], ["2220988483.786", 0], ["2220988608.121", 0], ["2220988727.825", 0], ["2220988846.959", 0], ["2220988964.948", 0], ["2220989084.396", 0], ["2220991728.356", 0], ["2220991729.905", 0], ["2220991846.337", 0], ["2220991970.354", 0], ["2220992092.243", 0], ["2220992221.017", 0], ["2220992325.682", 0], ["2220992457.373", 0], ["2220997576.571", 0], ["2220997578.701", 0], ["2220997682.057", 0], ["2220997801.740", 0], ["2220997921.182", 0], ["2220998037.953", 0], ["2220998160.407", 0], ["2220998276.671", 0], ["2220999173.310", 0], ["2220999174.986", 0], ["2220999277.539", 0], ["2220999440.318", 0], ["2220999511.027", 0], ["2220999626.933", 5], ["2220999750.480", 8], ["2220999866.457", 8], ["2220999988.673", 8], ["2221000117.551", 8], ["2221000236.484", 8], ["2221000356.717", 8], ["2221000475.376", 8], ["2221000617.897", 8], ["2221000716.484", 8], ["2221000832.382", 8], ["2221023810.366", 0], ["2221023928.574", 0], ["2221024047.216", 0], ["2221024167.484", 0], ["2221024289.564", 0], ["2221024406.629", 0], ["2221024531.811", 0], ["2221024660.659", 0], ["2221030239.915", 0], ["2221030241.694", 0], ["2221030343.037", 0], ["2221030462.390", 0], ["2221030581.451", 0], ["2221030701.508", 0], ["2221030821.272", 0], ["2221030938.638", 0], ["2221031286.571", 0], ["2221031287.584", 0], ["2221031410.003", 0], ["2221031530.139", 0], ["2221031646.380", 0], ["2221031766.340", 0], ["2221031885.594", 0], ["2221032080.253", 0], ["2221037587.924", 0], ["2221037589.958", 0], ["2221037689.622", 0], ["2221037805.338", 0], ["2221037924.150", 0], ["2221038051.804", 0], ["2221038165.675", 0], ["2221038286.212", 0], ["2221040508.532", 0], ["2221040509.810", 0], ["2221040629.525", 0], ["2221040750.576", 0], ["2221040877.972", 0], ["2221040988.620", 0], ["2221041113.024", 0], ["2221041228.060", 0], ["2221041724.399", 0], ["2221041726.197", 0], ["2221041828.273", 0], ["2221041946.543", 0], ["2221042067.081", 0], ["2221042188.222", 0], ["2221042308.081", 0], ["2221042424.670", 0], ["2221049762.904", 0], ["2221049764.637", 0], ["2221049881.682", 0], ["2221050015.769", 1], ["2221050126.265", 8], ["2221050247.324", 7], ["2221050371.875", 7], ["2221050490.668", 7], ["2221052248.792", 0], ["2221052249.772", 0], ["2221052367.958", 0], ["2221052501.394", 6], ["2221052656.316", 7], ["2221052727.353", 7], ["2221052853.354", 7], ["2221052970.834", 7], ["2221056955.531", 0], ["2221057073.942", 0], ["2221057194.097", 0], ["2221057312.842", 0], ["2221057431.365", 0], ["2221057551.317", 0], ["2221057672.280", 0], ["2221057790.349", 0], ["2221062380.970", 2], ["2221062384.675", 3], ["2221062482.509", 1], ["2221062601.119", 1], ["2221062721.518", 1], ["2221062838.494", 1], ["2221062960.102", 1], ["2221063083.527", 1], ["2221070175.859", 0], ["2221070177.193", 0], ["2221070300.719", 0], ["2221070420.995", 0], ["2221070578.403", 7], ["2221070659.149", 7], ["2221070780.666", 8], ["2221070899.539", 8], ["2221071018.786", 8], ["2221071131.342", 8], ["2221071253.577", 8], ["2221071373.423", 8], ["2221071499.164", 8], ["2221071619.901", 8], ["2221071739.238", 7], ["2221071859.032", 7], ["2221076183.773", 0], ["2221076185.559", 0], ["2221076302.272", 0], ["2221076414.818", 0], ["2221076526.440", 0], ["2221076643.716", 0], ["2221076766.078", 0], ["2221076882.372", 0], ["2221076998.845", 0], ["2221077116.810", 0], ["2221077241.920", 0], ["2221077356.665", 0], ["2221077478.496", 0], ["2221077589.030", 0], ["2221077717.207", 0], ["2221077827.523", 0], ["2221085765.222", 0], ["2221085885.438", 0], ["2221086023.047", 0], ["2221086131.615", 0], ["2221086250.980", 0], ["2221086378.915", 0], ["2221086494.604", 0], ["2221086621.165", 0], ["2221092809.343", 0], ["2221092811.326", 0], ["2221092914.560", 0], ["2221093041.936", 0], ["2221093161.214", 0], ["2221093280.496", 0], ["2221093399.837", 0], ["2221093519.488", 0], ["2221099695.713", 0], ["2221099697.582", 0], ["2221099800.730", 0], ["2221099918.767", 0], ["2221100040.859", 0], ["2221100158.469", 8], ["2221100276.729", 8], ["2221100397.541", 8], ["2221103793.048", 0], ["2221103794.557", 0], ["2221103899.053", 0], ["2221104013.374", 0], ["2221104128.715", 0], ["2221104247.833", 0], ["2221104394.296", 0], ["2221104488.128", 0], ["2221107333.689", 0], ["2221107335.592", 0], ["2221107430.825", 0], ["2221107546.744", 0], ["2221107667.738", 0], ["2221107777.384", 0], ["2221107911.767", 0], ["2221108041.588", 0], ["2221120597.621", 0], ["2221120599.228", 0], ["2221120711.027", 0], ["2221120831.387", 0], ["2221120944.245", 0], ["2221121071.602", 0], ["2221121185.073", 0], ["2221121305.586", 0], ["2221123551.277", 0], ["2221123553.071", 0], ["2221123655.701", 0], ["2221123774.998", 0], ["2221123894.614", 3], ["2221124016.999", 8], ["2221124131.597", 8], ["2221124250.742", 8], ["2221130900.939", 0], ["2221131316.562", 0], ["2221131503.229", 0], ["2221131622.751", 0], ["2221131742.387", 0], ["2221131859.756", 0], ["2221132216.615", 0], ["2221132334.155", 0], ["2221132459.252", 0], ["2221132571.677", 0], ["2221132692.933", 7], ["2221132809.860", 7], ["2221132942.832", 6], ["2221133059.402", 6], ["2221133166.438", 7], ["2221133285.226", 7], ["2221133977.658", 2], ["2221133978.681", 3], ["2221134100.006", 3], ["2221134216.413", 3], ["2221134335.977", 3], ["2221134455.991", 3], ["2221134575.399", 3], ["2221134694.641", 3], ["2221135370.139", 0], ["2221135372.006", 0], ["2221135480.394", 1], ["2221135593.755", 0], ["2221135718.045", 1], ["2221135836.045", 0], ["2221135953.687", 0], ["2221136073.875", 0], ["2221142541.244", 2], ["2221142550.509", 3], ["2221142661.981", 3], ["2221142778.242", 3], ["2221142898.283", 3], ["2221143014.388", 3], ["2221143141.142", 3], ["2221143262.138", 3], ["2221148597.444", 2], ["2221148598.784", 3], ["2221148694.057", 4], ["2221148814.676", 4], ["2221148942.384", 3], ["2221149059.550", 4], ["2221149168.674", 4], ["2221149301.234", 3], ["2221149420.457", 3], ["2221149599.368", 3], ["2221149669.219", 3], ["2221149782.011", 3], ["2221149970.706", 3], ["2221150033.988", 3], ["2221150142.855", 3], ["2221150261.765", 3], ["2221158933.026", 0], ["2221158934.639", 0], ["2221159056.253", 1], ["2221159179.027", 0], ["2221159298.380", 1], ["2221159418.491", 0], ["2221159545.818", 0], ["2221159653.867", 0], ["2221164187.058", 0], ["2221164188.586", 0], ["2221164306.724", 0], ["2221164425.476", 0], ["2221164546.713", 0], ["2221164674.305", 0], ["2221164861.957", 0], ["2221164902.319", 0], ["2221167165.633", 0], ["2221167167.331", 0], ["2221167274.121", 0], ["2221167393.493", 0], ["2221167513.461", 0], ["2221167633.307", 0], ["2221167752.637", 0], ["2221167869.262", 0], ["2221172253.096", 0], ["2221172254.991", 0], ["2221172358.070", 0], ["2221172477.946", 0], ["2221172598.201", 0], ["2221172717.262", 0], ["2221172837.139", 0], ["2221172954.364", 0], ["2221182188.191", 0], ["2221182189.560", 0], ["2221182310.895", 0], ["2221182430.816", 0], ["2221182549.964", 0], ["2221182672.336", 0], ["2221182788.543", 0], ["2221182908.140", 0], ["2221185084.171", 0], ["2221185086.110", 0], ["2221185206.001", 0], ["2221185325.163", 0], ["2221185445.676", 0], ["2221185556.261", 0], ["2221185678.652", 0], ["2221185798.218", 0], ["2221190332.935", 3], ["2221190341.947", 4], ["2221190453.979", 4], ["2221190573.419", 4], ["2221190693.139", 4], ["2221190813.952", 4], ["2221190933.757", 4], ["2221191059.869", 4], ["2221191181.538", 4], ["2221191304.078", 4], ["2221191422.925", 4], ["2221191542.440", 4], ["2221191658.519", 4], ["2221191781.289", 4], ["2221191898.418", 4], ["2221192019.729", 4], ["2221200493.408", 0], ["2221200613.400", 0], ["2221200735.793", 0], ["2221200852.179", 0], ["2221200976.533", 0], ["2221201090.024", 0], ["2221201205.818", 0], ["2221201344.414", 0], ["2221208527.352", 0], ["2221208525.852", 0], ["2221208631.432", 0], ["2221208802.088", 1], ["2221209051.098", 0], ["2221208872.267", 0], ["2221209468.278", 0], ["2221209826.147", 0], ["2221210338.919", 0], ["2221210414.040", 7], ["2221210530.807", 7], ["2221210649.872", 7], ["2221210772.134", 7], ["2221210892.016", 7], ["2221211015.946", 7], ["2221211130.410", 7], ["2221214428.315", 0], ["2221214430.144", 0], ["2221214534.813", 0], ["2221214651.261", 0], ["2221214772.162", 0], ["2221214892.733", 0], ["2221215000.103", 0], ["2221215131.615", 0], ["2221217321.744", 0], ["2221217322.832", 0], ["2221217443.733", 0], ["2221217558.579", 0], ["2221217681.060", 0], ["2221217800.412", 0], ["2221217920.506", 0], ["2221218038.009", 0], ["2221226155.069", 0], ["2221226156.794", 0], ["2221226259.302", 0], ["2221226379.051", 0], ["2221226498.330", 0], ["2221226731.411", 0], ["2221227444.504", 0], ["2221227688.799", 0], ["2221235155.939", 0], ["2221235157.423", 0], ["2221235257.305", 0], ["2221235377.347", 0], ["2221235495.704", 0], ["2221235616.110", 0], ["2221235736.061", 0], ["2221235855.246", 0], ["2221239970.903", 0], ["2221239973.915", 0], ["2221240109.829", 0], ["2221240218.610", 0], ["2221240344.675", 0], ["2221240459.846", 0], ["2221240575.810", 0], ["2221240706.954", 0], ["2221241131.903", 0], ["2221241133.412", 0], ["2221241233.643", 1], ["2221241352.546", 1], ["2221241471.941", 1], ["2221241592.496", 0], ["2221241711.400", 0], ["2221241830.975", 0], ["2221246908.703", 0], ["2221246910.648", 0], ["2221247015.532", 0], ["2221247137.108", 0], ["2221247254.469", 0], ["2221247371.061", 0], ["2221247491.827", 0], ["2221247611.027", 0], ["2221247730.838", 0], ["2221247849.914", 0], ["2221247967.112", 0], ["2221248088.603", 0], ["2221248209.129", 0], ["2221248328.120", 0], ["2221248463.374", 0], ["2221248563.527", 0], ["2221252755.233", 0], ["2221252756.781", 0], ["2221252874.981", 0], ["2221252997.371", 0], ["2221253112.360", 0], ["2221253243.611", 0], ["2221253360.603", 0], ["2221253493.765", 0], ["2221256503.883", 0], ["2221256617.698", 0], ["2221256737.598", 0], ["2221256968.649", 0], ["2221257214.348", 0], ["2221257484.423", 0], ["2221258164.178", 2], ["2221258280.530", 2], ["2221259429.135", 0], ["2221259554.748", 0], ["2221259674.624", 0], ["2221259794.058", 0], ["2221259911.432", 0], ["2221260024.312", 0], ["2221260153.154", 0], ["2221260270.163", 0], ["2221264559.795", 0], ["2221264561.176", 0], ["2221264667.161", 0], ["2221264783.332", 0], ["2221264910.035", 0], ["2221265022.626", 0], ["2221265144.854", 0], ["2221265262.018", 0], ["2221268274.309", 0], ["2221268275.420", 0], ["2221268394.637", 0], ["2221268515.239", 0], ["2221268634.401", 0], ["2221268754.805", 0], ["2221268873.435", 0], ["2221268992.672", 0], ["2221271599.020", 0], ["2221271717.449", 0], ["2221271836.337", 0], ["2221271956.385", 0], ["2221272073.577", 0], ["2221272186.011", 0], ["2221272311.116", 0], ["2221272429.654", 0], ["2221275239.807", 0], ["2221275388.210", 0], ["2221275482.997", 0], ["2221275599.805", 0], ["2221275719.790", 0], ["2221275840.284", 0], ["2221275969.156", 0], ["2221276071.900", 0], ["2221276610.383", 0], ["2221276611.922", 0], ["2221276714.503", 0], ["2221276830.795", 0], ["2221276950.046", 0], ["2221277072.550", 0], ["2221277194.273", 0], ["2221277318.794", 0], ["2221283204.986", 0], ["2221283206.068", 0], ["2221283330.663", 0], ["2221283446.537", 0], ["2221283571.222", 0], ["2221283688.239", 0], ["2221283803.726", 0], ["2221283923.141", 0], ["2221285650.585", 0], ["2221285652.512", 0], ["2221285759.482", 0], ["2221285873.286", 0], ["2221285995.633", 0], ["2221286112.311", 0], ["2221286235.336", 0], ["2221286351.719", 0], ["2221288696.841", 0], ["2221288698.655", 0], ["2221288799.378", 0], ["2221288958.287", 0], ["2221289055.424", 0], ["2221289161.966", 0], ["2221289281.104", 0], ["2221289400.729", 0], ["2221298122.817", 0], ["2221298124.044", 0], ["2221298244.690", 0], ["2221298368.205", 0], ["2221298488.120", 0], ["2221298666.310", 0], ["2221298727.900", 0], ["2221298847.378", 0], ["2221300591.303", 0], ["2221300592.933", 0], ["2221300692.855", 0], ["2221300815.412", 0], ["2221300930.139", 0], ["2221301052.726", 0], ["2221301184.934", 0], ["2221301295.319", 0], ["2221302375.463", 5], ["2221302501.033", 5], ["2221302619.971", 5], ["2221302739.545", 5], ["2221302859.193", 5], ["2221302978.909", 5], ["2221303141.089", 4], ["2221303217.716", 5], ["2221303499.848", 3], ["2221303501.441", 4], ["2221303615.518", 4], ["2221303719.968", 5], ["2221303844.792", 6], ["2221303975.593", 5], ["2221304106.073", 6], ["2221304228.808", 6], ["2221304336.901", 7], ["2221304463.072", 6], ["2221304572.069", 7], ["2221304695.918", 6], ["2221304816.258", 6], ["2221304933.271", 5], ["2221305107.204", 5], ["2221305174.875", 4], ["2221306457.076", 0], ["2221306458.891", 0], ["2221306611.605", 0], ["2221306673.774", 0], ["2221306804.351", 0], ["2221306966.956", 0], ["2221307065.782", 0], ["2221307157.023", 0], ["2221330327.834", 0], ["2221330329.491", 0], ["2221330424.470", 0], ["2221330592.535", 0], ["2221330671.222", 0], ["2221330785.831", 0], ["2221330904.552", 0], ["2221331026.493", 0], ["2221333053.960", 0], ["2221333055.837", 0], ["2221333159.742", 0], ["2221333278.818", 0], ["2221333399.096", 0], ["2221333522.253", 0], ["2221333664.965", 0], ["2221333771.068", 0], ["2221335962.605", 0], ["2221335964.163", 0], ["2221336085.522", 0], ["2221336206.649", 0], ["2221336326.883", 0], ["2221336526.811", 0], ["2221336573.939", 0], ["2221336733.023", 0], ["2221337749.986", 0], ["2221337872.757", 0], ["2221337989.464", 0], ["2221338110.081", 0], ["2221338236.065", 0], ["2221338352.186", 0], ["2221338470.662", 0], ["2221338590.635", 0], ["2221339792.210", 0], ["2221339912.139", 0], ["2221340030.220", 0], ["2221340153.467", 0], ["2221340267.900", 0], ["2221340387.893", 0], ["2221340506.842", 0], ["2221340625.770", 0], ["2221345410.116", 0], ["2221345411.961", 0], ["2221345516.032", 0], ["2221345632.635", 0], ["2221345753.813", 0], ["2221345871.155", 0], ["2221345991.178", 0], ["2221346109.586", 0], ["2221348368.519", 0], ["2221348369.696", 0], ["2221348501.089", 0], ["2221348606.567", 0], ["2221348730.054", 0], ["2221348850.915", 0], ["2221348969.105", 0], ["2221349088.072", 0], ["2221353762.341", 0], ["2221353763.937", 0], ["2221353872.806", 1], ["2221353987.745", 0], ["2221354110.150", 0], ["2221354228.571", 0], ["2221354345.476", 0], ["2221354465.803", 0], ["2221354691.203", 0], ["2221354692.542", 0], ["2221354819.505", 0], ["2221354938.876", 0], ["2221355060.468", 0], ["2221355181.087", 0], ["2221355298.298", 0], ["2221355416.725", 0], ["2221356751.374", 0], ["2221356752.960", 0], ["2221356862.433", 0], ["2221356975.983", 0], ["2221357115.563", 0], ["2221357215.400", 0], ["2221357337.397", 0], ["2221357455.425", 0], ["2221357574.926", 0], ["2221357699.281", 0], ["2221357814.236", 0], ["2221357931.218", 0], ["2221358046.943", 0], ["2221358171.548", 0], ["2221358291.001", 0], ["2221358409.743", 0], ["2221360016.009", 0], ["2221360017.126", 0], ["2221360121.382", 8], ["2221360245.723", 8], ["2221360376.820", 8], ["2221360479.038", 8], ["2221360611.037", 8], ["2221360739.094", 8], ["2221367486.020", 0], ["2221367500.605", 0], ["2221367634.686", 0], ["2221367751.312", 0], ["2221367870.938", 0], ["2221367989.611", 0], ["2221368111.234", 0], ["2221368287.832", 0], ["2221376222.163", 0], ["2221376287.041", 0], ["2221376412.435", 0], ["2221376528.289", 0], ["2221376648.255", 0], ["2221376770.930", 0], ["2221376890.656", 0], ["2221377098.185", 0], ["2221378139.668", 0], ["2221378233.300", 0], ["2221378359.754", 0], ["2221378474.661", 7], ["2221378593.656", 7], ["2221378715.261", 7], ["2221378840.159", 7], ["2221378950.691", 7], ["2221390155.627", 0], ["2221390157.101", 0], ["2221390264.529", 0], ["2221390375.802", 5], ["2221390498.274", 8], ["2221390620.354", 8], ["2221390741.788", 8], ["2221390858.657", 8], ["2221394700.249", 0], ["2221394702.049", 0], ["2221394808.285", 0], ["2221394924.663", 0], ["2221395045.099", 0], ["2221395167.604", 0], ["2221395287.780", 0], ["2221395407.566", 0], ["2221396108.584", 0], ["2221396110.891", 0], ["2221396214.260", 0], ["2221396329.169", 0], ["2221396451.156", 0], ["2221396568.076", 0], ["2221396687.237", 0], ["2221396811.622", 0], ["2221406781.395", 1], ["2221406835.722", 1], ["2221406950.197", 1], ["2221407073.818", 1], ["2221407187.780", 1], ["2221407310.121", 1], ["2221407428.810", 1], ["2221407549.262", 1], ["2221408789.593", 0], ["2221408791.188", 0], ["2221408893.096", 0], ["2221409019.068", 0], ["2221409134.126", 0], ["2221409253.777", 0], ["2221409373.518", 0], ["2221409490.171", 0], ["2221419899.973", 0], ["2221419901.624", 0], ["2221420034.267", 0], ["2221420144.128", 0], ["2221420261.531", 0], ["2221420431.818", 0], ["2221420503.548", 0], ["2221420617.222", 0], ["2221428756.857", 0], ["2221428758.862", 0], ["2221428860.361", 0], ["2221428976.867", 0], ["2221429098.974", 0], ["2221429218.600", 0], ["2221429339.174", 0], ["2221429454.988", 0], ["2221433475.422", 0], ["2221433477.080", 0], ["2221433579.508", 0], ["2221433699.086", 0], ["2221433819.260", 0], ["2221433942.831", 0], ["2221434063.158", 0], ["2221434187.013", 0], ["2221436458.851", 0], ["2221436460.632", 0], ["2221436563.457", 0], ["2221436683.070", 0], ["2221436802.120", 0], ["2221436919.682", 0], ["2221437038.912", 0], ["2221437157.714", 0], ["2221439464.778", 0], ["2221439466.555", 0], ["2221439568.949", 0], ["2221439688.369", 0], ["2221439808.012", 0], ["2221439927.164", 0], ["2221440045.780", 0], ["2221440168.244", 0], ["2221454288.082", 0], ["2221454289.854", 0], ["2221454384.026", 0], ["2221454504.086", 0], ["2221454622.663", 0], ["2221454742.993", 8], ["2221454860.078", 8], ["2221454979.969", 8], ["2221455608.529", 5], ["2221455610.806", 5], ["2221455714.655", 6], ["2221455842.063", 5], ["2221455959.474", 5], ["2221456080.287", 4], ["2221456200.223", 4], ["2221456314.324", 5], ["2221461388.651", 0], ["2221461390.564", 0], ["2221461493.015", 0], ["2221461611.438", 0], ["2221461733.956", 0], ["2221461853.510", 0], ["2221461964.938", 0], ["2221462092.875", 0], ["2221464779.230", 0], ["2221464781.039", 0], ["2221464883.763", 0], ["2221465001.145", 0], ["2221465123.408", 0], ["2221465242.263", 0], ["2221465361.415", 0], ["2221465476.765", 0], ["2221466085.088", 0], ["2221466087.032", 0], ["2221466189.252", 0], ["2221466307.996", 0], ["2221466428.585", 0], ["2221466547.536", 0], ["2221466667.958", 0], ["2221466791.180", 0], ["2221470835.215", 0], ["2221470836.421", 0], ["2221470958.289", 0], ["2221471076.813", 0], ["2221471199.258", 0], ["2221471319.304", 0], ["2221471440.205", 0], ["2221471556.613", 0], ["2221479137.437", 0], ["2221479145.684", 0], ["2221479239.893", 0], ["2221479363.443", 0], ["2221479482.298", 0], ["2221479602.042", 0], ["2221479723.946", 0], ["2221479848.042", 0], ["2221480629.094", 0], ["2221480630.416", 0], ["2221480741.278", 0], ["2221480865.842", 8], ["2221480987.103", 8], ["2221481111.046", 7], ["2221481230.987", 7], ["2221481348.993", 7], ["2221483221.772", 0], ["2221483223.448", 0], ["2221483325.793", 0], ["2221483444.394", 0], ["2221483556.589", 0], ["2221483685.912", 0], ["2221483807.248", 0], ["2221483923.972", 0], ["2221485091.350", 0], ["2221485131.604", 0], ["2221485252.179", 0], ["2221485372.238", 0], ["2221485493.305", 0], ["2221485618.503", 0], ["2221485729.779", 0], ["2221485846.359", 0], ["2221486497.264", 0], ["2221486499.170", 0], ["2221486600.631", 0], ["2221486719.577", 8], ["2221486836.853", 8], ["2221486956.709", 8], ["2221487075.858", 8], ["2221487196.077", 8], ["2221496103.366", 0], ["2221496181.260", 0], ["2221496267.189", 0], ["2221496387.300", 0], ["2221496503.014", 0], ["2221496624.482", 0], ["2221496742.540", 0], ["2221496865.798", 0], ["2221499913.473", 0], ["2221500043.750", 0], ["2221500159.620", 0], ["2221500280.613", 0], ["2221500398.169", 0], ["2221500520.191", 0], ["2221500637.639", 0], ["2221500761.215", 0], ["2221501205.924", 0], ["2221501207.290", 0], ["2221501325.838", 0], ["2221501445.780", 0], ["2221501566.820", 0], ["2221501685.279", 0], ["2221501805.161", 0], ["2221501934.272", 0], ["2221504812.222", 1], ["2221504889.210", 1], ["2221505003.483", 1], ["2221505120.515", 1], ["2221505240.151", 1], ["2221505357.500", 1], ["2221505477.091", 1], ["2221505593.908", 1], ["2221506848.774", 0], ["2221506850.255", 0], ["2221506990.266", 0], ["2221507068.447", 0], ["2221507185.166", 0], ["2221507305.590", 0], ["2221507424.817", 0], ["2221507541.692", 0], ["2221507658.349", 0], ["2221507780.205", 0], ["2221507897.577", 0], ["2221508017.916", 0], ["2221508144.740", 0], ["2221508263.742", 0], ["2221508383.541", 0], ["2221508502.703", 0], ["2221508625.045", 0], ["2221508748.535", 0], ["2221508865.296", 0], ["2221508984.833", 0], ["2221509103.750", 0], ["2221509223.916", 0], ["2221509346.305", 0], ["2221509461.789", 0], ["2221515631.128", 0], ["2221515633.075", 0], ["2221515779.620", 0], ["2221515847.849", 0], ["2221516061.148", 0], ["2221516091.767", 0], ["2221516212.387", 0], ["2221516374.914", 0], ["2221521413.178", 0], ["2221521414.815", 0], ["2221521559.970", 0], ["2221521637.408", 0], ["2221521753.657", 0], ["2221521915.787", 0], ["2221521992.427", 0], ["2221522119.906", 0], ["2221525574.168", 0], ["2221525575.969", 0], ["2221525679.339", 0], ["2221525795.881", 0], ["2221525917.870", 0], ["2221526036.379", 0], ["2221526161.849", 0], ["2221526281.080", 0], ["2221532044.163", 2], ["2221532166.988", 2], ["2221532286.868", 2], ["2221532405.379", 2], ["2221532525.543", 2], ["2221532644.697", 2], ["2221532764.123", 2], ["2221532886.297", 2], ["2221536415.808", 0], ["2221536417.302", 0], ["2221536492.305", 0], ["2221536616.581", 0], ["2221536739.728", 0], ["2221536853.840", 0], ["2221536977.134", 0], ["2221537098.691", 0], ["2221538172.084", 0], ["2221538290.633", 0], ["2221538410.539", 0], ["2221538529.929", 0], ["2221538650.368", 0], ["2221538768.727", 0], ["2221538890.624", 0], ["2221539015.567", 0], ["2221548355.817", 0], ["2221548357.086", 0], ["2221548486.455", 0], ["2221548597.409", 0], ["2221548718.684", 0], ["2221548840.455", 0], ["2221548984.704", 0], ["2221549075.170", 0], ["2221549730.927", 0], ["2221549732.491", 0], ["2221549853.191", 0], ["2221549973.801", 0], ["2221550092.524", 0], ["2221550213.000", 0], ["2221550332.513", 0], ["2221550451.530", 0], ["2221560185.586", 0], ["2221560187.036", 0], ["2221560341.266", 0], ["2221560413.260", 0], ["2221560534.104", 0], ["2221560652.503", 0], ["2221560772.617", 0], ["2221560891.817", 0], ["2221567274.499", 0], ["2221567276.571", 0], ["2221567367.656", 0], ["2221567492.157", 0], ["2221567612.468", 0], ["2221567737.363", 0], ["2221567846.727", 0], ["2221567975.263", 0], ["2221572203.076", 0], ["2221572204.686", 0], ["2221572316.018", 0], ["2221572428.303", 0], ["2221572546.102", 0], ["2221572666.191", 0], ["2221572785.566", 0], ["2221572904.453", 0], ["2221576009.861", 0], ["2221576121.504", 0], ["2221576241.241", 0], ["2221576360.923", 0], ["2221576487.795", 0], ["2221576600.240", 0], ["2221576728.339", 0], ["2221576844.806", 0], ["2221599575.107", 0], ["2221599695.306", 0], ["2221599808.547", 0], ["2221599929.883", 0], ["2221600171.898", 0], ["2221600291.680", 0], ["2221600528.105", 0], ["2221600651.419", 0], ["2221600759.239", 0], ["2221600876.003", 0], ["2221600996.065", 0], ["2221601115.548", 0], ["2221601235.405", 0], ["2221601353.934", 0], ["2221601482.100", 0], ["2221601602.585", 0], ["2221602698.033", 3], ["2221602700.318", 5], ["2221602819.914", 7], ["2221602939.393", 7], ["2221603096.435", 7], ["2221603176.908", 7], ["2221603304.111", 7], ["2221603431.812", 7], ["2221610811.153", 0], ["2221610812.909", 0], ["2221610923.139", 0], ["2221611053.271", 0], ["2221611161.373", 0], ["2221611290.134", 0], ["2221611401.441", 0], ["2221611518.392", 0], ["2221619711.890", 0], ["2221619713.924", 0], ["2221619816.142", 0], ["2221619934.032", 0], ["2221620068.385", 0], ["2221620219.162", 0], ["2221620295.104", 8], ["2221620414.474", 8], ["2221622133.010", 0], ["2221622134.863", 0], ["2221622232.398", 0], ["2221622357.301", 0], ["2221622488.692", 0], ["2221622604.860", 0], ["2221622710.302", 0], ["2221622858.517", 0], ["2221622972.004", 0], ["2221623089.027", 0], ["2221623204.708", 0], ["2221623321.609", 0], ["2221623440.958", 0], ["2221623564.916", 0], ["2221623684.760", 0], ["2221623804.320", 0], ["2221625930.437", 0], ["2221626058.419", 5], ["2221626179.487", 6], ["2221626298.646", 6], ["2221626418.245", 6], ["2221626535.627", 6], ["2221626656.001", 6], ["2221626775.012", 6], ["2221637095.315", 0], ["2221637096.800", 0], ["2221637207.190", 1], ["2221637318.136", 1], ["2221637438.420", 1], ["2221637557.893", 0], ["2221637677.446", 0], ["2221637799.588", 0], ["2221640818.227", 0], ["2221640942.068", 0], ["2221641061.368", 0], ["2221641184.553", 0], ["2221641293.097", 0], ["2221641413.497", 0], ["2221641544.910", 0], ["2221641673.449", 0], ["2221646098.580", 0], ["2221646100.578", 0], ["2221646204.365", 0], ["2221646323.252", 0], ["2221646443.204", 0], ["2221646558.555", 0], ["2221646681.602", 0], ["2221646800.122", 0], ["2221652455.085", 0], ["2221652456.843", 0], ["2221652556.539", 0], ["2221652718.547", 0], ["2221652838.339", 0], ["2221652917.954", 4], ["2221653035.859", 8], ["2221653317.939", 6], ["2221655444.857", 0], ["2221655446.853", 0], ["2221655546.041", 0], ["2221655669.548", 0], ["2221655789.382", 0], ["2221655901.007", 0], ["2221656037.684", 0], ["2221656164.134", 0], ["2221657813.507", 0], ["2221657815.396", 0], ["2221657915.294", 0], ["2221658033.206", 0], ["2221658156.618", 0], ["2221658275.349", 0], ["2221658391.220", 0], ["2221658517.257", 0], ["2221660787.378", 0], ["2221660788.948", 0], ["2221660890.642", 0], ["2221661015.130", 0], ["2221661130.205", 0], ["2221661248.686", 0], ["2221661364.760", 0], ["2221661527.610", 0], ["2221667158.274", 0], ["2221667159.519", 0], ["2221667286.948", 0], ["2221667413.656", 0], ["2221667518.219", 0], ["2221667639.819", 0], ["2221667763.218", 7], ["2221667885.060", 7], ["2221670151.087", 0], ["2221670153.014", 0], ["2221670265.205", 0], ["2221670371.063", 0], ["2221670548.579", 0], ["2221670628.933", 0], ["2221670731.781", 1], ["2221670862.466", 1], ["2221675590.373", 0], ["2221675592.043", 0], ["2221675695.780", 0], ["2221675816.000", 0], ["2221675933.403", 0], ["2221676079.452", 0], ["2221676173.161", 0], ["2221676289.193", 0], ["2221678568.811", 0], ["2221678570.509", 0], ["2221678671.708", 0], ["2221678791.047", 0], ["2221678948.385", 0], ["2221679023.327", 0], ["2221679145.543", 0], ["2221679279.221", 0], ["2221680338.094", 0], ["2221680463.013", 0], ["2221680577.384", 0], ["2221680689.573", 0], ["2221680810.229", 0], ["2221680930.735", 0], ["2221681064.524", 0], ["2221681176.377", 0], ["2221686331.509", 0], ["2221686452.580", 0], ["2221686571.467", 0], ["2221686691.632", 0], ["2221686803.647", 0], ["2221686922.073", 0], ["2221687073.663", 0], ["2221687171.694", 0], ["2221687571.256", 0], ["2221687573.456", 0], ["2221687665.016", 0], ["2221687792.940", 0], ["2221687895.396", 0], ["2221688027.147", 2], ["2221688141.796", 8], ["2221688261.479", 8], ["2221688374.603", 8], ["2221688492.882", 8], ["2221688613.168", 8], ["2221688731.860", 8], ["2221688852.880", 8], ["2221688978.336", 8], ["2221689094.698", 8], ["2221689210.864", 8], ["2221689325.077", 8], ["2221689444.918", 8], ["2221689564.705", 8], ["2221689680.838", 8], ["2221689801.610", 8], ["2221689920.571", 8], ["2221690042.064", 8], ["2221690182.426", 8], ["2221690555.680", 5], ["2221690558.572", 6], ["2221690658.399", 7], ["2221690776.604", 7], ["2221690895.457", 7], ["2221691026.762", 7], ["2221691136.755", 7], ["2221691261.113", 7], ["2221702407.364", 0], ["2221702408.858", 0], ["2221702500.831", 1], ["2221702631.685", 0], ["2221702751.614", 0], ["2221702866.741", 0], ["2221702983.298", 0], ["2221703111.037", 0], ["2221714950.458", 0], ["2221715066.226", 0], ["2221715189.466", 0], ["2221715309.198", 0], ["2221715432.779", 0], ["2221715552.432", 0], ["2221715672.426", 0], ["2221715791.586", 0], ["2221718014.551", 0], ["2221718134.425", 0], ["2221718252.983", 0], ["2221718372.693", 0], ["2221718492.219", 0], ["2221718611.766", 0], ["2221718732.913", 0], ["2221718854.717", 0], ["2221720113.592", 0], ["2221720115.246", 0], ["2221720217.949", 1], ["2221720336.621", 1], ["2221720456.405", 1], ["2221720576.042", 0], ["2221720696.252", 2], ["2221720813.360", 0], ["2221721340.878", 0], ["2221721342.769", 0], ["2221721436.772", 0], ["2221721565.279", 0], ["2221721682.902", 0], ["2221721802.261", 0], ["2221721933.963", 0], ["2221722083.778", 0], ["2221723918.805", 0], ["2221724042.475", 0], ["2221724155.854", 0], ["2221724276.909", 0], ["2221724392.720", 0], ["2221724515.443", 0], ["2221724633.136", 0], ["2221724760.185", 0], ["2221749573.139", 0], ["2221749574.679", 0], ["2221749678.091", 0], ["2221749798.289", 0], ["2221749955.584", 0], ["2221750032.226", 0], ["2221750156.243", 0], ["2221750270.522", 0], ["2221753749.821", 0], ["2221753856.498", 0], ["2221753976.642", 0], ["2221754095.445", 0], ["2221754217.160", 0], ["2221754340.238", 0], ["2221754453.619", 0], ["2221754573.103", 0], ["2221756656.924", 0], ["2221756776.599", 0], ["2221756895.317", 0], ["2221757013.425", 0], ["2221757132.346", 0], ["2221757251.056", 0], ["2221757372.768", 0], ["2221757498.372", 0], ["2221757730.599", 0], ["2221757766.480", 0], ["2221757898.653", 0], ["2221758062.332", 0], ["2221758144.448", 0], ["2221758257.081", 0], ["2221758383.003", 0], ["2221758532.612", 0], ["2221758606.091", 0], ["2221758725.760", 0], ["2221758844.669", 0], ["2221758960.435", 0], ["2221759085.017", 0], ["2221759200.562", 7], ["2221759321.314", 7], ["2221759437.614", 7], ["2221759553.957", 7], ["2221759672.652", 7], ["2221759793.763", 7], ["2221759912.147", 7], ["2221760035.530", 7], ["2221760155.167", 7], ["2221760273.773", 7], ["2221760394.709", 7], ["2221762269.285", 0], ["2221762394.543", 0], ["2221762513.293", 0], ["2221762639.326", 0], ["2221762759.831", 0], ["2221762886.911", 0], ["2221762993.198", 0], ["2221763113.091", 0], ["2221763601.689", 0], ["2221763603.294", 0], ["2221763704.412", 0], ["2221763819.880", 0], ["2221763940.667", 0], ["2221764065.831", 0], ["2221764178.096", 0], ["2221764299.620", 0], ["2221767713.079", 4], ["2221767716.852", 5], ["2221767820.142", 5], ["2221767940.219", 5], ["2221768077.356", 5], ["2221768172.291", 5], ["2221768300.375", 5], ["2221768444.294", 5], ["2221783262.905", 0], ["2221783386.414", 0], ["2221783510.235", 0], ["2221783634.690", 0], ["2221783744.874", 0], ["2221783873.666", 0], ["2221783978.472", 0], ["2221784104.655", 0], ["2221791520.857", 4], ["2221791524.469", 5], ["2221791620.628", 5], ["2221791740.799", 5], ["2221791862.794", 5], ["2221791978.849", 5], ["2221792099.042", 5], ["2221792218.498", 5], ["2221794386.543", 0], ["2221794388.154", 0], ["2221794525.901", 0], ["2221794614.068", 0], ["2221794733.452", 0], ["2221794853.168", 0], ["2221794970.267", 0], ["2221795088.129", 0], ["2221800234.725", 0], ["2221800236.373", 0], ["2221800352.878", 0], ["2221800481.837", 0], ["2221800597.215", 0], ["2221800718.195", 0], ["2221800832.385", 0], ["2221800957.177", 0], ["2221806538.962", 0], ["2221806541.128", 0], ["2221806646.186", 0], ["2221806764.900", 0], ["2221806886.505", 0], ["2221807022.727", 0], ["2221807125.763", 0], ["2221807257.573", 0], ["2221812665.637", 0], ["2221812781.953", 0], ["2221812902.597", 0], ["2221813024.688", 0], ["2221813146.008", 0], ["2221813266.696", 0], ["2221813382.491", 0], ["2221813553.875", 0], ["2221814795.726", 0], ["2221814797.160", 0], ["2221814887.910", 0], ["2221815021.799", 0], ["2221815136.899", 0], ["2221815256.387", 0], ["2221815379.518", 0], ["2221815499.247", 0], ["2221816626.149", 0], ["2221816749.912", 0], ["2221816867.135", 0], ["2221816983.983", 0], ["2221817101.221", 0], ["2221817230.796", 0], ["2221817379.337", 0], ["2221817471.955", 0], ["2221830682.292", 0], ["2221830684.293", 0], ["2221830785.246", 0], ["2221830943.050", 0], ["2221831069.736", 0], ["2221831142.887", 0], ["2221831263.637", 0], ["2221831382.220", 0], ["2221831497.607", 0], ["2221831616.428", 0], ["2221831781.167", 0], ["2221831857.090", 0], ["2221831973.446", 0], ["2221832090.865", 0], ["2221832212.242", 0], ["2221832353.546", 0], ["2221832450.564", 0], ["2221832573.294", 0], ["2221832691.750", 0], ["2221832807.637", 0], ["2221832924.440", 0], ["2221833051.179", 0], ["2221833171.483", 0], ["2221833283.037", 0], ["2221839435.138", 0], ["2221839437.158", 0], ["2221839540.891", 0], ["2221839659.290", 0], ["2221839794.797", 0], ["2221839894.259", 0], ["2221840018.684", 0], ["2221840135.254", 0], ["2221844144.921", 0], ["2221844267.803", 0], ["2221844385.016", 0], ["2221844500.465", 0], ["2221844622.159", 7], ["2221844741.912", 7], ["2221844860.924", 7], ["2221844980.201", 7], ["2221861518.949", 0], ["2221861520.447", 0], ["2221861625.152", 1], ["2221861744.728", 1], ["2221861862.768", 1], ["2221861977.788", 1], ["2221862114.805", 0], ["2221862225.181", 0], ["2221864572.647", 0], ["2221864574.153", 0], ["2221864676.406", 1], ["2221864794.727", 0], ["2221864914.362", 0], ["2221865039.603", 1], ["2221865154.180", 0], ["2221865281.398", 0], ["2221871775.813", 0], ["2221871777.844", 0], ["2221871879.287", 0], ["2221871998.402", 0], ["2221872131.391", 0], ["2221872259.878", 0], ["2221872370.063", 0], ["2221872498.744", 0], ["2221874954.050", 0], ["2221874955.502", 0], ["2221875078.258", 0], ["2221875200.096", 0], ["2221875319.333", 0], ["2221875438.993", 0], ["2221875559.090", 0], ["2221875676.771", 0], ["2221876428.293", 0], ["2221876430.196", 0], ["2221876524.635", 0], ["2221876684.636", 0], ["2221876760.331", 0], ["2221876873.800", 0], ["2221876996.605", 1], ["2221877118.712", 0], ["2221879562.183", 0], ["2221879563.656", 0], ["2221879660.375", 1], ["2221879778.482", 0], ["2221879904.111", 0], ["2221880022.292", 0], ["2221880141.305", 0], ["2221880261.570", 0], ["2221885160.601", 0], ["2221885162.436", 0], ["2221885307.934", 0], ["2221885382.437", 0], ["2221885506.123", 0], ["2221885617.402", 0], ["2221885743.972", 0], ["2221885859.471", 0], ["2221888128.546", 0], ["2221888129.980", 0], ["2221888288.713", 0], ["2221888375.417", 0], ["2221888501.473", 0], ["2221888612.166", 0], ["2221888727.517", 0], ["2221888847.307", 0], ["2221903041.515", 0], ["2221903043.342", 0], ["2221903149.365", 0], ["2221903267.577", 0], ["2221903384.884", 0], ["2221903501.935", 8], ["2221903623.949", 8], ["2221903743.926", 8], ["2221906787.649", 0], ["2221906913.151", 0], ["2221907031.982", 0], ["2221907155.552", 0], ["2221907274.150", 0], ["2221907393.214", 0], ["2221907515.262", 0], ["2221907638.020", 0], ["2221916654.469", 0], ["2221916768.776", 0], ["2221916888.239", 0], ["2221917106.926", 0], ["2221917142.975", 0], ["2221917250.601", 0], ["2221917368.210", 0], ["2221917487.026", 0], ["2221923547.144", 0], ["2221923549.068", 0], ["2221923655.680", 0], ["2221923768.020", 8], ["2221923892.000", 10], ["2221924017.327", 11], ["2221924131.520", 12], ["2221924251.272", 13], ["2221926511.552", 0], ["2221926513.051", 0], ["2221926642.124", 0], ["2221926763.882", 0], ["2221926883.468", 0], ["2221927000.604", 0], ["2221927109.154", 0], ["2221927233.576", 0], ["2221927348.355", 0], ["2221927467.694", 0], ["2221927641.985", 6], ["2221927704.366", 8], ["2221927827.341", 8], ["2221927932.167", 8], ["2221928060.904", 7], ["2221928179.881", 7], ["2221930846.057", 0], ["2221930960.911", 0], ["2221931078.252", 0], ["2221931199.544", 0], ["2221931318.342", 0], ["2221931438.994", 0], ["2221931554.305", 0], ["2221931677.784", 0], ["2221942626.386", 0], ["2221942627.549", 0], ["2221942749.037", 0], ["2221942870.542", 0], ["2221942989.003", 0], ["2221943111.538", 0], ["2221943226.977", 0], ["2221943344.777", 0], ["2221951214.811", 3], ["2221951218.406", 4], ["2221951318.810", 4], ["2221951435.664", 2], ["2221951552.504", 2], ["2221951675.073", 2], ["2221951818.241", 2], ["2221951914.616", 2], ["2221959650.914", 0], ["2221959652.729", 0], ["2221959753.253", 0], ["2221959888.291", 0], ["2221959992.115", 0], ["2221960115.017", 0], ["2221960227.202", 0], ["2221960350.195", 0], ["2221968446.607", 3], ["2221968447.935", 4], ["2221968558.343", 4], ["2221968731.557", 4], ["2221968799.668", 4], ["2221968963.607", 4], ["2221969043.766", 4], ["2221969153.240", 4], ["2221974628.409", 0], ["2221974630.342", 0], ["2221974729.778", 0], ["2221974849.422", 0], ["2221974968.767", 0], ["2221975090.018", 0], ["2221975208.573", 0], ["2221975327.869", 0], ["2221984316.433", 0], ["2221984446.237", 0], ["2221984568.825", 0], ["2221984684.657", 0], ["2221984828.331", 0], ["2221984918.215", 0], ["2221985080.413", 0], ["2221985156.303", 0], ["2221991469.334", 0], ["2221991470.844", 0], ["2221991578.700", 0], ["2221991694.379", 0], ["2221991809.599", 0], ["2221991938.643", 1], ["2221992067.322", 0], ["2221992174.885", 0], ["2222004422.561", 0], ["2222004544.671", 0], ["2222004662.393", 0], ["2222004782.351", 0], ["2222004897.143", 0], ["2222005016.348", 0], ["2222005136.441", 0], ["2222005255.324", 0], ["2222006501.757", 0], ["2222006503.626", 0], ["2222006609.950", 0], ["2222006770.563", 0], ["2222006852.177", 0], ["2222006968.925", 0], ["2222007088.105", 0], ["2222007207.688", 0], ["2222007324.616", 0], ["2222007445.239", 0], ["2222007566.870", 0], ["2222007684.149", 0], ["2222007799.350", 0], ["2222007923.088", 0], ["2222008035.323", 0], ["2222008160.835", 0], ["2222015257.067", 3], ["2222015265.092", 4], ["2222015380.498", 4], ["2222015497.255", 4], ["2222015618.597", 3], ["2222015736.154", 3], ["2222015857.223", 3], ["2222015976.158", 3], ["2222018176.808", 0], ["2222018178.275", 0], ["2222018282.339", 0], ["2222018401.059", 0], ["2222018516.195", 0], ["2222018640.832", 0], ["2222018762.867", 0], ["2222018885.250", 0], ["2222019000.018", 0], ["2222019152.087", 0], ["2222019244.895", 0], ["2222019373.746", 0], ["2222019489.513", 0], ["2222019609.226", 0], ["2222019730.520", 0], ["2222019850.587", 0], ["2222031532.349", 0], ["2222031534.216", 0], ["2222031637.816", 0], ["2222031754.249", 0], ["2222031922.622", 0], ["2222031994.143", 0], ["2222032109.722", 0], ["2222032235.331", 0], ["2222041482.764", 0], ["2222041483.851", 0], ["2222041601.942", 0], ["2222041724.053", 0], ["2222041842.668", 0], ["2222041961.945", 0], ["2222042100.772", 0], ["2222042209.462", 0], ["2222042347.026", 0], ["2222042461.033", 0], ["2222042579.374", 0], ["2222042699.513", 0], ["2222042819.923", 0], ["2222042936.271", 0], ["2222043056.703", 0], ["2222043180.029", 0], ["2222055285.514", 0], ["2222055409.012", 0], ["2222055525.533", 0], ["2222055648.245", 0], ["2222055765.031", 0], ["2222055887.596", 0], ["2222056011.272", 0], ["2222056119.532", 0], ["2222063541.068", 0], ["2222063542.937", 0], ["2222063642.960", 0], ["2222063758.277", 0], ["2222063876.313", 0], ["2222063996.546", 0], ["2222064117.810", 0], ["2222064236.634", 0], ["2222072354.166", 0], ["2222072483.035", 0], ["2222072596.821", 0], ["2222072718.642", 0], ["2222072836.050", 0], ["2222072958.020", 0], ["2222073080.106", 0], ["2222073199.607", 0], ["2222083476.908", 0], ["2222083478.848", 0], ["2222083577.696", 0], ["2222083698.967", 0], ["2222083816.577", 0], ["2222083936.639", 0], ["2222084056.038", 0], ["2222084178.181", 0], ["2222087247.895", 0], ["2222087349.167", 0], ["2222087469.590", 0], ["2222087591.076", 0], ["2222087708.720", 0], ["2222087834.799", 0], ["2222087947.291", 0], ["2222088067.349", 0], ["2222092586.082", 6], ["2222092590.087", 7], ["2222092725.112", 7], ["2222092806.803", 7], ["2222092935.906", 7], ["2222093046.020", 7], ["2222093164.816", 7], ["2222093284.746", 7], ["2222119850.726", 0], ["2222119967.278", 0], ["2222120091.161", 0], ["2222120213.176", 0], ["2222120332.832", 0], ["2222120451.583", 0], ["2222120589.233", 0], ["2222120691.820", 0], ["2222120823.856", 0], ["2222120943.956", 0], ["2222121065.033", 0], ["2222121183.861", 0], ["2222121303.902", 0], ["2222121420.576", 0], ["2222121539.757", 0], ["2222121658.912", 0], ["2222121991.918", 0], ["2222121993.473", 0], ["2222122114.995", 0], ["2222122234.901", 0], ["2222122354.426", 0], ["2222122477.404", 0], ["2222122594.424", 0], ["2222122714.217", 0], ["2222122910.060", 0], ["2222122940.598", 0], ["2222123068.130", 0], ["2222123181.686", 0], ["2222123300.644", 0], ["2222123420.368", 0], ["2222123541.305", 0], ["2222123665.554", 0], ["2222124967.116", 0], ["2222124968.785", 0], ["2222125091.072", 0], ["2222125210.339", 0], ["2222125330.202", 0], ["2222125451.992", 0], ["2222125570.854", 0], ["2222125693.442", 0], ["2222128747.667", 0], ["2222128869.013", 0], ["2222128985.578", 0], ["2222129106.997", 0], ["2222129229.764", 0], ["2222129349.921", 0], ["2222129510.469", 0], ["2222129597.726", 0], ["2222131788.707", 0], ["2222131790.748", 0], ["2222131893.206", 0], ["2222132022.268", 0], ["2222132134.549", 0], ["2222132253.492", 0], ["2222132372.806", 0], ["2222132489.962", 0], ["2222137429.236", 0], ["2222137549.779", 0], ["2222137667.149", 0], ["2222137782.188", 0], ["2222137910.461", 0], ["2222138026.979", 0], ["2222138148.931", 0], ["2222138266.033", 0], ["2222140173.268", 0], ["2222140174.786", 0], ["2222140274.398", 0], ["2222140400.220", 0], ["2222140520.186", 0], ["2222140638.263", 0], ["2222140754.954", 0], ["2222140873.617", 0], ["2222140986.826", 0], ["2222141107.539", 0], ["2222141232.086", 0], ["2222141349.795", 8], ["2222141465.849", 8], ["2222141585.003", 8], ["2222141700.334", 8], ["2222141829.508", 8], ["2222142499.644", 15], ["2222142503.545", 16], ["2222142598.778", 16], ["2222142718.031", 16], ["2222142837.515", 16], ["2222142955.484", 13], ["2222143075.160", 13], ["2222143195.099", 13], ["2222145453.783", 0], ["2222145455.436", 0], ["2222145562.167", 0], ["2222145682.132", 0], ["2222145801.536", 0], ["2222145919.115", 0], ["2222146036.802", 0], ["2222146157.764", 0], ["2222151315.149", 0], ["2222151317.291", 0], ["2222151419.110", 0], ["2222151538.131", 0], ["2222151658.033", 0], ["2222151776.672", 0], ["2222151898.235", 0], ["2222152025.652", 0], ["2222152510.229", 0], ["2222152512.291", 0], ["2222152618.631", 0], ["2222152740.355", 0], ["2222152860.183", 0], ["2222152977.427", 0], ["2222153098.837", 0], ["2222153219.614", 0], ["2222154761.250", 0], ["2222154762.120", 0], ["2222154881.782", 0], ["2222155011.704", 0], ["2222155118.566", 0], ["2222155241.201", 0], ["2222155396.430", 0], ["2222155478.743", 0], ["2222162966.014", 6], ["2222162973.058", 6], ["2222163090.142", 7], ["2222163211.119", 7], ["2222163341.014", 6], ["2222163455.401", 6], ["2222163582.578", 5], ["2222163678.689", 6], ["2222164824.898", 5], ["2222164874.367", 6], ["2222164999.112", 6], ["2222165119.408", 6], ["2222165238.584", 6], ["2222165359.306", 9], ["2222165506.077", 9], ["2222165618.840", 10], ["2222175474.014", 0], ["2222175475.550", 0], ["2222175591.508", 0], ["2222175714.484", 0], ["2222175831.794", 0], ["2222175953.289", 0], ["2222176073.645", 0], ["2222176192.930", 0], ["2222178448.939", 0], ["2222178579.367", 0], ["2222178700.611", 0], ["2222178820.217", 0], ["2222178943.347", 0], ["2222179064.399", 0], ["2222179181.563", 0], ["2222179306.673", 0], ["2222181406.553", 0], ["2222181476.153", 0], ["2222181595.328", 0], ["2222181715.100", 0], ["2222181834.758", 0], ["2222181956.710", 0], ["2222182071.414", 0], ["2222182230.779", 0], ["2222196454.868", 0], ["2222196456.806", 0], ["2222196513.307", 0], ["2222196638.346", 0], ["2222196763.655", 0], ["2222196876.149", 0], ["2222196998.757", 0], ["2222197113.698", 0], ["2222201227.338", 0], ["2222201228.992", 0], ["2222201335.324", 0], ["2222201464.415", 0], ["2222201579.149", 0], ["2222201700.956", 0], ["2222201818.292", 0], ["2222201939.259", 0], ["2222204164.732", 0], ["2222204277.633", 0], ["2222204395.321", 0], ["2222204515.832", 0], ["2222204634.809", 0], ["2222204755.055", 0], ["2222204875.131", 0], ["2222204993.048", 0], ["2222217910.035", 0], ["2222217911.529", 0], ["2222218041.914", 0], ["2222218153.925", 0], ["2222218269.854", 0], ["2222218390.396", 0], ["2222218537.831", 0], ["2222218633.490", 0], ["2222221746.930", 5], ["2222221758.024", 6], ["2222221882.316", 6], ["2222222000.189", 7], ["2222222120.122", 7], ["2222222230.443", 8], ["2222222360.242", 7], ["2222222476.114", 7], ["2222236571.076", 4], ["2222236572.368", 5], ["2222236679.758", 6], ["2222236798.195", 6], ["2222236922.582", 5], ["2222237029.413", 14], ["2222237155.487", 13], ["2222237276.440", 13], ["2222238067.238", 8], ["2222238071.557", 9], ["2222238169.115", 9], ["2222238287.439", 9], ["2222238423.452", 9], ["2222238529.205", 9], ["2222238647.725", 10], ["2222238767.730", 10], ["2222258459.340", 1], ["2222258463.062", 2], ["2222258565.341", 2], ["2222258685.708", 2], ["2222258804.703", 2], ["2222258924.552", 2], ["2222259061.227", 2], ["2222259168.798", 2], ["2222265238.827", 0], ["2222265360.066", 0], ["2222265479.935", 0], ["2222265599.395", 0], ["2222265718.574", 0], ["2222265838.161", 0], ["2222265955.796", 0], ["2222266078.522", 0], ["2222266192.902", 7], ["2222266317.545", 9], ["2222266477.828", 8], ["2222266557.541", 9], ["2222266674.659", 10], ["2222266797.028", 10], ["2222266914.627", 11], ["2222267037.660", 9], ["2222267322.917", 7], ["2222267326.838", 8], ["2222267434.562", 7], ["2222267552.102", 7], ["2222267669.869", 6], ["2222267789.293", 6], ["2222267916.434", 6], ["2222268032.781", 7], ["2222270870.976", 0], ["2222270872.546", 0], ["2222270972.310", 0], ["2222271094.629", 0], ["2222271213.496", 0], ["2222271334.388", 0], ["2222271453.400", 0], ["2222271570.747", 0], ["2222287100.733", 0], ["2222287102.781", 0], ["2222287209.918", 0], ["2222287329.910", 0], ["2222287449.192", 0], ["2222287615.335", 0], ["2222287685.962", 0], ["2222287802.571", 0], ["2222290306.777", 0], ["2222290308.767", 0], ["2222290412.718", 0], ["2222290528.659", 0], ["2222290669.025", 0], ["2222290769.001", 0], ["2222290888.337", 0], ["2222291016.581", 0], ["2222303586.148", 0], ["2222303708.631", 0], ["2222303828.892", 0], ["2222303947.354", 0], ["2222304067.273", 0], ["2222304182.411", 0], ["2222304305.304", 0], ["2222304521.451", 0], ["2222304688.062", 0], ["2222304689.123", 0], ["2222304819.641", 0], ["2222304932.984", 0], ["2222305058.308", 0], ["2222305179.822", 0], ["2222305298.715", 0], ["2222305424.022", 0], ["2222308319.579", 0], ["2222308321.582", 0], ["2222308435.944", 0], ["2222308559.739", 0], ["2222308680.623", 0], ["2222308795.459", 0], ["2222308917.320", 0], ["2222309027.683", 0], ["2222311557.183", 0], ["2222311687.645", 0], ["2222311805.647", 0], ["2222311926.329", 0], ["2222312040.905", 0], ["2222312164.625", 0], ["2222312281.604", 0], ["2222312401.328", 0], ["2222335662.206", 0], ["2222335664.101", 0], ["2222335763.204", 0], ["2222335882.368", 0], ["2222336012.009", 0], ["2222336121.742", 0], ["2222336241.114", 0], ["2222336360.804", 0], ["2222338298.280", 0], ["2222338423.220", 0], ["2222338542.506", 0], ["2222338662.843", 0], ["2222338786.970", 0], ["2222338902.351", 0], ["2222339020.246", 0], ["2222339143.340", 0], ["2222339258.221", 0], ["2222339386.809", 0], ["2222339510.814", 0], ["2222339629.612", 0], ["2222339748.973", 0], ["2222339868.636", 0], ["2222339988.643", 0], ["2222340108.769", 0], ["2222346204.528", 0], ["2222346206.366", 0], ["2222346310.230", 0], ["2222346427.668", 0], ["2222346545.601", 0], ["2222346669.168", 0], ["2222346786.367", 0], ["2222346903.167", 0], ["2222347111.053", 0], ["2222347137.729", 0], ["2222347255.422", 0], ["2222347386.766", 0], ["2222347498.925", 1], ["2222347624.379", 1], ["2222347738.668", 2], ["2222347856.635", 1], ["2222349153.925", 0], ["2222349156.040", 0], ["2222349259.118", 0], ["2222349422.107", 0], ["2222349495.194", 0], ["2222349614.013", 0], ["2222349734.104", 0], ["2222349852.757", 0], ["2222363529.882", 0], ["2222363531.681", 0], ["2222363639.103", 0], ["2222363759.164", 0], ["2222363876.583", 0], ["2222363996.921", 0], ["2222364118.531", 0], ["2222364234.980", 0], ["2222367449.289", 0], ["2222367451.004", 0], ["2222367565.762", 0], ["2222367688.789", 0], ["2222367808.541", 0], ["2222367929.207", 0], ["2222368046.057", 0], ["2222368170.115", 0], ["2222375184.678", 0], ["2222375186.167", 0], ["2222375309.999", 0], ["2222375434.478", 0], ["2222375544.072", 0], ["2222375664.568", 0], ["2222375829.486", 0], ["2222375907.079", 0], ["2222378229.335", 0], ["2222378287.946", 0], ["2222378408.928", 0], ["2222378528.862", 0], ["2222378641.459", 0], ["2222378768.994", 0], ["2222378887.945", 0], ["2222379013.517", 0], ["2222379267.927", 0], ["2222379269.510", 0], ["2222379372.898", 0], ["2222379491.578", 0], ["2222379611.830", 0], ["2222379730.669", 0], ["2222379853.987", 0], ["2222379970.100", 0], ["2222383969.224", 0], ["2222383970.409", 0], ["2222384095.327", 0], ["2222384215.014", 0], ["2222384333.998", 0], ["2222384468.441", 0], ["2222384573.500", 0], ["2222384690.515", 0], ["2222386915.571", 0], ["2222386916.994", 0], ["2222387061.082", 7], ["2222387162.146", 7], ["2222387282.158", 7], ["2222387419.071", 7], ["2222387518.695", 13], ["2222387634.147", 16], ["2222393808.441", 0], ["2222393869.898", 0], ["2222393953.915", 0], ["2222394076.305", 0], ["2222394191.932", 0], ["2222394315.626", 0], ["2222394431.120", 0], ["2222394552.304", 0], ["2222395687.685", 0], ["2222395689.763", 0], ["2222395795.928", 0], ["2222395905.110", 0], ["2222396023.061", 0], ["2222396144.226", 0], ["2222396265.036", 0], ["2222396383.923", 0], ["2222404951.945", 0], ["2222404953.434", 0], ["2222405077.371", 0], ["2222405195.653", 0], ["2222405317.613", 0], ["2222405433.563", 0], ["2222405555.147", 0], ["2222405679.182", 0], ["2222425312.444", 0], ["2222425314.311", 0], ["2222425416.359", 0], ["2222425535.525", 0], ["2222425655.792", 0], ["2222425774.963", 0], ["2222425895.294", 0], ["2222426018.650", 0], ["2222434094.933", 0], ["2222434096.518", 0], ["2222434192.896", 0], ["2222434324.303", 0], ["2222434436.071", 0], ["2222434560.108", 0], ["2222434691.787", 0], ["2222434795.350", 0], ["2222437220.197", 5], ["2222437341.737", 5], ["2222437463.605", 5], ["2222437586.856", 6], ["2222437702.559", 6], ["2222437823.810", 7], ["2222437937.990", 7], ["2222438060.292", 8], ["2222439057.147", 0], ["2222439058.266", 0], ["2222439174.989", 0], ["2222439294.045", 0], ["2222439413.417", 0], ["2222439538.342", 0], ["2222439661.161", 0], ["2222439778.841", 0], ["2222441407.169", 0], ["2222441408.619", 0], ["2222441523.073", 0], ["2222441638.149", 0], ["2222441757.273", 0], ["2222441876.768", 0], ["2222441994.347", 0], ["2222442113.963", 1], ["2222442265.827", 0], ["2222442373.997", 0], ["2222442495.768", 0], ["2222442615.559", 0], ["2222442735.738", 0], ["2222442855.168", 0], ["2222442972.367", 0], ["2222443091.397", 0], ["2222448866.970", 0], ["2222448868.104", 0], ["2222448988.421", 0], ["2222449109.808", 0], ["2222449229.786", 0], ["2222449348.207", 0], ["2222449465.007", 0], ["2222449585.464", 0], ["2222450345.375", 5], ["2222450352.631", 7], ["2222450444.696", 7], ["2222450566.327", 8], ["2222450743.381", 9], ["2222450801.948", 9], ["2222450922.257", 9], ["2222451066.373", 10], ["2222451154.533", 10], ["2222451280.481", 11], ["2222451395.470", 11], ["2222451519.038", 10], ["2222451634.140", 9], ["2222451763.843", 9], ["2222451882.590", 9], ["2222452000.879", 8], ["2222458189.212", 0], ["2222458216.172", 0], ["2222458338.887", 0], ["2222458458.974", 0], ["2222458577.167", 0], ["2222458698.339", 0], ["2222458822.275", 0], ["2222458935.372", 0], ["2222470390.883", 0], ["2222470392.938", 0], ["2222470503.774", 1], ["2222470624.581", 0], ["2222470759.657", 1], ["2222470869.890", 0], ["2222470982.312", 1], ["2222471108.357", 0], ["2222478137.526", 0], ["2222478139.071", 0], ["2222478241.245", 0], ["2222478360.708", 0], ["2222478480.250", 0], ["2222478599.987", 0], ["2222478719.533", 0], ["2222478836.506", 0], ["2222499782.127", 0], ["2222499784.098", 0], ["2222499886.839", 0], ["2222500056.060", 0], ["2222500126.385", 0], ["2222500252.243", 0], ["2222500366.567", 0], ["2222500486.506", 0], ["2222500977.489", 0], ["2222500979.085", 0], ["2222501097.554", 0], ["2222501220.966", 0], ["2222501340.436", 0], ["2222501460.296", 0], ["2222501579.444", 0], ["2222501703.278", 0], ["2222503940.321", 0], ["2222503941.844", 0], ["2222504060.652", 0], ["2222504180.172", 0], ["2222504295.930", 0], ["2222504419.333", 0], ["2222504535.053", 0], ["2222504721.929", 0], ["2222504799.981", 0], ["2222504924.202", 0], ["2222505062.746", 0], ["2222505163.193", 0], ["2222505282.649", 0], ["2222505440.385", 0], ["2222505526.484", 0], ["2222505646.103", 0], ["2222514295.282", 0], ["2222514296.875", 0], ["2222514401.505", 0], ["2222514517.449", 0], ["2222514639.077", 0], ["2222514755.666", 0], ["2222514875.687", 0], ["2222514994.956", 0], ["2222516401.384", 0], ["2222516483.802", 0], ["2222516622.184", 0], ["2222516721.009", 0], ["2222516833.631", 0], ["2222516953.935", 0], ["2222517071.382", 0], ["2222517194.682", 0], ["2222523099.060", 0], ["2222523100.931", 0], ["2222523203.205", 0], ["2222523319.023", 0], ["2222523439.145", 0], ["2222523560.017", 0], ["2222523676.372", 6], ["2222523798.730", 8], ["2222528326.500", 0], ["2222528443.340", 0], ["2222528565.392", 0], ["2222528683.988", 0], ["2222528802.906", 0], ["2222528921.396", 0], ["2222529053.365", 0], ["2222529164.442", 0], ["2222542103.547", 0], ["2222542105.428", 0], ["2222542207.111", 0], ["2222542326.271", 0], ["2222542440.797", 0], ["2222542565.067", 0], ["2222542690.589", 2], ["2222542857.869", 0], ["2222542963.907", 2], ["2222543081.529", 0], ["2222543202.985", 0], ["2222543322.639", 0], ["2222543442.416", 0], ["2222543562.000", 0], ["2222543681.659", 0], ["2222543794.247", 0], ["2222555093.623", 0], ["2222555095.191", 0], ["2222555237.190", 0], ["2222555334.545", 0], ["2222555456.756", 0], ["2222555574.604", 0], ["2222555689.232", 0], ["2222555811.883", 0], ["2222562793.919", 0], ["2222562907.562", 0], ["2222563032.911", 0], ["2222563150.664", 0], ["2222563273.387", 0], ["2222563403.546", 0], ["2222563509.455", 0], ["2222563629.069", 0], ["2222572699.999", 0], ["2222572701.978", 0], ["2222572801.156", 0], ["2222572915.917", 0], ["2222573102.534", 0], ["2222573161.747", 0], ["2222573283.504", 0], ["2222573402.084", 0], ["2222594642.888", 0], ["2222594644.917", 0], ["2222594744.923", 0], ["2222594906.230", 0], ["2222595012.884", 0], ["2222595099.284", 0], ["2222595228.153", 0], ["2222595340.463", 0], ["2222599506.051", 0], ["2222599507.922", 0], ["2222599609.104", 0], ["2222599728.860", 0], ["2222599848.263", 0], ["2222599965.666", 0], ["2222600087.468", 0], ["2222600204.776", 0], ["2222602313.685", 0], ["2222602315.283", 0], ["2222602431.145", 0], ["2222602556.861", 0], ["2222602673.098", 0], ["2222602793.520", 0], ["2222602912.561", 0], ["2222603028.668", 0], ["2222633209.250", 0], ["2222633210.723", 0], ["2222633313.494", 0], ["2222633433.402", 0], ["2222633553.203", 0], ["2222633672.726", 0], ["2222633794.825", 0], ["2222633903.436", 0], ["2222634926.914", 0], ["2222634928.550", 0], ["2222635057.161", 0], ["2222635173.408", 0], ["2222635293.100", 0], ["2222635413.010", 0], ["2222635532.344", 0], ["2222635649.050", 0], ["2222643778.283", 0], ["2222643780.248", 0], ["2222643888.477", 0], ["2222644014.337", 1], ["2222644128.816", 1], ["2222644247.952", 0], ["2222644367.891", 1], ["2222644484.786", 0], ["2222644895.855", 0], ["2222644897.304", 0], ["2222645030.963", 0], ["2222645137.489", 0], ["2222645256.989", 0], ["2222645381.159", 0], ["2222645500.938", 0], ["2222645617.561", 0], ["2222650105.318", 0], ["2222650107.367", 0], ["2222650208.308", 0], ["2222650327.363", 0], ["2222650446.890", 0], ["2222650568.649", 0], ["2222650691.640", 0], ["2222650809.134", 0], ["2222657494.784", 0], ["2222657611.635", 0], ["2222657730.908", 0], ["2222657850.807", 0], ["2222657969.607", 0], ["2222658092.831", 0], ["2222658208.036", 0], ["2222658332.168", 0], ["2222661172.808", 0], ["2222661174.959", 0], ["2222661333.525", 0], ["2222661393.009", 0], ["2222661515.520", 0], ["2222661637.148", 0], ["2222661754.427", 0], ["2222661872.802", 8], ["2222672804.469", 0], ["2222672835.268", 0], ["2222672947.688", 0], ["2222673065.781", 0], ["2222673191.222", 0], ["2222673311.090", 0], ["2222673429.880", 0], ["2222673545.923", 0], ["2222674995.182", 0], ["2222674996.306", 0], ["2222675106.858", 0], ["2222675234.163", 0], ["2222675355.346", 1], ["2222675491.598", 0], ["2222675586.542", 0], ["2222675749.982", 0], ["2222690482.299", 0], ["2222690483.958", 0], ["2222690600.267", 0], ["2222690719.358", 0], ["2222690870.764", 0], ["2222690956.641", 0], ["2222691089.112", 0], ["2222691194.869", 0], ["2222693383.810", 0], ["2222693437.679", 0], ["2222693557.310", 0], ["2222693679.331", 0], ["2222693801.106", 0], ["2222693917.184", 0], ["2222694035.011", 0], ["2222694156.876", 0], ["2222694290.819", 0], ["2222694403.023", 0], ["2222694524.695", 0], ["2222694644.053", 0], ["2222694764.143", 0], ["2222694883.424", 0], ["2222695012.702", 0], ["2222695128.189", 0], ["2222700488.823", 0], ["2222700617.814", 0], ["2222700739.336", 0], ["2222700856.606", 0], ["2222700972.599", 0], ["2222701108.506", 0], ["2222701248.970", 0], ["2222701337.944", 0], ["2222711624.387", 0], ["2222711626.314", 0], ["2222711728.146", 0], ["2222711847.629", 0], ["2222711960.809", 0], ["2222712080.340", 0], ["2222712200.311", 0], ["2222712319.924", 1], ["2222712464.016", 0], ["2222712559.044", 1], ["2222712678.115", 0], ["2222712797.687", 1], ["2222712917.367", 0], ["2222713036.345", 1], ["2222713159.279", 0], ["2222713279.202", 0], ["2222721348.664", 0], ["2222721478.772", 0], ["2222721597.274", 0], ["2222721716.087", 0], ["2222721838.000", 0], ["2222721991.315", 0], ["2222722077.531", 0], ["2222722195.784", 0], ["2222724094.289", 0], ["2222724095.915", 0], ["2222724205.141", 0], ["2222724312.090", 0], ["2222724450.508", 0], ["2222724555.024", 0], ["2222724676.066", 0], ["2222724798.692", 0], ["2222730612.926", 0], ["2222730734.192", 0], ["2222730847.108", 0], ["2222730973.927", 0], ["2222731092.468", 0], ["2222731264.717", 0], ["2222731334.510", 0], ["2222731442.977", 0], ["2222731565.231", 0], ["2222731691.685", 0], ["2222731812.324", 0], ["2222731928.677", 0], ["2222732060.569", 0], ["2222732177.562", 0], ["2222732292.819", 0], ["2222732465.597", 6], ["2222735704.146", 0], ["2222735706.337", 0], ["2222735803.645", 0], ["2222735924.968", 0], ["2222736046.419", 0], ["2222736162.148", 0], ["2222736280.878", 0], ["2222736402.127", 0], ["2222747415.899", 0], ["2222747417.602", 0], ["2222747573.372", 0], ["2222747659.704", 1], ["2222747783.251", 0], ["2222747905.399", 0], ["2222748023.016", 0], ["2222748134.910", 1], ["2222750446.980", 4], ["2222750450.583", 5], ["2222750547.910", 5], ["2222750667.709", 5], ["2222750787.552", 5], ["2222750907.274", 5], ["2222751032.193", 5], ["2222751148.407", 5], ["2222760688.692", 0], ["2222760689.988", 0], ["2222760810.208", 0], ["2222760930.339", 0], ["2222761056.680", 0], ["2222761173.252", 0], ["2222761293.163", 0], ["2222761412.577", 0], ["2222761531.962", 0], ["2222761651.543", 1], ["2222761763.966", 0], ["2222761886.150", 1], ["2222762010.204", 0], ["2222762126.949", 0], ["2222762242.246", 0], ["2222762362.798", 0], ["2222763770.576", 0], ["2222763771.820", 0], ["2222763934.847", 0], ["2222764009.440", 0], ["2222764133.266", 0], ["2222764246.111", 0], ["2222764379.780", 0], ["2222764485.733", 8], ["2222771431.603", 0], ["2222771476.436", 0], ["2222771593.064", 0], ["2222771721.629", 0], ["2222771834.533", 0], ["2222771953.838", 0], ["2222772075.752", 0], ["2222772196.084", 0], ["2222779199.586", 0], ["2222779284.418", 0], ["2222779411.560", 7], ["2222779531.724", 7], ["2222779650.517", 7], ["2222779768.310", 7], ["2222779889.206", 7], ["2222780027.865", 7], ["2222784146.289", 0], ["2222784148.167", 0], ["2222784250.711", 0], ["2222784370.915", 0], ["2222784490.376", 0], ["2222784610.182", 0], ["2222784729.063", 0], ["2222784846.746", 0], ["2222794825.081", 0], ["2222794826.516", 0], ["2222794926.946", 0], ["2222795059.469", 0], ["2222795169.230", 0], ["2222795286.811", 0], ["2222795407.416", 0], ["2222795523.292", 0], ["2222796574.511", 0], ["2222796576.191", 0], ["2222796681.185", 0], ["2222796796.267", 0], ["2222796918.935", 0], ["2222797040.178", 0], ["2222797161.741", 0], ["2222797281.542", 0], ["2222798897.935", 0], ["2222798899.374", 0], ["2222799029.026", 0], ["2222799138.720", 0], ["2222799253.366", 0], ["2222799386.721", 0], ["2222799498.406", 5], ["2222799621.928", 8], ["2222799735.527", 9], ["2222799862.629", 9], ["2222799981.356", 9], ["2222800105.008", 9], ["2222800225.220", 9], ["2222800344.081", 9], ["2222800466.790", 9], ["2222800599.914", 9], ["2222810537.868", 0], ["2222810541.554", 1], ["2222810638.875", 1], ["2222810757.788", 1], ["2222810877.752", 1], ["2222810999.281", 1], ["2222811119.431", 1], ["2222811240.726", 1], ["2222813503.350", 3], ["2222813512.277", 4], ["2222813622.109", 1], ["2222813741.695", 1], ["2222813862.934", 1], ["2222813983.229", 1], ["2222814108.087", 1], ["2222814219.449", 3], ["2222815365.842", 0], ["2222815367.400", 0], ["2222815474.661", 0], ["2222815594.479", 0], ["2222815714.603", 0], ["2222815834.050", 0], ["2222815951.868", 0], ["2222816070.469", 0], ["2222820516.710", 0], ["2222820518.510", 0], ["2222820626.257", 0], ["2222820742.675", 0], ["2222820855.080", 0], ["2222820975.411", 0], ["2222821101.084", 0], ["2222821218.090", 0], ["2222821596.576", 0], ["2222821598.262", 0], ["2222821693.206", 0], ["2222821815.496", 0], ["2222821933.567", 0], ["2222822049.282", 0], ["2222822173.339", 0], ["2222822302.997", 0], ["2222830343.613", 0], ["2222830355.485", 0], ["2222830471.190", 0], ["2222830583.070", 0], ["2222830709.632", 0], ["2222830822.427", 0], ["2222830944.556", 0], ["2222831064.829", 0], ["2222834218.279", 0], ["2222834269.782", 0], ["2222834385.989", 0], ["2222834511.577", 0], ["2222834629.954", 0], ["2222834748.747", 6], ["2222834867.202", 7], ["2222834986.357", 7], ["2222840107.382", 0], ["2222840109.416", 0], ["2222840212.670", 1], ["2222840329.482", 0], ["2222840447.272", 1], ["2222840568.848", 1], ["2222840691.953", 0], ["2222840803.663", 0], ["2222843952.950", 0], ["2222843954.113", 0], ["2222844076.719", 0], ["2222844197.550", 0], ["2222844317.545", 0], ["2222844439.765", 0], ["2222844559.744", 0], ["2222844676.463", 0], ["2222854787.119", 0], ["2222854904.086", 0], ["2222855030.748", 0], ["2222855147.188", 0], ["2222855266.698", 0], ["2222855386.965", 0], ["2222855505.336", 0], ["2222855621.378", 0], ["2222856793.412", 0], ["2222856828.868", 0], ["2222856951.911", 0], ["2222857072.860", 0], ["2222857193.823", 0], ["2222857310.658", 0], ["2222857424.928", 0], ["2222857542.471", 0], ["2222860632.460", 0], ["2222860744.558", 0], ["2222860864.932", 0], ["2222860981.908", 0], ["2222861105.142", 0], ["2222861225.873", 0], ["2222861346.661", 0], ["2222861464.757", 0], ["2222866778.803", 0], ["2222866780.698", 0], ["2222866882.764", 0], ["2222866999.414", 0], ["2222867122.310", 0], ["2222867235.099", 2], ["2222867356.038", 1], ["2222867475.758", 1], ["2222869689.137", 0], ["2222869690.969", 0], ["2222869798.775", 0], ["2222869923.687", 0], ["2222870048.903", 0], ["2222870158.697", 0], ["2222870278.647", 0], ["2222870389.533", 0], ["2222873908.872", 0], ["2222873910.065", 0], ["2222874026.613", 0], ["2222874147.501", 0], ["2222874267.108", 0], ["2222874386.604", 0], ["2222874506.487", 0], ["2222874626.081", 0], ["2222890464.071", 0], ["2222890573.348", 0], ["2222890745.764", 0], ["2222890813.842", 0], ["2222890982.952", 0], ["2222891050.947", 0], ["2222891167.955", 0], ["2222891286.128", 0], ["2222892614.344", 0], ["2222892615.905", 0], ["2222892717.978", 0], ["2222892838.505", 0], ["2222892956.508", 0], ["2222893065.000", 0], ["2222893191.289", 0], ["2222893313.422", 0], ["2222913431.480", 0], ["2222913549.369", 0], ["2222913667.671", 0], ["2222913785.606", 0], ["2222913904.909", 0], ["2222914030.850", 0], ["2222914144.103", 0], ["2222914263.401", 0], ["2222915590.077", 0], ["2222915592.032", 0], ["2222915695.093", 0], ["2222915812.017", 0], ["2222915932.585", 0], ["2222916052.396", 0], ["2222916171.615", 0], ["2222916299.221", 0], ["2222925699.851", 0], ["2222925814.649", 0], ["2222925932.945", 0], ["2222926090.761", 0], ["2222926172.281", 0], ["2222926291.507", 0], ["2222926412.229", 7], ["2222926530.775", 7], ["2222930842.190", 0], ["2222930843.808", 0], ["2222930942.109", 0], ["2222931065.496", 0], ["2222931184.547", 0], ["2222931303.788", 0], ["2222931442.574", 0], ["2222931544.123", 0], ["2222943570.169", 0], ["2222943655.732", 0], ["2222943759.165", 0], ["2222943873.389", 0], ["2222943998.023", 0], ["2222944112.511", 0], ["2222944236.796", 0], ["2222944354.714", 0], ["2222945680.792", 5], ["2222945684.570", 6], ["2222945781.257", 6], ["2222945899.168", 6], ["2222946027.648", 6], ["2222946139.831", 6], ["2222946259.208", 6], ["2222946378.818", 6], ["2222948596.947", 0], ["2222948598.946", 0], ["2222948698.150", 0], ["2222948811.628", 0], ["2222948931.833", 0], ["2222949050.846", 0], ["2222949534.964", 0], ["2222949892.078", 0], ["2222950364.860", 0], ["2222950491.649", 0], ["2222950612.240", 0], ["2222950727.036", 0], ["2222950846.729", 0], ["2222950964.372", 0], ["2222951088.211", 0], ["2222951212.526", 0], ["2222954419.249", 0], ["2222954421.312", 0], ["2222954567.919", 0], ["2222954650.112", 0], ["2222954760.175", 0], ["2222954877.993", 0], ["2222954998.633", 0], ["2222955117.787", 0], ["2222957291.573", 0], ["2222957292.510", 0], ["2222957412.327", 0], ["2222957532.411", 0], ["2222957651.723", 0], ["2222957771.427", 0], ["2222957893.744", 0], ["2222958015.589", 0], ["2222963975.200", 0], ["2222964100.086", 0], ["2222964219.543", 0], ["2222964338.548", 0], ["2222964456.389", 0], ["2222964578.600", 0], ["2222964695.927", 0], ["2222964818.767", 0], ["2222964935.855", 0], ["2222965054.715", 0], ["2222965171.741", 0], ["2222965299.626", 0], ["2222965409.348", 0], ["2222965525.018", 0], ["2222965642.535", 0], ["2222965766.292", 0], ["2222966518.939", 0], ["2222966520.820", 0], ["2222966624.907", 0], ["2222966741.107", 0], ["2222966866.735", 0], ["2222966975.599", 0], ["2222967101.886", 0], ["2222967224.392", 0], ["2222969829.069", 0], ["2222969944.380", 0], ["2222970066.673", 0], ["2222970184.517", 0], ["2222970306.389", 0], ["2222970421.532", 0], ["2222970544.304", 0], ["2222970663.309", 0], ["2222970776.768", 0], ["2222970899.932", 0], ["2222971021.375", 0], ["2222971143.457", 0], ["2222971261.467", 0], ["2222971385.298", 0], ["2222971500.585", 0], ["2222971622.822", 0], ["2222974975.517", 0], ["2222974976.738", 0], ["2222975095.913", 0], ["2222975219.600", 1], ["2222975336.755", 0], ["2222975457.344", 1], ["2222975574.820", 0], ["2222975694.850", 0], ["2222975804.488", 0], ["2222975928.537", 0], ["2222976046.580", 0], ["2222976166.495", 0], ["2222976283.388", 0], ["2222976410.218", 0], ["2222976525.300", 0], ["2222976649.420", 0], ["2222976763.896", 0], ["2222976883.344", 0], ["2222976999.940", 0], ["2222977123.003", 0], ["2222977246.620", 0], ["2222977362.370", 0], ["2222977478.182", 0], ["2222977599.290", 0], ["2222978777.079", 0], ["2222978841.331", 0], ["2222978961.680", 0], ["2222979068.936", 0], ["2222979200.142", 0], ["2222979319.032", 0], ["2222979439.333", 0], ["2222979558.601", 0], ["2222981729.747", 0], ["2222981838.398", 0], ["2222981956.737", 7], ["2222982077.136", 7], ["2222982197.427", 7], ["2222982319.892", 7], ["2222982435.192", 7], ["2222982556.290", 7], ["2222989747.449", 0], ["2222989749.315", 0], ["2222989845.709", 0], ["2222989969.318", 0], ["2222990082.074", 0], ["2222990210.053", 0], ["2222990332.682", 0], ["2222990464.438", 0], ["2222990560.213", 0], ["2222990682.152", 0], ["2222990801.122", 0], ["2222990913.873", 0], ["2222991040.744", 0], ["2222991161.570", 0], ["2222991278.197", 0], ["2222991402.687", 0], ["2222991518.515", 0], ["2222991637.141", 0], ["2222991756.566", 0], ["2222991876.329", 0], ["2222991993.342", 0], ["2222992111.985", 0], ["2222992231.778", 0], ["2222992357.719", 0], ["2223004624.639", 0], ["2223004626.302", 0], ["2223004739.106", 0], ["2223004860.682", 0], ["2223004977.535", 0], ["2223005099.186", 0], ["2223005222.013", 0], ["2223005330.883", 0], ["2223016483.229", 0], ["2223016525.057", 0], ["2223016652.576", 0], ["2223016766.088", 0], ["2223016927.840", 0], ["2223017016.657", 0], ["2223017130.291", 0], ["2223017245.277", 0], ["2223040153.642", 0], ["2223040217.215", 0], ["2223040341.341", 0], ["2223040460.421", 0], ["2223040580.743", 0], ["2223040699.802", 0], ["2223040862.303", 0], ["2223040936.001", 0], ["2223045996.958", 0], ["2223045998.538", 0], ["2223046114.577", 0], ["2223046241.502", 0], ["2223046359.811", 0], ["2223046479.427", 0], ["2223046618.453", 0], ["2223046722.331", 7], ["2223057862.217", 0], ["2223057864.185", 0], ["2223057962.923", 0], ["2223058087.562", 0], ["2223058204.916", 0], ["2223058323.314", 0], ["2223058445.422", 0], ["2223058562.193", 0], ["2223064162.172", 0], ["2223064164.343", 0], ["2223064265.137", 0], ["2223064381.785", 0], ["2223064500.520", 0], ["2223064621.306", 0], ["2223064739.069", 0], ["2223064866.992", 0], ["2223065975.209", 0], ["2223066106.831", 0], ["2223066218.278", 0], ["2223066338.862", 0], ["2223066461.474", 0], ["2223066582.211", 0], ["2223066703.445", 0], ["2223066821.206", 0], ["2223076862.786", 2], ["2223076866.706", 3], ["2223076980.195", 1], ["2223077093.991", 1], ["2223077219.418", 1], ["2223077337.124", 1], ["2223077458.054", 1], ["2223077573.318", 1], ["2223081988.024", 0], ["2223082105.242", 0], ["2223082224.372", 0], ["2223082341.025", 0], ["2223082462.234", 0], ["2223082580.015", 0], ["2223082703.216", 0], ["2223082822.606", 0], ["2223084099.675", 0], ["2223084101.928", 0], ["2223084207.959", 0], ["2223084328.746", 2], ["2223084446.125", 1], ["2223084560.288", 1], ["2223084685.075", 1], ["2223084803.739", 1], ["2223090103.149", 0], ["2223090105.795", 0], ["2223090135.436", 0], ["2223090250.522", 1], ["2223090358.866", 0], ["2223090484.817", 1], ["2223090599.374", 1], ["2223090722.891", 1], ["2223096158.467", 0], ["2223096159.645", 0], ["2223096287.209", 0], ["2223096395.608", 0], ["2223096524.987", 1], ["2223096643.183", 0], ["2223096762.140", 0], ["2223096877.661", 1], ["2223099796.641", 0], ["2223099798.212", 0], ["2223099928.741", 0], ["2223100022.818", 0], ["2223100138.546", 0], ["2223100258.431", 0], ["2223100378.453", 0], ["2223100497.956", 0], ["2223100977.925", 0], ["2223100979.255", 0], ["2223101095.189", 0], ["2223101221.766", 0], ["2223101338.083", 0], ["2223101461.045", 0], ["2223101582.516", 0], ["2223101702.191", 0], ["2223102767.153", 0], ["2223102768.964", 0], ["2223102870.331", 0], ["2223102987.451", 0], ["2223103107.377", 0], ["2223103225.278", 0], ["2223103345.277", 0], ["2223103464.448", 0], ["2223104056.519", 0], ["2223104058.426", 0], ["2223104159.432", 0], ["2223104278.164", 0], ["2223104397.975", 0], ["2223104516.442", 0], ["2223104636.767", 0], ["2223104754.468", 0], ["2223111566.529", 0], ["2223111568.152", 0], ["2223111683.121", 0], ["2223111811.844", 0], ["2223111930.386", 0], ["2223112049.187", 0], ["2223112168.730", 0], ["2223112288.499", 0], ["2223118816.684", 0], ["2223118818.218", 0], ["2223118916.942", 0], ["2223119034.621", 0], ["2223119156.336", 0], ["2223119272.348", 0], ["2223119398.598", 0], ["2223119520.405", 0], ["2223128391.106", 0], ["2223128498.137", 0], ["2223128626.160", 0], ["2223128730.473", 0], ["2223128858.308", 0], ["2223128978.065", 0], ["2223129096.363", 0], ["2223129217.541", 0], ["2223133368.770", 0], ["2223133371.234", 0], ["2223133465.710", 0], ["2223133585.610", 0], ["2223133697.614", 0], ["2223133820.284", 0], ["2223133938.358", 0], ["2223134059.524", 0], ["2223150981.971", 0], ["2223150983.242", 0], ["2223151103.833", 0], ["2223151227.081", 0], ["2223151347.331", 0], ["2223151465.391", 0], ["2223151582.307", 0], ["2223151708.077", 0], ["2223161852.360", 0], ["2223161963.881", 0], ["2223162087.087", 0], ["2223162202.337", 0], ["2223162325.506", 0], ["2223162445.380", 0], ["2223162568.890", 0], ["2223162681.284", 0], ["2223163090.344", 0], ["2223163092.426", 0], ["2223163189.684", 0], ["2223163309.777", 0], ["2223163429.695", 0], ["2223163549.525", 0], ["2223163669.298", 0], ["2223163790.138", 0], ["2223164575.371", 0], ["2223164577.156", 0], ["2223164673.636", 0], ["2223164792.188", 0], ["2223164913.301", 0], ["2223165061.227", 0], ["2223165150.970", 0], ["2223165298.052", 0], ["2223166813.249", 0], ["2223166815.208", 0], ["2223166915.904", 0], ["2223167034.121", 0], ["2223167158.313", 0], ["2223167286.994", 3], ["2223167442.426", 0], ["2223167509.193", 1], ["2223192704.114", 0], ["2223192706.129", 0], ["2223192800.961", 0], ["2223192924.325", 0], ["2223193042.261", 0], ["2223193163.659", 0], ["2223193282.684", 0], ["2223193402.992", 0], ["2223194399.677", 0], ["2223194401.617", 0], ["2223194500.510", 0], ["2223194624.429", 0], ["2223194743.567", 0], ["2223194863.510", 0], ["2223194980.435", 0], ["2223195106.933", 9], ["2223208226.834", 0], ["2223208228.468", 0], ["2223208336.814", 0], ["2223208456.905", 0], ["2223208573.933", 0], ["2223208695.173", 0], ["2223208816.332", 0], ["2223208936.541", 0], ["2223212593.127", 0], ["2223212594.315", 0], ["2223212716.431", 0], ["2223212837.806", 0], ["2223212952.799", 0], ["2223213073.646", 0], ["2223213193.425", 0], ["2223213311.573", 0], ["2223215527.991", 0], ["2223215529.633", 0], ["2223215631.479", 0], ["2223215750.716", 1], ["2223215868.178", 1], ["2223215987.831", 1], ["2223216104.734", 1], ["2223216223.569", 1], ["2223219358.718", 0], ["2223219359.965", 0], ["2223219478.292", 0], ["2223219595.456", 0], ["2223219718.910", 0], ["2223219834.674", 0], ["2223219953.931", 0], ["2223220069.473", 0], ["2223221462.758", 0], ["2223221464.351", 0], ["2223221567.356", 0], ["2223221686.122", 1], ["2223221807.082", 0], ["2223221924.035", 1], ["2223222043.051", 1], ["2223222205.471", 0], ["2223232435.882", 2], ["2223232439.557", 3], ["2223232522.452", 3], ["2223232643.460", 2], ["2223232761.325", 2], ["2223232880.814", 2], ["2223233055.073", 2], ["2223233118.127", 2], ["2223233259.318", 5], ["2223233371.298", 5], ["2223233493.000", 13], ["2223233609.370", 10], ["2223233728.901", 10], ["2223233847.919", 10], ["2223233967.236", 10], ["2223234087.680", 10], ["2223236133.410", 0], ["2223236134.641", 0], ["2223236255.909", 0], ["2223236376.938", 0], ["2223236492.887", 0], ["2223236615.964", 0], ["2223236735.740", 0], ["2223236853.700", 0], ["2223245091.087", 0], ["2223245225.332", 0], ["2223245347.711", 0], ["2223245460.164", 0], ["2223245582.450", 0], ["2223245703.958", 0], ["2223245821.068", 0], ["2223245943.019", 0], ["2223247197.907", 0], ["2223247199.771", 0], ["2223247301.471", 0], ["2223247421.029", 0], ["2223247541.318", 0], ["2223247660.563", 1], ["2223247774.493", 0], ["2223247897.948", 1], ["2223248045.320", 0], ["2223248154.791", 1], ["2223248274.467", 0], ["2223248386.956", 1], ["2223248513.184", 0], ["2223248633.227", 0], ["2223248746.201", 0], ["2223248872.804", 0], ["2223258853.120", 0], ["2223258855.249", 0], ["2223258954.383", 0], ["2223259075.769", 0], ["2223259196.209", 0], ["2223259313.839", 0], ["2223259436.551", 0], ["2223259550.287", 0], ["2223272735.466", 0], ["2223272737.201", 0], ["2223272843.983", 0], ["2223272961.267", 0], ["2223273082.322", 0], ["2223273202.954", 0], ["2223273323.771", 0], ["2223273483.087", 0], ["2223281772.493", 0], ["2223281789.925", 0], ["2223281905.963", 0], ["2223282025.942", 0], ["2223282149.760", 0], ["2223282263.103", 0], ["2223282387.085", 0], ["2223282506.112", 0], ["2223282622.380", 0], ["2223282745.896", 0], ["2223282865.226", 0], ["2223282982.210", 0], ["2223283102.161", 0], ["2223283220.377", 0], ["2223283341.976", 0], ["2223283461.972", 0], ["2223283833.167", 0], ["2223283834.885", 0], ["2223283934.496", 0], ["2223284047.642", 1], ["2223284171.293", 0], ["2223284285.234", 1], ["2223284421.371", 0], ["2223284535.680", 1], ["2223297178.036", 0], ["2223297179.188", 0], ["2223297302.114", 0], ["2223297418.682", 0], ["2223297537.228", 0], ["2223297654.456", 0], ["2223297776.434", 0], ["2223297896.220", 0], ["2223301376.010", 12], ["2223301379.746", 13], ["2223301477.356", 13], ["2223301597.144", 13], ["2223301715.398", 13], ["2223301835.968", 13], ["2223301955.149", 13], ["2223302097.632", 13], ["2223308953.009", 0], ["2223308954.519", 0], ["2223309071.561", 0], ["2223309192.936", 0], ["2223309315.363", 0], ["2223309435.756", 0], ["2223309554.621", 0], ["2223309674.864", 0], ["2223320804.108", 0], ["2223320805.977", 0], ["2223320910.338", 0], ["2223321023.297", 0], ["2223321149.760", 0], ["2223321269.244", 0], ["2223321384.898", 0], ["2223321508.140", 0], ["2223323848.016", 0], ["2223323850.047", 0], ["2223323950.777", 0], ["2223324072.817", 0], ["2223324193.514", 0], ["2223324313.002", 0], ["2223324474.770", 0], ["2223324553.370", 0], ["2223335916.803", 0], ["2223336034.566", 0], ["2223336159.066", 1], ["2223336327.437", 6], ["2223336393.442", 7], ["2223336512.629", 7], ["2223336632.428", 7], ["2223336751.185", 7], ["2223338402.834", 0], ["2223338403.941", 0], ["2223338519.328", 0], ["2223338644.781", 0], ["2223338763.962", 0], ["2223338884.116", 0], ["2223339032.045", 0], ["2223339123.766", 0], ["2223347819.043", 0], ["2223347820.818", 0], ["2223347927.238", 0], ["2223348053.733", 0], ["2223348163.946", 0], ["2223348283.328", 0], ["2223348403.180", 0], ["2223348523.027", 0], ["2223359076.697", 0], ["2223359077.783", 0], ["2223359198.474", 0], ["2223359320.599", 0], ["2223359440.348", 0], ["2223359559.842", 1], ["2223359675.369", 0], ["2223359794.329", 0], ["2223363048.301", 0], ["2223363122.639", 0], ["2223363245.111", 0], ["2223363370.369", 0], ["2223363474.268", 0], ["2223363600.653", 0], ["2223363718.551", 0], ["2223363835.957", 0], ["2223365817.717", 0], ["2223365936.831", 0], ["2223366059.896", 0], ["2223366180.621", 0], ["2223366345.409", 0], ["2223366412.505", 0], ["2223366533.798", 0], ["2223366653.673", 0], ["2223367995.551", 0], ["2223367997.205", 0], ["2223368118.129", 0], ["2223368282.156", 0], ["2223368361.310", 7], ["2223368480.885", 7], ["2223368600.777", 7], ["2223368721.132", 7], ["2223371916.469", 0], ["2223372111.339", 0], ["2223372159.531", 0], ["2223372283.746", 0], ["2223372400.457", 0], ["2223372515.376", 0], ["2223372639.224", 0], ["2223372759.960", 0], ["2223374748.254", 0], ["2223374865.561", 0], ["2223374986.695", 0], ["2223375103.711", 0], ["2223375228.997", 0], ["2223375341.005", 0], ["2223375469.903", 0], ["2223375586.849", 0], ["2223376917.763", 0], ["2223376919.199", 0], ["2223377048.884", 0], ["2223377161.844", 0], ["2223377280.815", 0], ["2223377398.899", 0], ["2223377520.328", 0], ["2223377641.696", 0], ["2223378701.669", 0], ["2223378821.320", 0], ["2223378938.872", 0], ["2223379064.775", 0], ["2223379177.448", 0], ["2223379297.051", 0], ["2223379417.809", 0], ["2223379537.173", 0], ["2223406737.353", 0], ["2223406738.940", 0], ["2223406889.620", 0], ["2223406961.804", 0], ["2223407083.757", 0], ["2223407235.619", 0], ["2223407332.897", 0], ["2223407449.739", 0], ["2223409717.103", 0], ["2223409718.558", 0], ["2223409879.076", 0], ["2223409953.136", 0], ["2223410081.141", 1], ["2223410201.359", 7], ["2223410321.624", 7], ["2223410441.888", 7], ["2223412610.797", 0], ["2223412612.143", 0], ["2223412783.399", 0], ["2223412863.730", 0], ["2223412973.156", 7], ["2223413094.608", 13], ["2223413213.665", 16], ["2223413333.302", 15], ["2223415674.668", 0], ["2223415676.093", 0], ["2223415798.497", 0], ["2223415916.024", 0], ["2223416034.228", 0], ["2223416157.349", 0], ["2223416278.827", 0], ["2223416392.514", 0], ["2223419609.164", 0], ["2223419610.989", 0], ["2223419711.736", 0], ["2223419840.472", 0], ["2223419956.316", 0], ["2223420077.800", 0], ["2223420198.122", 0], ["2223420304.640", 0], ["2223429444.012", 2], ["2223429447.793", 3], ["2223429544.646", 3], ["2223429663.316", 3], ["2223429783.006", 3], ["2223429902.625", 3], ["2223430015.624", 3], ["2223430141.055", 3], ["2223435391.186", 0], ["2223435392.875", 0], ["2223435496.060", 0], ["2223435616.165", 0], ["2223435735.255", 0], ["2223435855.384", 0], ["2223435971.998", 0], ["2223436093.935", 0], ["2223436845.957", 0], ["2223436965.419", 6], ["2223437208.312", 5], ["2223437448.342", 4], ["2223437685.918", 5], ["2223437813.421", 5], ["2223438047.428", 5], ["2223438158.299", 4], ["2223438307.907", 3], ["2223438389.722", 4], ["2223438508.828", 3], ["2223438628.709", 3], ["2223438747.826", 3], ["2223438868.306", 3], ["2223438987.668", 3], ["2223439107.703", 3], ["2223439451.880", 2], ["2223439461.282", 3], ["2223439572.963", 3], ["2223439695.707", 2], ["2223439810.322", 2], ["2223439929.003", 2], ["2223440058.285", 2], ["2223440174.588", 8], ["2223441202.374", 2], ["2223441211.534", 3], ["2223441326.667", 3], ["2223441440.176", 3], ["2223441561.540", 3], ["2223441680.878", 3], ["2223441799.694", 3], ["2223441919.691", 3], ["2223451291.679", 0], ["2223451312.329", 0], ["2223451422.714", 0], ["2223451539.298", 0], ["2223451664.634", 0], ["2223451782.691", 0], ["2223451898.828", 0], ["2223452019.976", 0], ["2223453925.380", 0], ["2223453926.627", 0], ["2223454110.275", 0], ["2223454168.386", 0], ["2223454287.487", 0], ["2223454404.772", 0], ["2223454525.058", 0], ["2223454643.458", 0], ["2223456242.314", 0], ["2223456244.234", 0], ["2223456339.794", 0], ["2223456464.418", 0], ["2223456600.466", 0], ["2223456702.578", 0], ["2223456820.749", 0], ["2223456945.421", 0], ["2223460022.363", 0], ["2223460129.918", 0], ["2223460248.706", 0], ["2223460368.889", 0], ["2223460490.015", 0], ["2223460609.998", 0], ["2223460729.226", 0], ["2223460845.904", 0], ["2223462875.009", 0], ["2223462876.537", 0], ["2223462976.155", 0], ["2223463100.566", 0], ["2223463220.010", 0], ["2223463337.236", 0], ["2223463459.240", 0], ["2223463578.594", 0], ["2223465098.460", 0], ["2223465100.207", 0], ["2223465202.193", 0], ["2223465321.293", 0], ["2223465441.419", 0], ["2223465560.227", 0], ["2223465680.727", 1], ["2223465796.884", 0], ["2223486508.922", 0], ["2223486510.711", 0], ["2223486611.655", 0], ["2223486731.675", 0], ["2223486852.828", 0], ["2223486971.312", 0], ["2223487099.138", 0], ["2223487253.028", 0], ["2223489989.868", 0], ["2223490107.802", 0], ["2223490230.664", 0], ["2223490347.191", 0], ["2223490475.049", 0], ["2223490592.541", 0], ["2223490712.986", 0], ["2223490832.087", 0], ["2223497623.914", 0], ["2223497625.094", 0], ["2223497746.747", 1], ["2223497862.898", 0], ["2223497984.332", 1], ["2223498107.231", 0], ["2223498229.226", 0], ["2223498357.217", 0], ["2223498463.647", 0], ["2223498586.196", 0], ["2223498706.586", 0], ["2223498825.231", 0], ["2223498942.712", 0], ["2223499062.557", 0], ["2223499184.030", 0], ["2223499303.841", 0], ["2223500536.390", 5], ["2223500542.529", 6], ["2223500700.026", 7], ["2223500777.065", 8], ["2223500893.825", 9], ["2223501019.371", 8], ["2223501136.028", 9], ["2223501255.430", 9], ["2223504223.649", 0], ["2223504355.084", 0], ["2223504472.525", 0], ["2223504593.256", 0], ["2223504710.792", 0], ["2223504834.561", 0], ["2223504949.839", 0], ["2223505068.169", 0], ["2223506257.988", 0], ["2223506301.302", 0], ["2223506425.949", 0], ["2223506531.567", 0], ["2223506702.331", 0], ["2223506775.243", 0], ["2223506942.737", 0], ["2223507010.566", 0], ["2223515364.416", 0], ["2223515366.541", 0], ["2223515466.564", 0], ["2223515586.233", 0], ["2223515705.225", 0], ["2223515825.369", 0], ["2223515944.809", 0], ["2223516060.395", 0], ["2223516642.221", 13], ["2223516643.623", 14], ["2223516757.423", 14], ["2223516877.036", 14], ["2223516994.652", 14], ["2223517116.505", 14], ["2223517235.523", 14], ["2223517352.541", 14], ["2223522429.750", 6], ["2223522433.359", 7], ["2223522532.717", 7], ["2223522646.509", 7], ["2223522770.338", 7], ["2223522886.786", 7], ["2223523021.341", 7], ["2223523126.512", 7], ["2223527125.529", 0], ["2223527127.132", 0], ["2223527229.947", 0], ["2223527349.009", 0], ["2223527468.799", 0], ["2223527587.240", 0], ["2223527708.897", 0], ["2223527824.362", 0], ["2223529930.991", 0], ["2223529932.478", 0], ["2223530110.730", 0], ["2223530175.834", 0], ["2223530293.401", 0], ["2223530412.740", 0], ["2223530532.695", 0], ["2223530652.573", 0], ["2223535837.945", 0], ["2223535839.848", 0], ["2223535941.038", 0], ["2223536062.244", 0], ["2223536183.076", 0], ["2223536302.750", 0], ["2223536426.866", 0], ["2223536538.303", 0], ["2223538761.563", 0], ["2223538763.062", 0], ["2223538865.526", 0], ["2223538981.635", 0], ["2223539099.690", 0], ["2223539217.942", 0], ["2223539337.926", 0], ["2223539479.093", 0], ["2223542693.459", 0], ["2223542695.574", 0], ["2223542802.979", 0], ["2223542917.853", 0], ["2223543039.403", 0], ["2223543150.807", 0], ["2223543275.963", 0], ["2223543402.443", 0], ["2223547701.058", 0], ["2223547703.047", 0], ["2223547806.568", 0], ["2223547976.522", 0], ["2223548051.353", 0], ["2223548166.528", 0], ["2223548338.115", 0], ["2223548404.740", 0], ["2223556432.255", 0], ["2223556434.084", 0], ["2223556525.449", 0], ["2223556644.805", 0], ["2223556763.550", 0], ["2223556883.325", 0], ["2223557012.172", 0], ["2223557123.203", 0], ["2223571300.938", 0], ["2223571302.601", 0], ["2223571399.888", 1], ["2223571519.148", 1], ["2223571646.655", 1], ["2223571758.529", 0], ["2223571877.411", 0], ["2223571993.773", 0], ["2223572215.915", 0], ["2223572244.495", 0], ["2223572362.667", 0], ["2223572483.477", 0], ["2223572607.575", 0], ["2223572726.519", 0], ["2223572845.610", 0], ["2223572966.393", 0], ["2223577209.887", 0], ["2223577211.801", 0], ["2223577314.251", 0], ["2223577434.562", 0], ["2223577553.715", 0], ["2223577673.702", 0], ["2223577792.456", 0], ["2223577948.766", 0], ["2223583068.548", 0], ["2223583070.379", 0], ["2223583174.614", 0], ["2223583294.778", 0], ["2223583414.100", 0], ["2223583533.357", 0], ["2223583661.039", 0], ["2223583777.045", 0], ["2223584188.396", 0], ["2223584189.783", 0], ["2223584307.010", 0], ["2223584430.421", 0], ["2223584546.417", 0], ["2223584667.829", 0], ["2223584786.918", 0], ["2223584906.849", 0], ["2223587023.327", 0], ["2223587047.142", 0], ["2223587167.401", 0], ["2223587288.214", 0], ["2223587406.402", 0], ["2223587527.448", 0], ["2223587645.118", 0], ["2223587762.405", 0], ["2223587878.472", 0], ["2223587995.838", 0], ["2223588117.697", 0], ["2223588236.324", 0], ["2223588356.445", 0], ["2223588476.342", 0], ["2223588598.826", 0], ["2223588715.683", 0], ["2223590372.013", 0], ["2223590374.032", 0], ["2223590468.935", 0], ["2223590592.379", 0], ["2223590714.215", 0], ["2223590831.562", 0], ["2223590947.214", 0], ["2223591069.650", 0], ["2223595856.044", 0], ["2223595858.146", 0], ["2223595958.652", 0], ["2223596076.819", 0], ["2223596198.835", 0], ["2223596318.214", 0], ["2223596442.874", 0], ["2223596556.966", 0], ["2223598087.823", 0], ["2223598089.720", 0], ["2223598198.465", 0], ["2223598317.717", 0], ["2223598437.046", 0], ["2223598556.652", 0], ["2223598676.024", 0], ["2223598790.922", 0], ["2223601077.004", 0], ["2223601078.640", 0], ["2223601187.975", 0], ["2223601308.808", 0], ["2223601428.525", 0], ["2223601547.502", 0], ["2223601667.060", 0], ["2223601779.673", 0], ["2223616100.802", 0], ["2223616102.841", 0], ["2223616203.089", 0], ["2223616322.618", 0], ["2223616440.086", 0], ["2223616558.700", 0], ["2223616682.462", 0], ["2223616797.009", 0], ["2223619039.826", 0], ["2223619041.273", 0], ["2223619148.045", 0], ["2223619283.943", 0], ["2223619384.345", 0], ["2223619504.138", 0], ["2223619624.522", 0], ["2223619746.489", 0], ["2223625947.909", 3], ["2223626058.935", 3], ["2223626183.306", 3], ["2223626304.236", 3], ["2223626421.075", 3], ["2223626541.331", 3], ["2223626659.853", 3], ["2223626779.188", 3], ["2223628911.011", 2], ["2223628917.415", 3], ["2223629031.445", 3], ["2223629147.965", 3], ["2223629274.394", 3], ["2223629387.617", 3], ["2223629507.372", 3], ["2223629627.152", 3], ["2223630903.832", 0], ["2223630904.977", 0], ["2223631024.748", 0], ["2223631146.770", 0], ["2223631313.642", 4], ["2223631382.172", 8], ["2223631504.383", 7], ["2223631620.808", 7], ["2223637772.302", 0], ["2223637774.216", 0], ["2223637873.889", 0], ["2223637989.395", 0], ["2223638118.659", 0], ["2223638231.791", 0], ["2223638353.917", 0], ["2223638471.396", 0], ["2223640754.399", 0], ["2223640756.523", 0], ["2223640852.280", 0], ["2223640972.444", 0], ["2223641102.052", 0], ["2223641216.301", 0], ["2223641343.954", 0], ["2223641471.714", 0], ["2223641564.620", 0], ["2223641689.107", 0], ["2223641811.188", 0], ["2223641941.590", 0], ["2223642055.537", 0], ["2223642170.388", 0], ["2223642290.843", 0], ["2223642414.651", 0], ["2223652487.454", 2], ["2223652488.709", 3], ["2223652615.246", 3], ["2223652726.576", 3], ["2223652846.998", 3], ["2223652973.082", 3], ["2223653088.270", 3], ["2223653212.220", 3], ["2223658240.937", 5], ["2223658249.984", 6], ["2223658356.393", 6], ["2223658479.663", 6], ["2223658601.600", 6], ["2223658720.595", 6], ["2223658839.434", 6], ["2223658959.763", 6], ["2223663969.275", 0], ["2223663970.497", 0], ["2223664085.370", 0], ["2223664207.357", 0], ["2223664324.765", 0], ["2223664451.990", 0], ["2223664568.244", 0], ["2223664685.368", 0], ["2223669830.383", 0], ["2223669832.372", 0], ["2223669929.186", 0], ["2223670067.253", 0], ["2223670180.974", 0], ["2223670286.716", 0], ["2223670400.770", 0], ["2223670526.217", 0], ["2223675362.403", 0], ["2223675364.094", 0], ["2223675459.641", 0], ["2223675586.411", 0], ["2223675698.853", 0], ["2223675825.343", 0], ["2223675940.374", 0], ["2223676060.812", 0], ["2223678274.783", 0], ["2223678276.463", 0], ["2223678380.703", 0], ["2223678501.017", 0], ["2223678620.227", 0], ["2223678740.439", 0], ["2223678901.297", 0], ["2223678970.498", 0], ["2223679091.888", 0], ["2223679211.062", 0], ["2223679331.045", 0], ["2223679449.768", 0], ["2223679570.262", 0], ["2223679689.744", 0], ["2223679809.758", 0], ["2223679927.982", 0], ["2223692991.809", 0], ["2223692992.965", 0], ["2223693110.437", 0], ["2223693224.471", 0], ["2223693354.340", 0], ["2223693471.907", 0], ["2223693590.086", 0], ["2223693720.168", 0], ["2223695951.671", 0], ["2223695953.029", 0], ["2223696084.230", 0], ["2223696192.113", 0], ["2223696309.619", 0], ["2223696431.567", 1], ["2223696552.296", 1], ["2223696675.113", 0], ["2223699075.718", 0], ["2223699077.045", 0], ["2223699202.669", 4], ["2223699317.243", 8], ["2223699444.277", 7], ["2223699562.170", 7], ["2223699686.504", 7], ["2223699806.407", 7], ["2223713096.657", 0], ["2223713098.168", 0], ["2223713200.040", 0], ["2223713319.199", 0], ["2223713439.290", 0], ["2223713601.129", 0], ["2223713682.349", 0], ["2223713795.004", 0], ["2223716508.573", 0], ["2223716510.216", 0], ["2223716618.413", 0], ["2223716728.431", 0], ["2223716854.467", 0], ["2223716971.346", 0], ["2223717093.049", 0], ["2223717212.982", 7], ["2223734707.459", 0], ["2223734774.541", 0], ["2223734893.072", 0], ["2223735133.648", 0], ["2223735253.618", 0], ["2223735523.792", 0], ["2223735618.669", 0], ["2223735718.594", 0], ["2223739839.204", 0], ["2223739840.692", 0], ["2223739951.561", 0], ["2223740067.404", 0], ["2223740210.503", 0], ["2223740357.761", 0], ["2223740464.922", 0], ["2223740552.271", 0], ["2223743503.026", 0], ["2223743620.928", 0], ["2223743733.157", 0], ["2223743854.961", 0], ["2223743974.178", 0], ["2223744092.000", 0], ["2223744213.807", 0], ["2223744332.329", 0], ["2223744994.788", 0], ["2223744996.360", 0], ["2223745111.513", 0], ["2223745230.441", 0], ["2223745349.255", 0], ["2223745476.751", 0], ["2223745599.773", 0], ["2223745719.187", 0], ["2223745893.911", 0], ["2223745962.676", 0], ["2223746084.063", 0], ["2223746210.241", 0], ["2223746334.000", 0], ["2223746445.672", 0], ["2223746563.835", 0], ["2223746682.114", 0], ["2223747937.871", 5], ["2223747939.588", 5], ["2223748068.947", 5], ["2223748184.877", 5], ["2223748307.265", 3], ["2223748433.807", 3], ["2223748548.754", 3], ["2223748664.368", 4], ["2223752523.109", 0], ["2223752646.822", 0], ["2223752781.879", 0], ["2223752895.845", 0], ["2223753014.086", 0], ["2223753135.506", 0], ["2223753245.589", 0], ["2223753370.019", 2], ["2223753794.541", 7], ["2223753795.325", 8], ["2223753915.442", 8], ["2223754031.717", 8], ["2223754154.803", 8], ["2223754274.549", 8], ["2223754394.667", 5], ["2223754514.027", 5], ["2223758407.318", 0], ["2223758525.504", 0], ["2223758645.938", 0], ["2223758762.280", 0], ["2223758885.199", 0], ["2223759099.703", 0], ["2223759125.241", 0], ["2223759249.446", 6], ["2223784157.440", 0], ["2223784159.232", 0], ["2223784253.060", 0], ["2223784398.676", 0], ["2223784492.998", 0], ["2223784611.960", 0], ["2223784737.985", 0], ["2223784856.886", 0], ["2223787593.352", 0], ["2223787715.934", 0], ["2223787834.620", 0], ["2223787957.689", 0], ["2223788071.144", 0], ["2223788197.161", 0], ["2223788313.670", 0], ["2223788433.250", 0], ["2223801468.932", 0], ["2223801470.966", 0], ["2223801574.056", 0], ["2223801695.410", 0], ["2223801814.474", 0], ["2223801934.953", 0], ["2223802054.338", 0], ["2223802164.012", 0], ["2223809730.237", 0], ["2223809731.760", 0], ["2223810041.019", 0], ["2223810042.413", 0], ["2223810160.023", 0], ["2223810272.631", 0], ["2223810393.741", 0], ["2223810511.399", 0], ["2223811593.923", 6], ["2223811710.280", 6], ["2223811829.903", 6], ["2223811949.946", 7], ["2223812070.520", 7], ["2223812188.592", 8], ["2223812309.179", 7], ["2223812427.286", 8], ["2223816333.257", 0], ["2223816458.235", 0], ["2223816577.514", 0], ["2223816749.922", 0], ["2223816826.534", 0], ["2223816928.725", 0], ["2223817057.668", 0], ["2223817229.859", 0], ["2223822156.778", 0], ["2223822272.254", 0], ["2223822392.845", 0], ["2223822514.921", 0], ["2223822631.679", 0], ["2223822745.790", 0], ["2223822869.779", 0], ["2223822993.514", 0], ["2223830333.731", 0], ["2223830335.445", 0], ["2223830425.693", 0], ["2223830542.430", 1], ["2223830665.106", 0], ["2223830781.365", 0], ["2223830901.589", 0], ["2223831032.875", 0], ["2223836974.494", 0], ["2223837096.709", 0], ["2223837219.108", 0], ["2223837337.487", 0], ["2223837457.753", 0], ["2223837576.631", 0], ["2223837699.560", 0], ["2223837819.325", 0], ["2223840213.158", 0], ["2223840332.178", 0], ["2223840450.762", 0], ["2223840568.645", 0], ["2223840688.742", 0], ["2223840807.936", 0], ["2223840979.055", 6], ["2223841052.624", 7], ["2223841218.548", 6], ["2223841286.499", 7], ["2223841458.186", 6], ["2223841525.786", 7], ["2223841709.644", 6], ["2223841760.284", 7], ["2223841885.350", 7], ["2223841999.769", 7], ["2223851145.092", 0], ["2223851147.076", 0], ["2223851256.582", 0], ["2223851370.778", 0], ["2223851490.366", 0], ["2223851630.382", 0], ["2223851730.371", 0], ["2223851850.621", 0], ["2223866795.638", 0], ["2223866919.834", 0], ["2223867042.192", 0], ["2223867167.155", 0], ["2223867273.490", 0], ["2223867395.541", 0], ["2223867514.607", 0], ["2223867633.470", 0], ["2223867770.145", 0], ["2223867894.353", 0], ["2223868017.094", 0], ["2223868135.074", 0], ["2223868249.712", 0], ["2223868369.441", 0], ["2223868487.895", 0], ["2223868609.425", 0], ["2223872621.849", 0], ["2223872748.675", 0], ["2223872865.122", 0], ["2223873041.116", 0], ["2223873116.029", 0], ["2223873218.431", 0], ["2223873344.561", 0], ["2223873459.274", 0], ["2223877746.961", 0], ["2223877748.484", 0], ["2223877851.632", 0], ["2223877967.856", 1], ["2223878093.801", 0], ["2223878214.816", 1], ["2223878329.053", 0], ["2223878448.183", 1], ["2223879062.826", 0], ["2223879064.641", 0], ["2223879172.170", 0], ["2223879292.581", 0], ["2223879414.796", 0], ["2223879533.783", 0], ["2223879642.527", 0], ["2223879767.321", 0], ["2223880675.026", 0], ["2223880677.117", 0], ["2223880780.465", 0], ["2223880896.239", 0], ["2223881026.547", 0], ["2223881140.087", 0], ["2223881298.388", 0], ["2223881380.208", 1], ["2223882455.795", 0], ["2223882578.261", 0], ["2223882703.941", 0], ["2223882819.945", 0], ["2223882943.367", 0], ["2223883063.563", 0], ["2223883183.564", 0], ["2223883301.718", 0], ["2223884195.139", 0], ["2223884197.054", 0], ["2223884299.433", 0], ["2223884433.419", 0], ["2223884537.257", 0], ["2223884656.630", 0], ["2223884828.768", 0], ["2223884898.678", 1], ["2223885071.058", 0], ["2223885180.366", 0], ["2223885287.986", 0], ["2223885407.202", 0], ["2223885527.265", 0], ["2223885646.943", 0], ["2223885768.742", 0], ["2223885893.756", 1], ["2223888399.188", 0], ["2223888517.843", 0], ["2223888638.275", 0], ["2223888757.200", 0], ["2223888882.727", 0], ["2223889016.679", 0], ["2223889121.462", 0], ["2223889240.286", 0], ["2223889539.903", 0], ["2223889541.955", 0], ["2223889644.474", 0], ["2223889762.970", 0], ["2223889880.812", 0], ["2223889997.976", 0], ["2223890123.391", 0], ["2223890242.484", 0], ["2223890357.384", 0], ["2223890475.959", 0], ["2223890596.613", 0], ["2223890713.043", 0], ["2223890837.584", 0], ["2223890957.761", 0], ["2223891071.030", 0], ["2223891194.460", 0], ["2223901769.832", 0], ["2223901771.024", 0], ["2223902051.696", 0], ["2223902053.265", 0], ["2223902161.444", 0], ["2223902277.791", 0], ["2223902395.857", 0], ["2223902520.767", 0], ["2223910612.270", 0], ["2223910614.416", 0], ["2223910715.710", 0], ["2223910837.672", 0], ["2223910955.011", 0], ["2223911076.564", 0], ["2223911197.003", 0], ["2223911316.743", 0], ["2223918911.660", 0], ["2223918913.655", 0], ["2223919033.289", 0], ["2223919156.745", 0], ["2223919278.830", 0], ["2223919400.086", 0], ["2223919519.423", 0], ["2223919638.335", 0], ["2223925739.511", 0], ["2223925864.804", 0], ["2223925982.304", 0], ["2223926099.587", 0], ["2223926222.307", 0], ["2223926336.861", 0], ["2223926462.849", 0], ["2223926579.871", 0], ["2223934768.359", 0], ["2223934769.784", 0], ["2223934892.412", 0], ["2223935017.716", 0], ["2223935115.746", 0], ["2223935245.985", 0], ["2223935363.806", 0], ["2223935485.062", 0], ["2223937682.770", 0], ["2223937684.761", 0], ["2223937784.654", 0], ["2223937902.121", 0], ["2223938022.636", 0], ["2223938144.090", 0], ["2223938263.497", 0], ["2223938382.910", 0], ["2223941416.879", 0], ["2223941537.635", 0], ["2223941652.820", 0], ["2223941777.333", 0], ["2223941948.569", 0], ["2223942022.610", 0], ["2223942141.888", 0], ["2223942254.346", 0], ["2223943921.102", 0], ["2223943922.610", 0], ["2223944042.277", 0], ["2223944167.336", 0], ["2223944286.082", 0], ["2223944403.355", 0], ["2223944520.686", 0], ["2223944653.635", 0], ["2223949355.379", 0], ["2223949356.940", 0], ["2223949459.902", 0], ["2223949580.746", 0], ["2223949700.539", 0], ["2223949819.579", 0], ["2223949937.488", 0], ["2223950054.453", 0], ["2223955196.707", 0], ["2223955198.254", 0], ["2223955302.060", 0], ["2223955422.577", 0], ["2223955542.064", 0], ["2223955661.055", 0], ["2223955780.952", 0], ["2223955897.797", 0], ["2223956593.754", 5], ["2223956601.246", 6], ["2223956713.491", 6], ["2223956874.876", 6], ["2223956957.266", 6], ["2223957080.523", 6], ["2223957188.359", 6], ["2223957312.825", 6], ["2223961097.887", 0], ["2223961101.752", 1], ["2223961195.241", 1], ["2223961320.163", 1], ["2223961436.505", 1], ["2223961555.970", 1], ["2223961675.584", 1], ["2223961794.753", 1], ["2223966907.736", 0], ["2223966909.306", 0], ["2223967022.897", 0], ["2223967146.616", 0], ["2223967266.046", 0], ["2223967385.820", 0], ["2223967503.113", 0], ["2223967626.560", 0], ["2223970392.569", 0], ["2223970394.409", 0], ["2223970498.557", 0], ["2223970618.171", 0], ["2223970740.436", 0], ["2223970861.391", 0], ["2223971016.356", 0], ["2223971101.651", 0], ["2223971224.877", 0], ["2223971328.959", 0], ["2223971451.382", 0], ["2223971569.927", 0], ["2223971690.801", 0], ["2223971809.473", 0], ["2223971930.187", 0], ["2223972047.486", 0], ["2223974091.521", 0], ["2223974093.092", 0], ["2223974228.102", 0], ["2223974315.342", 0], ["2223974433.465", 0], ["2223974545.534", 0], ["2223974672.851", 0], ["2223974785.610", 0], ["2223977080.720", 0], ["2223977082.354", 0], ["2223977186.129", 0], ["2223977301.235", 0], ["2223977421.509", 0], ["2223977541.414", 0], ["2223977657.527", 0], ["2223977780.354", 0], ["2223979582.501", 0], ["2223979703.906", 0], ["2223979822.983", 0], ["2223979939.302", 0], ["2223980064.838", 0], ["2223980186.113", 0], ["2223980310.381", 0], ["2223980434.028", 0], ["2223984662.597", 0], ["2223984664.430", 0], ["2223984769.613", 0], ["2223984887.180", 0], ["2223985009.925", 0], ["2223985130.612", 0], ["2223985252.001", 0], ["2223985371.142", 0], ["2223989117.015", 0], ["2223989118.487", 0], ["2223989219.278", 0], ["2223989339.224", 0], ["2223989480.520", 0], ["2223989582.001", 0], ["2223989696.746", 0], ["2223989816.694", 0], ["2223991072.956", 0], ["2223991074.579", 0], ["2223991180.962", 0], ["2223991300.436", 1], ["2223991424.165", 1], ["2223991541.907", 1], ["2223991661.531", 0], ["2223991781.435", 0], ["2223992043.740", 0], ["2223992045.541", 0], ["2223992148.579", 0], ["2223992266.228", 0], ["2223992391.368", 0], ["2223992498.802", 0], ["2223992626.959", 0], ["2223992739.916", 0], ["2223993444.501", 4], ["2223993451.232", 5], ["2223993544.082", 5], ["2223993663.407", 5], ["2223993799.531", 5], ["2223993902.427", 5], ["2223994030.496", 5], ["2223994142.820", 5], ["2224030091.095", 0], ["2224030093.115", 0], ["2224030206.950", 0], ["2224030316.976", 0], ["2224030476.768", 1], ["2224030583.891", 0], ["2224030672.608", 0], ["2224030789.378", 1], ["2224032518.351", 0], ["2224032520.157", 0], ["2224032622.579", 0], ["2224032743.253", 0], ["2224032863.781", 0], ["2224032980.413", 0], ["2224033120.828", 0], ["2224033221.956", 0], ["2224039269.942", 0], ["2224039386.662", 0], ["2224039544.475", 0], ["2224039619.064", 0], ["2224039762.994", 0], ["2224039859.128", 0], ["2224039979.275", 0], ["2224040098.419", 0], ["2224056431.689", 0], ["2224056433.325", 0], ["2224056530.801", 0], ["2224056649.991", 1], ["2224056769.718", 0], ["2224056934.580", 0], ["2224057017.953", 0], ["2224057122.574", 1], ["2224068667.023", 0], ["2224068668.651", 0], ["2224068762.325", 1], ["2224068880.294", 0], ["2224069010.577", 0], ["2224069127.825", 0], ["2224069253.569", 1], ["2224069370.402", 0], ["2224075557.196", 0], ["2224075558.280", 0], ["2224075681.022", 0], ["2224075801.402", 0], ["2224075918.410", 0], ["2224076037.733", 0], ["2224076157.703", 0], ["2224076278.426", 0], ["2224082711.942", 0], ["2224082713.843", 0], ["2224082814.365", 0], ["2224082930.125", 0], ["2224083051.570", 0], ["2224083174.148", 0], ["2224083331.840", 0], ["2224083420.586", 0], ["2224096116.178", 0], ["2224096117.755", 0], ["2224096217.186", 0], ["2224096338.535", 0], ["2224096456.064", 0], ["2224096609.699", 0], ["2224096695.040", 0], ["2224096811.412", 0], ["2224100359.872", 0], ["2224100361.521", 0], ["2224100464.128", 1], ["2224100586.651", 0], ["2224100705.557", 1], ["2224100824.068", 1], ["2224100931.674", 0], ["2224101061.809", 0], ["2224104101.881", 0], ["2224104224.225", 0], ["2224104340.117", 0], ["2224104463.235", 0], ["2224104589.010", 0], ["2224104706.554", 0], ["2224104825.786", 0], ["2224104940.992", 0], ["2224111148.663", 0], ["2224111150.373", 0], ["2224111251.181", 0], ["2224111371.237", 0], ["2224111491.412", 0], ["2224111609.911", 0], ["2224111730.814", 0], ["2224111840.466", 0], ["2224124601.542", 0], ["2224124603.467", 0], ["2224124707.897", 0], ["2224124827.382", 0], ["2224124946.144", 0], ["2224125068.343", 0], ["2224125188.445", 0], ["2224125311.996", 0], ["2224132589.717", 0], ["2224132691.987", 0], ["2224132812.462", 0], ["2224132930.127", 0], ["2224133065.461", 0], ["2224133172.980", 0], ["2224133292.611", 0], ["2224133409.413", 0], ["2224136744.725", 0], ["2224136746.311", 0], ["2224136858.956", 1], ["2224136964.786", 0], ["2224137087.909", 1], ["2224137206.899", 0], ["2224137319.174", 0], ["2224137447.067", 0], ["2224137561.153", 0], ["2224137681.005", 0], ["2224137800.617", 0], ["2224137917.714", 0], ["2224138036.748", 0], ["2224138159.224", 8], ["2224138276.275", 8], ["2224138395.396", 8], ["2224140204.104", 0], ["2224140205.581", 0], ["2224140324.819", 0], ["2224140444.267", 0], ["2224140562.849", 0], ["2224140680.604", 0], ["2224140801.841", 0], ["2224140921.265", 0], ["2224152388.960", 0], ["2224152507.564", 0], ["2224152626.640", 0], ["2224152745.482", 0], ["2224152872.734", 0], ["2224153013.551", 0], ["2224153103.488", 0], ["2224153218.895", 0], ["2224153340.318", 0], ["2224153462.369", 0], ["2224153579.799", 0], ["2224153702.681", 0], ["2224153827.373", 0], ["2224153944.458", 0], ["2224154060.839", 0], ["2224154178.928", 0], ["2224160574.575", 7], ["2224160575.938", 8], ["2224160695.451", 8], ["2224160813.611", 8], ["2224160935.748", 8], ["2224161054.788", 8], ["2224161176.023", 7], ["2224161295.177", 7], ["2224166887.851", 0], ["2224166890.000", 0], ["2224166989.334", 0], ["2224167107.487", 0], ["2224167229.773", 0], ["2224167350.721", 0], ["2224167472.330", 0], ["2224167597.771", 0], ["2224169189.008", 0], ["2224169190.552", 0], ["2224169295.874", 0], ["2224169418.778", 0], ["2224169538.349", 0], ["2224169651.650", 0], ["2224169799.361", 0], ["2224169897.375", 1], ["2224173788.597", 4], ["2224173792.224", 5], ["2224173890.611", 5], ["2224174014.714", 5], ["2224174130.038", 5], ["2224174249.746", 5], ["2224174369.788", 5], ["2224174488.869", 5], ["2224175089.806", 1], ["2224175093.424", 2], ["2224175190.721", 2], ["2224175310.899", 2], ["2224175429.882", 2], ["2224175548.160", 2], ["2224175667.858", 2], ["2224175787.445", 2], ["2224181129.821", 0], ["2224181131.280", 0], ["2224181236.040", 0], ["2224181359.208", 0], ["2224181473.307", 0], ["2224181641.998", 0], ["2224181708.242", 0], ["2224181830.359", 0], ["2224181947.100", 0], ["2224182144.131", 0], ["2224182192.239", 0], ["2224182311.950", 0], ["2224182427.080", 0], ["2224182551.379", 0], ["2224182671.158", 0], ["2224182798.340", 0], ["2224182940.872", 0], ["2224183064.595", 0], ["2224183178.971", 0], ["2224183298.699", 0], ["2224183415.179", 0], ["2224183534.554", 0], ["2224183653.094", 0], ["2224183771.713", 0], ["2224202156.810", 0], ["2224202158.545", 0], ["2224202266.090", 0], ["2224202384.665", 0], ["2224202504.526", 0], ["2224202627.981", 0], ["2224202745.472", 8], ["2224202863.945", 8], ["2224210982.302", 0], ["2224210984.012", 0], ["2224211105.865", 0], ["2224211228.693", 0], ["2224211340.455", 0], ["2224211459.900", 0], ["2224212538.121", 0], ["2224212654.504", 0], ["2224213915.001", 0], ["2224213916.358", 0], ["2224214034.491", 0], ["2224214150.182", 1], ["2224214269.694", 0], ["2224214387.641", 0], ["2224214509.371", 0], ["2224214627.425", 0], ["2224216911.418", 0], ["2224216912.918", 0], ["2224217032.120", 0], ["2224217156.444", 0], ["2224217276.329", 0], ["2224217398.611", 0], ["2224217523.432", 0], ["2224217628.930", 0], ["2224231534.633", 0], ["2224231536.426", 0], ["2224231643.581", 0], ["2224231763.118", 0], ["2224231882.437", 0], ["2224231999.759", 0], ["2224232122.497", 0], ["2224232238.946", 0], ["2224233138.735", 0], ["2224233140.119", 0], ["2224233259.662", 0], ["2224233380.966", 0], ["2224233501.661", 0], ["2224233620.743", 0], ["2224233741.146", 0], ["2224233860.234", 0], ["2224235602.621", 0], ["2224235604.401", 0], ["2224235705.503", 0], ["2224235822.182", 0], ["2224235941.723", 0], ["2224236060.520", 0], ["2224236184.143", 0], ["2224236302.692", 0], ["2224268799.569", 0], ["2224268801.510", 0], ["2224268901.790", 0], ["2224269017.802", 0], ["2224269139.711", 0], ["2224269259.483", 0], ["2224269382.181", 0], ["2224269502.313", 0], ["2224269734.795", 0], ["2224269753.965", 0], ["2224269869.987", 0], ["2224270093.777", 0], ["2224270105.276", 0], ["2224270229.738", 0], ["2224270356.065", 0], ["2224270468.896", 0], ["2224274028.490", 0], ["2224274030.770", 0], ["2224274126.544", 0], ["2224274244.450", 0], ["2224274364.026", 0], ["2224274483.066", 0], ["2224274604.144", 0], ["2224274728.117", 0], ["2224277681.035", 0], ["2224277682.569", 0], ["2224277801.902", 0], ["2224277925.347", 0], ["2224278036.702", 0], ["2224278157.167", 0], ["2224278285.344", 0], ["2224278406.016", 0], ["2224283760.249", 0], ["2224283881.237", 0], ["2224283997.621", 0], ["2224284119.363", 6], ["2224284241.043", 7], ["2224284360.361", 7], ["2224284487.256", 6], ["2224284605.837", 6], ["2224286828.028", 0], ["2224286829.838", 0], ["2224286929.607", 0], ["2224287056.205", 0], ["2224287170.696", 0], ["2224287289.985", 0], ["2224287409.476", 0], ["2224287526.233", 0], ["2224294840.921", 2], ["2224294842.283", 3], ["2224294943.105", 3], ["2224295065.432", 3], ["2224295187.347", 3], ["2224295308.901", 3], ["2224295472.419", 3], ["2224295557.155", 3], ["2224309535.624", 0], ["2224309537.175", 0], ["2224309638.136", 0], ["2224309756.939", 0], ["2224309877.088", 0], ["2224309993.202", 0], ["2224310117.485", 0], ["2224310233.817", 0], ["2224317121.041", 0], ["2224317122.550", 0], ["2224317224.959", 0], ["2224317345.088", 0], ["2224317464.071", 0], ["2224317583.790", 0], ["2224317703.694", 0], ["2224317820.327", 0], ["2224324689.417", 0], ["2224324691.451", 0], ["2224324795.279", 0], ["2224324913.048", 0], ["2224325030.305", 0], ["2224325153.547", 0], ["2224325272.269", 0], ["2224325388.991", 0], ["2224325925.379", 0], ["2224325927.219", 0], ["2224326047.859", 0], ["2224326170.936", 0], ["2224326290.167", 0], ["2224326408.445", 0], ["2224326526.998", 0], ["2224326643.577", 0], ["2224334567.643", 0], ["2224334569.382", 0], ["2224334678.916", 0], ["2224334798.770", 0], ["2224334915.957", 0], ["2224335019.789", 1], ["2224335154.765", 0], ["2224335271.936", 1], ["2224354280.012", 0], ["2224354397.985", 0], ["2224354518.981", 0], ["2224354652.519", 0], ["2224354759.781", 0], ["2224354907.978", 0], ["2224354998.135", 0], ["2224355118.511", 0], ["2224359250.249", 0], ["2224359251.726", 0], ["2224359382.092", 0], ["2224359534.937", 0], ["2224359606.309", 0], ["2224359734.827", 0], ["2224359844.847", 0], ["2224359966.266", 0], ["2224362164.819", 0], ["2224362166.819", 0], ["2224362268.560", 0], ["2224362418.975", 0], ["2224362547.353", 0], ["2224362621.347", 0], ["2224362747.630", 0], ["2224362859.783", 0], ["2224363952.767", 0], ["2224363954.514", 0], ["2224364073.542", 0], ["2224364193.020", 0], ["2224364312.543", 0], ["2224364431.999", 0], ["2224364556.487", 0], ["2224364679.423", 0], ["2224371453.217", 0], ["2224371454.394", 0], ["2224371570.861", 0], ["2224371690.891", 0], ["2224371823.816", 0], ["2224371932.379", 0], ["2224372051.336", 0], ["2224372198.409", 0], ["2224374175.184", 0], ["2224374176.658", 0], ["2224374272.067", 0], ["2224374393.901", 0], ["2224374514.467", 0], ["2224374634.276", 0], ["2224374750.542", 0], ["2224374874.191", 0], ["2224377150.973", 0], ["2224377152.489", 0], ["2224377253.063", 1], ["2224377376.719", 0], ["2224377496.450", 0], ["2224377616.288", 0], ["2224377734.603", 0], ["2224377856.046", 0], ["2224383954.335", 0], ["2224384125.429", 0], ["2224384191.094", 0], ["2224384311.941", 0], ["2224384432.761", 0], ["2224384551.333", 0], ["2224384675.712", 0], ["2224384796.472", 0], ["2224390544.265", 0], ["2224390546.282", 0], ["2224390648.192", 0], ["2224390766.085", 0], ["2224390891.367", 0], ["2224391017.149", 0], ["2224391133.644", 0], ["2224391251.391", 0], ["2224405566.898", 0], ["2224405568.669", 0], ["2224405673.927", 0], ["2224405792.581", 0], ["2224405909.466", 0], ["2224406023.809", 0], ["2224406144.971", 0], ["2224406266.578", 0], ["2224410922.740", 0], ["2224410924.048", 0], ["2224411044.221", 0], ["2224411170.717", 0], ["2224411287.300", 0], ["2224411405.443", 0], ["2224411526.081", 0], ["2224411647.599", 0], ["2224413902.045", 0], ["2224413903.991", 0], ["2224414054.852", 0], ["2224414132.291", 0], ["2224414248.656", 0], ["2224414365.267", 0], ["2224414514.301", 0], ["2224414606.639", 0], ["2224416825.049", 0], ["2224416826.621", 0], ["2224416929.096", 0], ["2224417048.162", 0], ["2224417170.543", 0], ["2224417292.616", 0], ["2224417412.296", 0], ["2224417526.863", 0], ["2224423373.963", 0], ["2224423375.870", 0], ["2224423481.722", 0], ["2224423599.705", 0], ["2224423719.445", 0], ["2224423838.541", 0], ["2224423955.982", 0], ["2224424097.417", 0], ["2224439225.070", 4], ["2224439227.361", 4], ["2224439327.279", 5], ["2224439447.675", 5], ["2224439574.231", 5], ["2224439693.033", 5], ["2224439810.724", 5], ["2224439930.914", 5], ["2224457508.271", 0], ["2224457510.144", 0], ["2224457618.062", 0], ["2224457736.274", 0], ["2224457853.904", 0], ["2224457971.398", 0], ["2224458093.344", 0], ["2224458209.651", 0], ["2224460502.166", 0], ["2224460504.127", 0], ["2224460606.430", 0], ["2224460727.142", 0], ["2224460846.360", 0], ["2224460963.713", 0], ["2224461100.113", 0], ["2224461202.844", 0], ["2224464961.135", 0], ["2224464962.333", 0], ["2224465081.996", 0], ["2224465198.736", 0], ["2224465323.197", 0], ["2224465437.967", 0], ["2224465559.527", 0], ["2224465678.959", 0], ["2224470738.522", 0], ["2224470739.597", 0], ["2224470867.038", 0], ["2224470981.054", 0], ["2224471124.570", 0], ["2224471222.362", 0], ["2224471340.091", 0], ["2224471512.582", 0], ["2224473648.514", 0], ["2224473649.647", 0], ["2224473765.604", 0], ["2224473892.530", 0], ["2224474020.729", 0], ["2224474130.444", 0], ["2224474254.038", 0], ["2224475099.500", 0], ["2224477934.213", 0], ["2224478057.788", 0], ["2224478178.018", 0], ["2224478296.934", 0], ["2224478417.517", 0], ["2224478535.828", 0], ["2224478656.617", 0], ["2224478772.448", 0], ["2224484921.438", 0], ["2224484922.700", 0], ["2224485049.578", 0], ["2224485165.413", 0], ["2224485285.448", 0], ["2224485406.404", 0], ["2224485524.851", 0], ["2224485640.680", 0], ["2224487821.262", 0], ["2224487823.343", 0], ["2224487925.290", 0], ["2224488044.178", 0], ["2224488165.699", 0], ["2224488284.674", 0], ["2224488408.118", 0], ["2224488520.756", 0], ["2224490817.425", 0], ["2224490818.959", 0], ["2224490923.403", 0], ["2224491045.305", 0], ["2224491167.793", 0], ["2224491287.692", 0], ["2224491407.077", 0], ["2224491526.953", 0], ["2224503897.220", 0], ["2224503898.430", 0], ["2224504022.941", 0], ["2224504151.822", 0], ["2224504260.527", 0], ["2224504377.362", 0], ["2224504501.902", 0], ["2224504618.423", 0], ["2224512644.256", 0], ["2224512645.486", 0], ["2224512761.817", 0], ["2224512889.323", 0], ["2224513011.352", 0], ["2224513128.697", 0], ["2224513248.922", 0], ["2224513365.869", 0], ["2224517850.801", 0], ["2224517852.304", 0], ["2224517951.157", 0], ["2224518089.878", 0], ["2224518190.270", 0], ["2224518308.517", 0], ["2224518429.782", 0], ["2224518548.818", 0], ["2224523224.024", 0], ["2224523225.647", 0], ["2224523329.213", 0], ["2224523449.965", 0], ["2224523569.484", 0], ["2224523688.773", 0], ["2224523806.227", 0], ["2224523920.536", 0], ["2224526149.277", 3], ["2224526179.087", 4], ["2224526308.757", 5], ["2224526433.406", 4], ["2224526545.270", 6], ["2224526665.599", 5], ["2224526785.467", 5], ["2224526924.956", 5], ["2224527188.854", 4], ["2224527192.447", 5], ["2224527293.471", 4], ["2224527404.688", 4], ["2224527529.273", 3], ["2224527668.495", 3], ["2224527775.001", 3], ["2224527904.864", 3], ["2224528025.804", 3], ["2224528133.554", 3], ["2224528291.913", 3], ["2224528373.079", 3], ["2224528493.434", 3], ["2224528616.079", 3], ["2224528732.622", 3], ["2224528852.083", 3], ["2224530085.203", 0], ["2224530086.969", 0], ["2224530187.584", 1], ["2224530307.705", 0], ["2224530426.580", 0], ["2224530548.586", 1], ["2224530674.073", 0], ["2224530792.621", 0], ["2224530941.432", 0], ["2224531046.844", 0], ["2224531161.036", 0], ["2224531281.439", 0], ["2224531401.572", 0], ["2224531522.557", 0], ["2224531641.932", 0], ["2224531755.221", 0], ["2224536766.767", 0], ["2224536768.760", 0], ["2224536875.738", 0], ["2224537036.703", 0], ["2224537128.565", 0], ["2224537235.490", 0], ["2224537353.822", 0], ["2224537470.218", 0], ["2224541922.136", 0], ["2224541992.964", 0], ["2224542113.601", 0], ["2224542231.601", 0], ["2224542355.366", 0], ["2224542471.731", 0], ["2224542592.976", 0], ["2224542715.135", 0], ["2224558708.013", 4], ["2224558711.863", 5], ["2224558808.192", 5], ["2224558928.219", 5], ["2224559045.278", 5], ["2224559167.614", 5], ["2224559286.984", 5], ["2224559406.899", 5], ["2224561694.456", 0], ["2224561695.989", 0], ["2224561803.104", 0], ["2224561920.065", 0], ["2224562038.148", 0], ["2224562173.248", 1], ["2224562286.428", 0], ["2224562445.293", 0], ["2224563467.388", 0], ["2224563587.137", 0], ["2224563705.936", 0], ["2224563829.406", 0], ["2224563948.587", 0], ["2224564068.166", 0], ["2224564195.459", 0], ["2224564306.398", 0], ["2224570359.272", 0], ["2224570387.575", 0], ["2224570512.093", 0], ["2224570641.652", 0], ["2224570742.134", 0], ["2224570861.910", 0], ["2224570982.167", 0], ["2224571104.648", 0], ["2224576281.544", 3], ["2224576285.405", 4], ["2224576386.513", 4], ["2224576507.673", 4], ["2224576635.219", 4], ["2224576752.834", 4], ["2224576868.208", 4], ["2224576992.112", 4], ["2224579155.864", 0], ["2224579157.611", 0], ["2224579265.716", 0], ["2224579386.263", 0], ["2224579506.174", 0], ["2224579625.848", 0], ["2224579744.989", 0], ["2224579861.717", 0], ["2224582135.759", 0], ["2224582137.662", 0], ["2224582243.319", 0], ["2224582363.228", 0], ["2224582482.480", 0], ["2224582602.211", 0], ["2224582722.062", 0], ["2224582838.771", 0], ["2224597910.501", 0], ["2224597912.148", 0], ["2224598027.455", 0], ["2224598148.222", 0], ["2224598270.863", 0], ["2224598405.861", 0], ["2224598513.364", 0], ["2224598643.925", 0], ["2224613419.077", 0], ["2224613540.546", 0], ["2224613659.658", 0], ["2224613782.730", 0], ["2224613897.461", 0], ["2224614024.267", 0], ["2224614137.368", 0], ["2224614259.881", 0], ["2224618454.701", 0], ["2224618456.234", 0], ["2224618549.091", 0], ["2224618672.618", 0], ["2224618798.061", 0], ["2224618915.304", 0], ["2224619033.640", 0], ["2224619157.325", 0], ["2224621433.738", 0], ["2224621435.818", 0], ["2224621554.332", 0], ["2224621660.004", 0], ["2224621777.107", 0], ["2224621903.880", 0], ["2224622053.863", 0], ["2224622145.008", 0], ["2224628117.630", 0], ["2224628237.757", 0], ["2224628354.706", 0], ["2224628476.289", 0], ["2224628597.575", 7], ["2224628716.848", 8], ["2224628834.203", 9], ["2224628952.244", 10], ["2224642041.017", 0], ["2224642042.232", 0], ["2224642162.291", 0], ["2224642283.180", 0], ["2224642400.567", 0], ["2224642521.225", 0], ["2224642643.520", 0], ["2224642764.903", 0], ["2224645054.633", 0], ["2224645056.330", 0], ["2224645166.903", 0], ["2224645281.750", 0], ["2224645395.439", 0], ["2224645513.840", 0], ["2224645634.606", 0], ["2224645753.598", 0], ["2224651062.509", 0], ["2224651064.396", 0], ["2224651169.612", 0], ["2224651289.201", 0], ["2224651410.931", 0], ["2224651527.996", 0], ["2224651648.213", 0], ["2224651767.384", 0], ["2224663918.101", 0], ["2224664040.201", 0], ["2224664163.748", 0], ["2224664283.511", 0], ["2224664400.074", 0], ["2224664523.274", 0], ["2224664643.899", 0], ["2224664763.611", 0], ["2224670605.153", 2], ["2224670612.694", 3], ["2224670724.235", 3], ["2224670845.327", 3], ["2224670965.873", 3], ["2224671084.412", 3], ["2224671204.843", 3], ["2224671323.389", 3], ["2224673518.476", 0], ["2224673520.109", 0], ["2224673643.300", 0], ["2224673759.580", 0], ["2224673878.082", 0], ["2224673998.685", 0], ["2224674118.478", 0], ["2224674236.813", 0], ["2224676102.883", 4], ["2224676119.601", 5], ["2224676219.752", 5], ["2224676348.427", 5], ["2224676463.891", 3], ["2224676579.742", 3], ["2224676702.069", 3], ["2224676829.463", 3], ["2224677909.360", 0], ["2224677910.448", 0], ["2224678029.214", 0], ["2224678153.939", 0], ["2224678275.710", 1], ["2224678437.618", 0], ["2224678527.193", 0], ["2224678626.732", 0], ["2224683693.466", 0], ["2224683695.270", 0], ["2224683796.610", 0], ["2224683916.936", 0], ["2224684035.667", 0], ["2224684157.670", 0], ["2224684321.119", 0], ["2224684396.858", 0], ["2224686549.843", 0], ["2224686551.382", 0], ["2224686659.137", 0], ["2224686779.364", 0], ["2224686895.480", 0], ["2224687104.540", 0], ["2224687140.028", 0], ["2224687246.778", 0], ["2224695376.416", 0], ["2224695378.427", 0], ["2224695479.218", 0], ["2224695598.112", 0], ["2224695718.386", 0], ["2224695840.538", 0], ["2224695957.731", 0], ["2224696074.624", 0], ["2224703053.824", 0], ["2224703055.793", 0], ["2224703180.082", 0], ["2224703281.102", 0], ["2224703399.015", 0], ["2224703518.594", 0], ["2224703638.088", 0], ["2224703757.753", 0], ["2224707105.892", 0], ["2224707107.611", 0], ["2224707223.723", 0], ["2224707343.092", 0], ["2224707462.600", 0], ["2224707586.368", 0], ["2224707700.697", 0], ["2224707816.848", 0], ["2224710770.305", 0], ["2224710914.565", 0], ["2224711026.074", 0], ["2224711139.157", 0], ["2224711296.285", 0], ["2224711376.600", 0], ["2224711496.793", 0], ["2224711615.786", 0], ["2224717709.901", 0], ["2224717711.835", 0], ["2224717826.044", 0], ["2224717996.226", 0], ["2224718058.989", 0], ["2224718181.718", 0], ["2224718300.568", 0], ["2224718418.525", 0], ["2224725023.340", 0], ["2224725025.460", 0], ["2224725129.670", 0], ["2224725246.326", 0], ["2224725364.330", 0], ["2224725521.906", 0], ["2224725612.019", 0], ["2224725732.504", 0], ["2224726768.583", 0], ["2224726770.090", 0], ["2224726872.387", 0], ["2224726993.885", 0], ["2224727110.336", 0], ["2224727237.345", 1], ["2224727354.329", 0], ["2224727479.381", 0], ["2224743126.911", 0], ["2224743321.219", 0], ["2224743436.466", 0], ["2224743554.740", 7], ["2224743672.398", 7], ["2224743800.717", 7], ["2224743913.492", 7], ["2224744029.693", 7], ["2224749611.040", 0], ["2224749731.672", 0], ["2224749852.090", 0], ["2224749970.372", 0], ["2224750091.615", 0], ["2224750205.801", 0], ["2224750333.411", 0], ["2224750448.390", 0], ["2224755598.357", 0], ["2224755720.422", 0], ["2224755840.952", 0], ["2224755959.324", 0], ["2224756078.010", 0], ["2224756201.134", 0], ["2224756306.474", 0], ["2224756434.006", 0], ["2224771451.916", 0], ["2224771455.204", 0], ["2224771536.292", 0], ["2224771659.077", 0], ["2224771776.899", 0], ["2224771898.703", 0], ["2224772018.126", 0], ["2224772140.068", 0], ["2224772733.832", 4], ["2224772737.883", 5], ["2224772835.871", 5], ["2224772952.926", 5], ["2224773072.486", 5], ["2224773191.830", 5], ["2224773311.824", 5], ["2224773441.979", 5], ["2224775705.636", 0], ["2224775707.642", 0], ["2224775810.933", 0], ["2224775932.149", 0], ["2224776047.801", 0], ["2224776166.318", 1], ["2224776282.792", 0], ["2224776402.054", 1], ["2224778290.487", 0], ["2224778291.962", 0], ["2224778424.731", 0], ["2224778534.533", 0], ["2224778646.750", 0], ["2224778771.663", 0], ["2224778891.425", 0], ["2224779015.292", 0], ["2224783211.467", 0], ["2224783213.092", 0], ["2224783310.335", 0], ["2224783429.778", 1], ["2224783551.837", 0], ["2224783671.528", 1], ["2224783788.880", 1], ["2224783909.595", 0], ["2224806734.294", 0], ["2224806735.895", 0], ["2224806833.079", 0], ["2224806961.607", 0], ["2224807075.737", 0], ["2224807195.437", 0], ["2224807315.157", 0], ["2224807435.517", 0], ["2224812682.581", 0], ["2224812684.025", 0], ["2224812798.447", 0], ["2224812922.684", 0], ["2224813054.932", 0], ["2224813166.313", 0], ["2224813281.315", 0], ["2224813404.621", 0], ["2224815680.219", 0], ["2224815681.687", 0], ["2224815799.421", 0], ["2224815920.865", 0], ["2224816040.238", 0], ["2224816162.496", 0], ["2224816277.765", 0], ["2224816397.281", 0], ["2224817876.473", 0], ["2224817878.391", 0], ["2224817978.516", 0], ["2224818101.841", 0], ["2224818221.050", 0], ["2224818340.428", 0], ["2224818461.104", 0], ["2224818580.128", 0], ["2224823815.842", 0], ["2224823817.350", 0], ["2224823917.875", 0], ["2224824035.188", 0], ["2224824160.232", 0], ["2224824279.322", 0], ["2224824398.898", 0], ["2224824516.755", 0], ["2224827368.009", 0], ["2224827369.474", 0], ["2224827491.064", 0], ["2224827611.668", 0], ["2224827729.263", 0], ["2224827878.447", 0], ["2224827966.186", 0], ["2224828086.513", 0], ["2224836311.561", 0], ["2224836428.454", 0], ["2224836554.098", 0], ["2224836678.121", 6], ["2224836797.103", 6], ["2224836913.278", 6], ["2224837063.188", 6], ["2224837155.078", 6], ["2224859101.348", 0], ["2224859103.316", 0], ["2224859205.951", 0], ["2224859327.001", 0], ["2224859446.645", 0], ["2224859564.969", 1], ["2224859684.792", 0], ["2224859802.447", 0], ["2224862377.932", 1], ["2224862381.601", 2], ["2224862479.909", 1], ["2224862600.627", 1], ["2224862712.247", 1], ["2224862833.006", 1], ["2224862953.057", 1], ["2224863070.881", 2], ["2224863187.394", 2], ["2224863306.938", 1], ["2224863426.332", 1], ["2224863546.003", 1], ["2224863666.115", 1], ["2224863791.026", 1], ["2224863906.238", 1], ["2224864024.867", 1], ["2224865375.608", 0], ["2224865377.269", 0], ["2224865478.328", 0], ["2224865598.540", 1], ["2224865714.077", 0], ["2224865843.304", 0], ["2224865953.509", 1], ["2224866078.003", 0], ["2224872232.148", 0], ["2224872233.681", 0], ["2224872327.779", 0], ["2224872449.397", 0], ["2224872568.337", 0], ["2224872693.363", 0], ["2224872815.166", 0], ["2224872931.829", 0], ["2224878230.454", 0], ["2224878231.477", 0], ["2224878351.291", 0], ["2224878479.989", 0], ["2224878589.844", 0], ["2224878710.146", 0], ["2224878828.173", 0], ["2224878945.465", 0], ["2224883166.942", 1], ["2224883170.558", 2], ["2224883269.553", 2], ["2224883386.238", 2], ["2224883507.073", 2], ["2224883625.092", 2], ["2224883746.270", 2], ["2224883864.177", 2], ["2224884181.975", 0], ["2224884185.331", 1], ["2224884284.315", 1], ["2224884417.460", 1], ["2224884529.702", 1], ["2224884647.076", 1], ["2224884762.949", 1], ["2224884886.533", 1], ["2224894833.712", 0], ["2224894835.418", 0], ["2224894930.814", 0], ["2224895056.250", 0], ["2224895176.890", 1], ["2224895295.704", 1], ["2224895415.932", 0], ["2224895532.809", 1], ["2224903836.173", 1], ["2224903839.889", 2], ["2224903939.814", 2], ["2224904066.507", 2], ["2224904185.933", 2], ["2224904305.446", 2], ["2224904436.388", 2], ["2224904537.761", 2], ["2224910261.535", 0], ["2224910428.488", 0], ["2224910501.146", 0], ["2224910617.101", 0], ["2224910737.096", 0], ["2224910856.288", 0], ["2224910973.806", 0], ["2224911214.449", 0], ["2224912548.417", 0], ["2224912669.520", 0], ["2224912780.461", 0], ["2224913025.769", 0], ["2224913304.538", 0], ["2224913498.848", 0], ["2224913857.075", 0], ["2224913978.317", 0], ["2224915425.998", 4], ["2224915431.326", 5], ["2224915546.527", 5], ["2224915666.481", 5], ["2224915786.476", 5], ["2224915911.375", 5], ["2224916019.471", 5], ["2224916151.356", 5], ["2224918990.218", 0], ["2224919116.378", 0], ["2224919234.581", 0], ["2224919348.720", 0], ["2224919468.859", 0], ["2224919586.173", 0], ["2224919705.207", 0], ["2224919826.623", 0], ["2224930268.247", 5], ["2224930275.383", 6], ["2224930391.521", 6], ["2224930504.545", 6], ["2224930630.533", 6], ["2224930750.241", 6], ["2224930868.635", 6], ["2224930986.993", 6], ["2224937195.235", 0], ["2224937324.104", 0], ["2224937440.760", 0], ["2224937559.553", 0], ["2224937680.009", 0], ["2224937799.706", 0], ["2224937916.844", 0], ["2224938034.271", 0], ["2224938153.824", 0], ["2224938273.393", 0], ["2224938393.820", 0], ["2224938515.996", 0], ["2224938632.920", 0], ["2224938755.041", 0], ["2224938874.090", 0], ["2224938988.150", 0], ["2224942196.173", 0], ["2224942197.695", 0], ["2224942315.331", 0], ["2224942432.870", 0], ["2224942558.020", 0], ["2224942678.717", 0], ["2224942798.437", 0], ["2224942921.907", 0], ["2224945955.999", 0], ["2224946083.088", 4], ["2224946203.141", 6], ["2224946321.539", 6], ["2224946441.961", 6], ["2224946562.950", 6], ["2224946677.737", 6], ["2224946797.163", 8], ["2224954140.451", 0], ["2224954141.924", 0], ["2224954263.616", 0], ["2224954387.635", 7], ["2224954503.170", 7], ["2224954621.770", 8], ["2224954741.078", 8], ["2224954858.004", 8], ["2224955529.562", 3], ["2224955533.634", 4], ["2224955635.517", 4], ["2224955754.343", 4], ["2224955873.742", 4], ["2224955994.002", 4], ["2224956114.428", 4], ["2224956235.264", 4], ["2224966115.128", 0], ["2224966116.814", 0], ["2224966223.806", 0], ["2224966340.026", 8], ["2224966463.754", 9], ["2224966593.580", 9], ["2224966708.577", 9], ["2224966840.214", 8], ["2224976611.336", 0], ["2224976613.369", 0], ["2224976712.712", 0], ["2224976841.444", 0], ["2224976958.769", 0], ["2224977080.217", 0], ["2224977200.084", 0], ["2224977316.751", 0], ["2224989769.669", 0], ["2224989771.164", 0], ["2224989872.573", 0], ["2224989993.159", 0], ["2224990114.963", 0], ["2224990233.521", 0], ["2224990344.377", 0], ["2224990471.775", 0], ["2225015239.050", 0], ["2225015240.576", 0], ["2225015349.763", 0], ["2225015467.369", 1], ["2225015591.837", 0], ["2225015701.211", 0], ["2225015850.020", 0], ["2225015949.830", 0], ["2225019476.406", 0], ["2225019478.436", 0], ["2225019585.098", 0], ["2225019703.231", 0], ["2225019823.576", 0], ["2225019940.591", 0], ["2225020077.942", 1], ["2225020189.018", 0], ["2225029831.606", 1], ["2225029840.862", 2], ["2225029948.976", 1], ["2225030068.978", 1], ["2225030192.765", 1], ["2225030312.035", 1], ["2225030430.209", 1], ["2225030597.658", 0], ["2225031449.585", 0], ["2225031451.344", 0], ["2225031549.415", 0], ["2225031672.822", 0], ["2225031789.472", 0], ["2225031920.041", 0], ["2225032025.311", 8], ["2225032146.950", 8], ["2225040445.523", 0], ["2225040447.218", 0], ["2225040549.594", 0], ["2225040668.766", 0], ["2225040788.515", 0], ["2225040905.496", 1], ["2225041018.987", 0], ["2225041150.370", 0], ["2225041262.829", 0], ["2225041380.822", 0], ["2225041501.504", 0], ["2225041617.683", 0], ["2225041738.972", 0], ["2225041855.092", 0], ["2225041980.267", 0], ["2225042106.354", 0], ["2225042206.816", 0], ["2225042322.278", 0], ["2225042445.261", 0], ["2225042564.023", 1], ["2225042685.815", 0], ["2225042818.523", 1], ["2225042933.787", 0], ["2225043048.329", 1], ["2225053184.118", 0], ["2225053302.160", 0], ["2225053420.933", 0], ["2225053538.576", 0], ["2225053673.441", 0], ["2225053784.204", 0], ["2225053901.649", 0], ["2225054025.283", 0], ["2225054139.133", 0], ["2225054261.192", 0], ["2225054381.788", 0], ["2225054500.220", 0], ["2225054617.276", 0], ["2225054739.466", 0], ["2225054856.305", 0], ["2225054975.113", 0], ["2225076206.882", 0], ["2225076209.086", 0], ["2225076312.607", 0], ["2225076434.436", 0], ["2225076554.204", 0], ["2225076691.830", 0], ["2225076792.820", 0], ["2225076911.446", 0], ["2225085091.480", 0], ["2225085093.478", 0], ["2225085197.098", 0], ["2225085312.075", 0], ["2225085432.775", 0], ["2225085555.850", 0], ["2225085678.521", 0], ["2225085796.636", 0], ["2225091880.336", 0], ["2225091882.308", 0], ["2225091984.986", 0], ["2225092108.856", 0], ["2225092226.768", 0], ["2225092344.364", 0], ["2225092486.424", 0], ["2225092583.275", 0], ["2225094517.220", 0], ["2225094639.776", 0], ["2225094762.048", 0], ["2225094993.634", 0], ["2225095119.146", 0], ["2225095343.037", 0], ["2225095464.194", 0], ["2225095583.873", 0], ["2225098602.056", 0], ["2225098729.306", 0], ["2225098849.293", 0], ["2225098965.133", 0], ["2225099087.630", 0], ["2225099202.774", 0], ["2225099322.065", 0], ["2225099444.479", 0], ["2225099948.453", 0], ["2225099949.572", 0], ["2225100075.285", 0], ["2225100193.166", 0], ["2225100317.096", 0], ["2225100434.307", 0], ["2225100549.889", 0], ["2225100667.810", 0], ["2225107197.889", 0], ["2225107199.921", 0], ["2225107303.980", 0], ["2225107419.711", 1], ["2225107544.340", 1], ["2225107661.440", 1], ["2225107779.824", 0], ["2225107896.010", 0], ["2225108674.854", 0], ["2225108676.424", 0], ["2225108794.069", 0], ["2225108913.737", 0], ["2225109031.485", 0], ["2225109154.192", 0], ["2225109286.616", 0], ["2225109397.058", 0], ["2225110150.696", 0], ["2225110152.361", 0], ["2225110256.096", 0], ["2225110372.807", 0], ["2225110490.543", 1], ["2225110612.440", 0], ["2225110735.492", 0], ["2225110853.409", 0], ["2225126281.156", 0], ["2225126282.282", 0], ["2225126399.720", 0], ["2225126521.551", 0], ["2225126642.091", 0], ["2225126761.009", 0], ["2225126881.394", 0], ["2225127011.708", 0], ["2225129314.518", 0], ["2225129316.009", 0], ["2225129412.154", 0], ["2225129532.116", 0], ["2225129651.709", 0], ["2225129774.442", 0], ["2225129891.190", 0], ["2225130017.303", 0], ["2225140986.875", 0], ["2225141018.358", 0], ["2225141131.360", 0], ["2225141251.186", 0], ["2225141367.617", 0], ["2225141485.720", 0], ["2225141606.497", 0], ["2225141726.002", 0], ["2225147076.049", 0], ["2225147078.090", 0], ["2225147178.114", 0], ["2225147298.626", 2], ["2225147418.095", 1], ["2225147537.532", 1], ["2225147656.735", 1], ["2225147775.941", 1], ["2225159631.845", 0], ["2225159752.766", 0], ["2225159871.285", 7], ["2225159985.636", 8], ["2225160126.436", 7], ["2225160227.921", 9], ["2225160357.311", 9], ["2225160465.808", 9], ["2225161751.368", 0], ["2225161861.417", 0], ["2225161980.103", 0], ["2225162213.250", 0], ["2225162456.642", 0], ["2225162704.754", 0], ["2225163178.011", 0], ["2225163300.171", 0], ["2225163640.091", 0], ["2225163674.039", 0], ["2225163820.550", 0], ["2225163915.722", 0], ["2225164056.531", 0], ["2225164153.804", 0], ["2225164273.916", 0], ["2225164395.235", 0], ["2225166533.471", 0], ["2225166535.040", 0], ["2225166653.279", 0], ["2225166773.711", 0], ["2225166893.089", 0], ["2225167017.519", 0], ["2225167134.994", 0], ["2225167257.252", 0], ["2225173578.911", 0], ["2225173580.745", 0], ["2225173684.988", 0], ["2225173806.564", 0], ["2225173925.190", 0], ["2225174044.718", 0], ["2225174169.955", 0], ["2225174287.551", 0], ["2225175271.670", 0], ["2225175272.843", 0], ["2225175393.174", 0], ["2225175514.001", 0], ["2225175631.633", 0], ["2225175747.426", 0], ["2225175870.622", 0], ["2225175989.503", 0], ["2225176560.002", 0], ["2225176561.829", 0], ["2225176665.226", 0], ["2225176785.338", 0], ["2225176900.398", 0], ["2225177024.290", 0], ["2225177139.753", 0], ["2225177258.787", 0], ["2225178193.373", 0], ["2225178194.403", 0], ["2225178309.184", 0], ["2225178437.011", 0], ["2225178552.995", 0], ["2225178672.428", 0], ["2225178792.131", 0], ["2225178911.184", 0], ["2225191197.285", 0], ["2225191198.896", 0], ["2225191302.155", 0], ["2225191419.470", 1], ["2225191541.524", 0], ["2225191692.914", 0], ["2225191780.016", 0], ["2225191895.378", 0], ["2225194152.739", 0], ["2225194154.181", 0], ["2225194255.841", 0], ["2225194374.769", 0], ["2225194492.712", 0], ["2225194697.976", 0], ["2225194736.321", 0], ["2225194848.107", 0], ["2225203469.999", 0], ["2225203708.947", 0], ["2225203833.928", 0], ["2225204059.393", 0], ["2225204181.497", 7], ["2225204300.960", 7], ["2225204424.282", 6], ["2225204545.094", 6], ["2225214838.262", 0], ["2225214839.736", 0], ["2225214934.944", 0], ["2225215078.441", 0], ["2225215173.207", 0], ["2225215293.269", 1], ["2225215419.501", 0], ["2225215542.778", 0], ["2225216634.679", 0], ["2225216753.414", 0], ["2225216874.286", 0], ["2225216993.086", 0], ["2225217104.678", 0], ["2225217230.124", 7], ["2225217353.594", 7], ["2225217466.250", 7], ["2225221657.880", 0], ["2225221659.840", 0], ["2225221764.197", 0], ["2225221885.252", 0], ["2225222012.066", 0], ["2225222124.802", 0], ["2225222244.690", 0], ["2225222361.027", 0], ["2225224502.229", 0], ["2225224503.902", 0], ["2225224605.315", 0], ["2225224725.381", 0], ["2225224844.680", 0], ["2225224962.481", 0], ["2225225081.345", 0], ["2225225202.451", 0], ["2225235723.283", 0], ["2225235724.747", 0], ["2225235828.367", 0], ["2225235944.731", 0], ["2225236066.183", 0], ["2225236185.298", 0], ["2225236305.983", 0], ["2225236431.269", 0], ["2225239683.452", 0], ["2225239685.503", 0], ["2225239788.233", 0], ["2225239904.212", 0], ["2225240023.073", 0], ["2225240142.984", 0], ["2225240266.058", 0], ["2225240381.671", 0], ["2225247459.908", 0], ["2225247461.257", 0], ["2225247580.326", 0], ["2225247696.844", 0], ["2225247821.951", 0], ["2225247936.010", 0], ["2225248062.055", 0], ["2225248181.753", 0], ["2225253429.594", 0], ["2225253431.152", 0], ["2225253566.494", 0], ["2225253674.266", 0], ["2225253789.715", 1], ["2225253909.242", 1], ["2225254054.629", 0], ["2225254148.191", 1], ["2225256325.995", 0], ["2225256327.535", 0], ["2225256442.004", 0], ["2225256566.425", 0], ["2225256685.761", 0], ["2225256805.410", 0], ["2225256927.318", 0], ["2225257064.266", 0], ["2225257248.926", 0], ["2225257307.034", 0], ["2225257432.702", 0], ["2225257556.395", 0], ["2225257676.838", 0], ["2225257798.461", 0], ["2225257919.139", 0], ["2225258029.146", 0], ["2225259312.602", 0], ["2225259313.871", 0], ["2225259438.752", 0], ["2225259548.324", 2], ["2225259668.024", 1], ["2225259789.139", 1], ["2225259911.546", 1], ["2225260028.066", 1], ["2225279814.651", 0], ["2225279816.387", 0], ["2225279926.754", 0], ["2225280046.421", 0], ["2225280168.771", 0], ["2225280295.890", 0], ["2225280400.914", 1], ["2225280531.708", 0], ["2225319308.415", 0], ["2225319428.674", 0], ["2225319548.661", 0], ["2225319663.032", 0], ["2225319783.052", 0], ["2225319902.330", 0], ["2225320022.640", 0], ["2225320144.433", 0], ["2225331457.833", 0], ["2225331577.626", 0], ["2225331700.997", 0], ["2225331817.257", 0], ["2225331940.330", 0], ["2225332058.736", 0], ["2225332181.989", 0], ["2225332301.637", 0], ["2225337079.259", 0], ["2225337196.898", 0], ["2225337317.913", 0], ["2225337437.382", 0], ["2225337556.444", 0], ["2225337677.679", 0], ["2225337796.704", 0], ["2225337914.782", 0], ["2225340368.556", 0], ["2225340370.742", 0], ["2225340476.877", 0], ["2225340591.713", 0], ["2225340712.014", 0], ["2225340831.260", 0], ["2225340951.694", 0], ["2225341108.405", 0], ["2225343294.436", 0], ["2225343317.186", 0], ["2225343446.138", 0], ["2225343565.932", 0], ["2225343685.329", 0], ["2225343801.173", 0], ["2225343927.804", 0], ["2225344044.287", 0], ["2225349116.221", 0], ["2225349118.346", 0], ["2225349223.538", 0], ["2225349339.863", 0], ["2225349458.471", 0], ["2225349582.425", 0], ["2225349700.354", 0], ["2225349814.797", 0], ["2225352096.960", 0], ["2225352098.970", 0], ["2225352202.362", 0], ["2225352323.795", 0], ["2225352441.604", 0], ["2225352562.608", 0], ["2225352676.389", 0], ["2225352799.177", 0], ["2225355975.880", 0], ["2225356105.173", 6], ["2225356217.925", 7], ["2225356337.721", 7], ["2225356458.539", 6], ["2225356578.748", 6], ["2225356697.559", 6], ["2225356828.255", 7], ["2225359975.458", 0], ["2225359976.671", 0], ["2225360098.995", 0], ["2225360219.349", 0], ["2225360333.536", 0], ["2225360454.612", 1], ["2225360574.823", 0], ["2225360695.822", 0], ["2225364647.063", 0], ["2225364648.543", 0], ["2225364751.247", 0], ["2225364870.933", 0], ["2225364986.908", 0], ["2225365109.980", 0], ["2225365230.803", 0], ["2225365350.171", 0], ["2225367663.472", 0], ["2225367665.336", 0], ["2225367767.538", 0], ["2225367888.449", 0], ["2225368010.445", 0], ["2225368126.266", 0], ["2225368243.598", 0], ["2225368366.465", 0], ["2225375160.784", 0], ["2225375162.804", 0], ["2225375255.971", 0], ["2225375376.976", 0], ["2225375495.920", 0], ["2225375621.611", 0], ["2225375741.747", 0], ["2225375853.755", 0], ["2225384901.690", 0], ["2225385036.940", 0], ["2225385135.746", 0], ["2225385272.817", 0], ["2225385376.206", 0], ["2225385495.867", 0], ["2225385613.328", 0], ["2225385733.486", 0], ["2225394231.832", 0], ["2225394233.847", 0], ["2225394335.807", 0], ["2225394454.303", 0], ["2225394589.361", 0], ["2225394688.966", 0], ["2225394812.741", 0], ["2225394930.567", 0], ["2225397151.528", 0], ["2225397153.417", 0], ["2225397256.087", 0], ["2225397376.024", 0], ["2225397493.731", 0], ["2225397619.482", 0], ["2225397733.874", 1], ["2225397852.971", 0], ["2225398979.056", 0], ["2225398980.190", 0], ["2225399101.922", 0], ["2225399222.109", 0], ["2225399341.926", 0], ["2225399485.086", 0], ["2225399583.742", 0], ["2225399701.083", 0], ["2225399818.732", 0], ["2225399937.095", 0], ["2225400052.247", 0], ["2225400169.093", 0], ["2225400292.179", 0], ["2225400416.444", 0], ["2225400534.028", 0], ["2225400652.999", 0], ["2225402789.157", 0], ["2225402909.483", 0], ["2225403045.528", 0], ["2225403151.688", 0], ["2225403269.849", 0], ["2225403390.606", 0], ["2225403508.893", 0], ["2225403623.584", 0], ["2225408597.981", 0], ["2225408599.308", 0], ["2225408748.875", 0], ["2225408844.524", 0], ["2225408961.036", 0], ["2225409082.578", 0], ["2225409200.211", 0], ["2225409315.607", 0], ["2225409435.784", 0], ["2225409593.777", 0], ["2225409675.879", 0], ["2225409795.961", 0], ["2225409912.397", 0], ["2225410079.780", 0], ["2225410202.633", 0], ["2225410265.050", 0], ["2225414642.751", 0], ["2225414772.152", 0], ["2225414890.748", 0], ["2225415053.656", 0], ["2225415172.953", 0], ["2225415242.772", 0], ["2225415369.890", 0], ["2225415489.706", 0], ["2225418245.766", 2], ["2225418375.453", 0], ["2225418487.855", 1], ["2225418605.942", 1], ["2225418723.802", 1], ["2225418844.074", 1], ["2225418976.448", 1], ["2225419104.909", 0], ["2225444512.077", 0], ["2225444636.006", 0], ["2225444753.988", 0], ["2225444876.992", 0], ["2225444986.004", 0], ["2225445112.229", 0], ["2225445229.857", 0], ["2225445351.473", 0], ["2225449490.880", 0], ["2225449492.487", 0], ["2225449638.769", 1], ["2225449707.833", 0], ["2225449832.390", 1], ["2225449950.900", 0], ["2225450073.368", 1], ["2225450192.001", 0], ["2225456293.114", 0], ["2225456294.709", 0], ["2225456408.422", 0], ["2225456524.850", 0], ["2225456645.129", 0], ["2225456764.715", 0], ["2225456889.592", 0], ["2225457000.863", 0], ["2225459200.268", 0], ["2225459202.362", 0], ["2225459301.285", 0], ["2225459418.491", 0], ["2225459537.657", 0], ["2225459668.565", 0], ["2225459786.457", 0], ["2225459900.361", 0], ["2225468249.973", 0], ["2225468251.600", 0], ["2225468346.433", 0], ["2225468470.243", 0], ["2225468586.076", 0], ["2225468704.536", 0], ["2225468824.887", 0], ["2225468944.069", 0], ["2225474021.734", 0], ["2225474023.631", 0], ["2225474124.779", 0], ["2225474246.563", 0], ["2225474363.495", 0], ["2225474490.028", 0], ["2225474605.296", 0], ["2225474725.030", 0], ["2225491527.802", 0], ["2225491529.186", 0], ["2225491651.705", 0], ["2225491767.915", 0], ["2225491883.518", 0], ["2225492052.189", 0], ["2225492125.043", 0], ["2225492243.698", 0], ["2225492362.458", 0], ["2225492483.015", 0], ["2225492618.496", 0], ["2225492726.700", 0], ["2225492845.921", 0], ["2225492963.411", 0], ["2225493092.405", 0], ["2225493200.203", 0], ["2225496644.834", 7], ["2225496685.968", 8], ["2225496758.092", 8], ["2225496895.376", 7], ["2225497013.666", 7], ["2225497136.126", 8], ["2225497253.991", 6], ["2225497377.381", 7], ["2225502710.961", 0], ["2225502713.103", 0], ["2225502827.674", 0], ["2225502934.409", 0], ["2225503054.502", 0], ["2225503172.111", 0], ["2225503290.697", 0], ["2225503410.571", 0], ["2225513101.654", 0], ["2225513103.368", 0], ["2225513207.925", 0], ["2225513324.160", 0], ["2225513443.703", 0], ["2225513563.138", 0], ["2225513682.679", 0], ["2225513799.603", 0], ["2225514453.185", 0], ["2225514455.382", 0], ["2225514561.893", 0], ["2225514683.551", 0], ["2225514802.992", 0], ["2225514917.846", 0], ["2225515035.089", 0], ["2225515155.406", 0], ["2225518385.898", 0], ["2225518387.510", 0], ["2225518495.107", 1], ["2225518615.792", 1], ["2225518726.601", 0], ["2225518848.494", 0], ["2225518968.192", 0], ["2225519116.009", 0], ["2225524856.444", 0], ["2225524858.573", 0], ["2225524964.983", 0], ["2225525084.427", 0], ["2225525206.974", 0], ["2225525326.720", 0], ["2225525446.974", 0], ["2225525602.394", 0], ["2225535132.684", 10], ["2225535140.595", 11], ["2225535250.982", 11], ["2225535373.650", 11], ["2225535495.330", 11], ["2225535613.981", 11], ["2225535734.625", 11], ["2225535853.915", 11], ["2225554111.482", 0], ["2225554241.154", 0], ["2225554359.713", 0], ["2225554478.595", 0], ["2225554597.595", 0], ["2225554715.515", 0], ["2225554872.621", 0], ["2225554957.745", 0], ["2225565286.283", 0], ["2225565288.276", 0], ["2225565390.319", 0], ["2225565507.382", 0], ["2225565631.030", 0], ["2225565749.433", 0], ["2225565866.086", 0], ["2225565985.435", 0], ["2225591960.498", 0], ["2225591962.012", 0], ["2225592080.880", 0], ["2225592197.791", 0], ["2225592321.114", 0], ["2225592442.415", 0], ["2225592564.045", 0], ["2225592683.747", 0], ["2225597926.560", 0], ["2225597928.013", 0], ["2225598048.671", 0], ["2225598171.250", 0], ["2225598286.606", 0], ["2225598409.337", 0], ["2225598534.881", 0], ["2225598640.566", 0], ["2225598763.796", 0], ["2225598886.596", 0], ["2225599051.278", 0], ["2225599119.828", 0], ["2225599249.613", 7], ["2225599415.465", 7], ["2225599490.880", 7], ["2225599660.465", 7], ["2225599757.316", 11], ["2225599857.772", 11], ["2225600040.673", 11], ["2225600097.864", 11], ["2225600279.847", 11], ["2225600338.724", 11], ["2225600471.384", 11], ["2225600574.575", 11], ["2225600863.372", 6], ["2225600867.090", 7], ["2225600963.365", 7], ["2225601082.316", 7], ["2225601202.324", 7], ["2225601320.958", 7], ["2225601441.858", 7], ["2225601561.156", 7], ["2225604078.963", 2], ["2225604460.785", 0], ["2225604681.249", 0], ["2225604802.886", 0], ["2225604921.433", 0], ["2225605276.276", 0], ["2225605393.406", 0], ["2225605510.905", 0], ["2225607954.096", 0], ["2225607955.416", 0], ["2225608080.149", 0], ["2225608196.678", 0], ["2225608311.228", 0], ["2225608431.680", 0], ["2225608544.215", 0], ["2225608671.248", 0], ["2225609704.617", 0], ["2225609809.724", 0], ["2225609928.047", 0], ["2225610168.188", 0], ["2225610404.129", 0], ["2225610766.113", 0], ["2225611032.030", 0], ["2225611130.626", 7], ["2225611530.183", 5], ["2225611649.736", 5], ["2225611767.952", 5], ["2225611876.674", 6], ["2225612020.965", 5], ["2225612119.798", 5], ["2225612235.909", 4], ["2225612359.993", 4], ["2225622640.091", 0], ["2225622642.261", 0], ["2225622743.565", 0], ["2225622862.878", 0], ["2225622980.615", 0], ["2225623102.532", 0], ["2225623222.057", 0], ["2225623339.213", 0], ["2225639159.448", 0], ["2225639161.582", 0], ["2225639262.381", 0], ["2225639392.963", 0], ["2225639509.581", 0], ["2225639632.470", 0], ["2225639779.260", 0], ["2225639861.803", 0], ["2225642133.670", 0], ["2225642135.265", 0], ["2225642273.919", 0], ["2225642353.744", 0], ["2225642476.549", 0], ["2225642597.216", 0], ["2225642714.727", 0], ["2225642837.791", 0], ["2225644884.794", 4], ["2225644890.307", 6], ["2225644982.652", 8], ["2225645103.071", 9], ["2225645231.298", 9], ["2225645395.846", 10], ["2225645463.443", 10], ["2225645649.972", 11], ["2225653844.829", 0], ["2225653846.697", 0], ["2225653951.844", 7], ["2225654069.777", 8], ["2225654194.061", 9], ["2225654309.472", 9], ["2225654432.516", 10], ["2225654550.757", 10], ["2225656667.270", 0], ["2225656669.105", 0], ["2225656772.628", 0], ["2225656901.883", 0], ["2225657013.768", 0], ["2225657155.935", 0], ["2225657252.440", 0], ["2225657371.845", 0], ["2225661780.642", 0], ["2225661782.711", 0], ["2225661898.476", 0], ["2225662028.785", 0], ["2225662135.213", 0], ["2225662257.409", 0], ["2225662376.808", 0], ["2225662496.735", 0], ["2225663569.491", 0], ["2225663692.724", 0], ["2225663809.082", 0], ["2225663931.106", 0], ["2225664077.478", 0], ["2225664173.114", 0], ["2225664292.250", 0], ["2225664414.468", 0], ["2225665572.626", 0], ["2225665682.373", 0], ["2225665801.539", 0], ["2225665921.640", 0], ["2225666044.717", 0], ["2225666162.746", 0], ["2225666281.698", 0], ["2225666400.494", 0], ["2225672118.989", 0], ["2225672238.588", 0], ["2225672357.625", 0], ["2225672476.506", 0], ["2225672830.231", 0], ["2225673039.739", 0], ["2225673070.723", 0], ["2225673187.390", 7], ["2225677477.067", 0], ["2225677478.864", 0], ["2225677586.748", 0], ["2225677706.397", 0], ["2225677826.390", 0], ["2225677943.575", 0], ["2225678089.062", 0], ["2225678182.802", 0], ["2225686144.958", 0], ["2225686146.705", 0], ["2225686282.923", 0], ["2225686384.966", 0], ["2225686489.540", 0], ["2225686606.587", 0], ["2225686725.700", 0], ["2225686846.214", 0], ["2225686947.821", 0], ["2225687083.206", 0], ["2225687192.888", 0], ["2225687350.734", 0], ["2225687432.987", 0], ["2225687564.990", 0], ["2225687678.383", 1], ["2225687794.765", 0], ["2225690729.424", 0], ["2225690731.288", 0], ["2225690844.342", 0], ["2225690962.456", 1], ["2225691083.315", 0], ["2225691202.909", 1], ["2225691323.613", 0], ["2225691440.225", 1], ["2225697999.559", 0], ["2225698000.722", 0], ["2225698120.379", 0], ["2225698238.688", 0], ["2225698362.571", 0], ["2225698481.999", 0], ["2225698602.360", 0], ["2225698719.407", 0], ["2225700680.937", 0], ["2225700682.577", 0], ["2225700792.280", 0], ["2225700909.731", 0], ["2225701034.244", 0], ["2225701149.585", 0], ["2225701269.218", 0], ["2225701387.845", 0], ["2225705484.313", 0], ["2225705486.247", 0], ["2225705589.555", 0], ["2225705704.212", 0], ["2225705823.001", 0], ["2225705941.067", 0], ["2225706060.966", 0], ["2225706178.552", 0], ["2225718637.919", 0], ["2225718639.694", 0], ["2225718743.752", 0], ["2225718907.252", 0], ["2225718975.787", 0], ["2225719101.430", 0], ["2225719219.932", 0], ["2225719339.830", 0], ["2225719453.992", 3], ["2225719573.376", 8], ["2225719691.878", 8], ["2225719807.232", 8], ["2225719935.350", 8], ["2225720049.844", 8], ["2225720166.368", 8], ["2225720286.174", 8], ["2225730300.817", 0], ["2225730301.854", 0], ["2225730422.295", 0], ["2225730546.409", 0], ["2225730662.165", 0], ["2225730782.415", 0], ["2225730901.126", 0], ["2225731067.192", 0], ["2225736967.137", 0], ["2225736968.314", 0], ["2225737093.229", 0], ["2225737213.412", 0], ["2225737328.092", 0], ["2225737448.903", 0], ["2225737562.166", 0], ["2225737687.973", 0], ["2225740060.017", 0], ["2225740174.990", 0], ["2225740295.059", 0], ["2225740427.011", 0], ["2225740535.407", 0], ["2225740652.872", 0], ["2225740771.357", 0], ["2225740889.379", 0], ["2225745798.380", 0], ["2225745799.590", 0], ["2225745917.170", 0], ["2225746032.276", 0], ["2225746156.457", 0], ["2225746275.763", 0], ["2225746395.217", 0], ["2225746516.294", 0], ["2225750833.833", 0], ["2225750835.775", 0], ["2225750935.291", 0], ["2225751055.147", 0], ["2225751177.474", 0], ["2225751299.148", 0], ["2225751418.264", 0], ["2225751538.268", 0], ["2225757809.497", 0], ["2225757810.661", 0], ["2225757930.324", 1], ["2225758053.317", 0], ["2225758168.916", 1], ["2225758292.295", 0], ["2225758413.344", 1], ["2225758530.961", 0], ["2225775853.676", 4], ["2225775855.148", 5], ["2225775915.082", 8], ["2225776029.517", 8], ["2225776156.478", 8], ["2225776276.257", 8], ["2225776395.666", 8], ["2225776512.890", 8], ["2225776625.382", 8], ["2225776747.130", 8], ["2225776863.926", 8], ["2225776983.242", 8], ["2225777103.450", 8], ["2225777222.673", 10], ["2225777342.305", 11], ["2225777461.699", 12], ["2225792512.494", 0], ["2225792513.991", 0], ["2225792621.296", 0], ["2225792740.704", 0], ["2225792860.007", 0], ["2225792977.345", 0], ["2225793100.205", 0], ["2225793216.508", 0], ["2225807080.224", 0], ["2225807082.111", 0], ["2225807184.186", 0], ["2225807303.598", 0], ["2225807423.639", 0], ["2225807542.471", 0], ["2225807663.036", 0], ["2225807779.073", 0], ["2225808708.030", 0], ["2225808709.552", 0], ["2225808826.150", 0], ["2225808950.684", 0], ["2225809067.708", 0], ["2225809189.159", 0], ["2225809315.287", 0], ["2225809427.994", 0], ["2225814331.034", 0], ["2225814332.693", 0], ["2225814434.126", 1], ["2225814564.271", 0], ["2225814670.501", 0], ["2225814794.792", 0], ["2225814911.551", 0], ["2225815068.771", 0], ["2225816105.196", 0], ["2225816230.222", 0], ["2225816347.397", 0], ["2225816468.390", 0], ["2225816586.475", 0], ["2225816717.784", 0], ["2225816823.043", 0], ["2225816943.940", 0], ["2225817255.739", 0], ["2225817257.363", 0], ["2225817354.929", 0], ["2225817477.436", 0], ["2225817591.702", 0], ["2225817717.702", 0], ["2225817825.293", 0], ["2225817951.040", 0], ["2225823085.275", 0], ["2225823086.836", 0], ["2225823190.357", 0], ["2225823309.012", 0], ["2225823427.565", 0], ["2225823549.589", 0], ["2225823672.482", 0], ["2225823785.344", 0], ["2225824968.342", 5], ["2225824970.513", 5], ["2225825094.109", 5], ["2225825214.708", 5], ["2225825334.252", 5], ["2225825454.013", 5], ["2225825574.197", 5], ["2225825690.757", 5], ["2225826314.224", 3], ["2225826318.167", 4], ["2225826421.226", 4], ["2225826530.543", 3], ["2225826660.953", 3], ["2225826778.237", 3], ["2225826893.811", 3], ["2225827025.245", 3], ["2225837731.256", 0], ["2225837733.305", 0], ["2225837836.519", 0], ["2225837954.652", 0], ["2225838070.636", 0], ["2225838187.468", 0], ["2225838315.845", 0], ["2225838428.169", 0], ["2225839763.376", 0], ["2225839764.901", 0], ["2225839873.979", 0], ["2225839990.870", 1], ["2225840115.850", 0], ["2225840234.633", 0], ["2225840354.461", 0], ["2225840470.933", 0], ["2225843704.954", 0], ["2225843707.073", 0], ["2225843808.764", 0], ["2225843970.153", 0], ["2225844061.962", 0], ["2225844174.424", 0], ["2225844286.490", 0], ["2225844425.708", 0], ["2225846640.147", 0], ["2225846642.064", 0], ["2225846745.423", 0], ["2225846863.031", 0], ["2225846979.659", 0], ["2225847104.285", 0], ["2225847215.901", 0], ["2225847334.861", 0], ["2225851913.550", 0], ["2225851915.164", 0], ["2225852035.519", 0], ["2225852158.953", 0], ["2225852274.841", 0], ["2225852393.292", 0], ["2225852517.380", 0], ["2225852638.160", 0], ["2225856000.315", 0], ["2225856026.185", 0], ["2225856123.075", 0], ["2225856236.329", 0], ["2225856355.808", 0], ["2225856479.434", 0], ["2225856597.584", 0], ["2225856715.188", 0], ["2225860745.347", 0], ["2225860747.324", 0], ["2225860847.836", 0], ["2225860968.408", 0], ["2225861094.001", 0], ["2225861209.512", 0], ["2225861328.645", 0], ["2225861445.469", 0], ["2225870946.186", 0], ["2225870947.944", 0], ["2225871070.854", 0], ["2225871183.637", 0], ["2225871303.640", 0], ["2225871429.164", 0], ["2225871543.044", 0], ["2225871665.858", 0], ["2225874677.940", 0], ["2225874798.547", 0], ["2225874918.545", 0], ["2225875065.677", 0], ["2225875161.140", 0], ["2225875291.165", 0], ["2225875397.881", 0], ["2225875516.038", 0], ["2225893601.416", 0], ["2225893718.007", 0], ["2225893840.319", 0], ["2225893960.195", 0], ["2225894071.275", 0], ["2225894197.604", 0], ["2225894317.580", 0], ["2225894437.900", 0], ["2225894829.751", 0], ["2225894831.047", 0], ["2225894948.295", 0], ["2225895067.884", 0], ["2225895189.991", 0], ["2225895308.783", 0], ["2225895432.920", 0], ["2225895557.514", 0], ["2225895705.493", 0], ["2225895790.196", 0], ["2225895913.835", 0], ["2225896030.242", 0], ["2225896152.030", 0], ["2225896277.629", 0], ["2225896390.261", 0], ["2225896507.417", 0], ["2225900673.275", 0], ["2225900674.929", 0], ["2225900793.309", 0], ["2225900915.719", 0], ["2225901032.379", 0], ["2225901158.130", 0], ["2225901272.613", 0], ["2225901395.678", 0], ["2225902485.272", 0], ["2225902602.040", 0], ["2225902727.287", 0], ["2225902847.169", 0], ["2225902956.884", 0], ["2225903076.124", 0], ["2225903196.313", 0], ["2225903314.678", 0], ["2225907443.229", 2], ["2225907496.264", 7], ["2225907615.834", 7], ["2225907735.221", 7], ["2225907855.169", 7], ["2225907975.099", 7], ["2225908096.081", 7], ["2225908211.220", 7], ["2225909625.253", 0], ["2225909627.172", 0], ["2225909726.609", 0], ["2225909846.270", 0], ["2225909966.006", 0], ["2225910085.338", 0], ["2225910205.038", 0], ["2225910349.567", 0], ["2225910440.251", 0], ["2225910564.334", 0], ["2225910681.562", 0], ["2225910801.843", 0], ["2225910922.066", 0], ["2225911037.288", 1], ["2225911160.043", 1], ["2225911280.244", 0], ["2225912551.835", 0], ["2225912553.882", 0], ["2225912655.646", 0], ["2225912772.568", 0], ["2225912891.172", 0], ["2225913032.293", 0], ["2225913129.842", 0], ["2225913245.978", 0], ["2225916154.884", 0], ["2225916156.890", 0], ["2225916259.933", 0], ["2225916379.818", 0], ["2225916499.762", 0], ["2225916618.902", 0], ["2225916739.269", 0], ["2225916856.193", 0], ["2225918401.543", 0], ["2225918403.107", 0], ["2225918511.504", 0], ["2225918630.181", 0], ["2225918749.739", 0], ["2225918870.090", 0], ["2225918986.598", 0], ["2225919125.475", 0], ["2225929941.125", 0], ["2225929942.650", 0], ["2225930059.963", 0], ["2225930182.074", 0], ["2225930300.492", 0], ["2225930421.585", 0], ["2225930580.576", 0], ["2225930702.631", 0], ["2225930785.841", 0], ["2225930913.101", 0], ["2225931027.579", 0], ["2225931153.064", 0], ["2225931272.063", 0], ["2225931391.241", 0], ["2225931508.898", 0], ["2225931632.725", 0], ["2225931745.734", 0], ["2225931873.756", 0], ["2225931983.898", 0], ["2225932100.131", 0], ["2225932219.482", 0], ["2225932344.184", 0], ["2225932464.520", 0], ["2225932583.815", 0], ["2225936500.816", 0], ["2225936502.881", 0], ["2225936599.758", 0], ["2225936720.431", 0], ["2225936840.439", 0], ["2225936961.345", 0], ["2225937133.359", 0], ["2225937217.436", 0], ["2225937321.525", 0], ["2225937445.660", 0], ["2225937569.291", 0], ["2225937687.680", 0], ["2225937810.266", 0], ["2225937926.997", 0], ["2225938110.283", 0], ["2225938191.090", 0], ["2225944963.137", 0], ["2225944964.442", 0], ["2225945091.505", 0], ["2225945229.675", 0], ["2225945336.716", 0], ["2225945469.674", 0], ["2225945574.184", 0], ["2225945688.583", 0], ["2225945806.670", 0], ["2225945931.368", 0], ["2225946055.710", 0], ["2225946174.782", 0], ["2225946303.682", 0], ["2225946421.980", 0], ["2225946548.377", 1], ["2225946660.759", 1], ["2225951560.017", 0], ["2225951561.600", 0], ["2225951680.013", 0], ["2225951798.579", 0], ["2225951918.682", 0], ["2225952035.923", 0], ["2225952160.514", 0], ["2225952278.864", 0], ["2225955594.513", 0], ["2225955595.564", 0], ["2225955720.191", 0], ["2225955841.489", 0], ["2225955958.385", 0], ["2225956079.480", 0], ["2225956197.642", 0], ["2225956314.448", 0], ["2225957411.148", 0], ["2225957528.320", 0], ["2225957647.348", 0], ["2225957766.991", 0], ["2225957889.041", 0], ["2225958017.076", 0], ["2225958125.878", 0], ["2225958241.825", 0], ["2225962349.133", 6], ["2225962352.866", 7], ["2225962451.425", 7], ["2225962569.975", 7], ["2225962689.692", 7], ["2225962808.830", 7], ["2225962929.181", 7], ["2225963111.709", 6], ["2225963280.929", 6], ["2225963285.282", 7], ["2225963411.162", 7], ["2225963521.897", 7], ["2225963651.802", 7], ["2225963761.271", 7], ["2225963882.699", 7], ["2225964018.177", 7], ["2225973131.938", 0], ["2225973134.152", 0], ["2225973232.240", 0], ["2225973352.187", 0], ["2225973469.554", 0], ["2225973587.566", 0], ["2225973708.972", 0], ["2225973831.844", 0], ["2225977728.004", 0], ["2225977729.993", 0], ["2225977832.629", 0], ["2225977953.231", 0], ["2225978073.086", 0], ["2225978195.068", 0], ["2225978311.519", 0], ["2225978428.851", 0], ["2225980754.819", 0], ["2225980756.666", 0], ["2225980854.673", 0], ["2225980970.613", 0], ["2225981099.780", 0], ["2225981213.114", 8], ["2225981333.022", 8], ["2225981453.589", 8], ["2225988096.865", 0], ["2225988098.568", 0], ["2225988201.941", 0], ["2225988375.075", 1], ["2225988444.366", 0], ["2225988557.483", 0], ["2225989043.259", 6], ["2225989050.533", 7], ["2225996891.568", 0], ["2225996893.744", 0], ["2225996991.404", 0], ["2225997113.063", 0], ["2225997231.214", 0], ["2225997350.603", 0], ["2225997470.090", 0], ["2225997589.975", 0], ["2226011549.902", 0], ["2226011553.401", 1], ["2226011652.805", 1], ["2226011773.560", 1], ["2226011892.527", 1], ["2226012023.976", 1], ["2226012131.838", 1], ["2226012249.593", 1], ["2226017526.781", 0], ["2226017528.841", 0], ["2226017631.130", 0], ["2226017750.662", 0], ["2226017870.740", 0], ["2226017987.643", 0], ["2226018108.895", 0], ["2226018228.004", 0], ["2226020504.595", 0], ["2226020506.436", 0], ["2226020608.277", 0], ["2226020727.170", 0], ["2226020847.360", 0], ["2226021019.481", 0], ["2226021087.670", 0], ["2226021203.749", 2], ["2226023487.329", 0], ["2226023489.229", 0], ["2226023599.608", 0], ["2226023707.656", 0], ["2226023878.770", 0], ["2226023941.862", 0], ["2226024070.792", 0], ["2226024182.044", 1], ["2226029811.429", 0], ["2226029813.195", 0], ["2226029917.799", 0], ["2226030035.072", 0], ["2226030154.064", 0], ["2226030274.064", 0], ["2226030395.037", 0], ["2226030510.046", 0], ["2226037859.898", 0], ["2226037894.022", 0], ["2226038024.985", 0], ["2226038142.378", 0], ["2226038258.432", 0], ["2226038378.533", 0], ["2226038498.070", 0], ["2226038617.092", 0], ["2226038757.079", 0], ["2226038866.742", 0], ["2226038987.315", 0], ["2226039106.560", 0], ["2226039226.408", 0], ["2226039345.932", 0], ["2226039465.456", 0], ["2226039587.834", 0], ["2226042868.653", 0], ["2226042870.529", 0], ["2226042974.039", 0], ["2226043140.822", 0], ["2226043212.858", 0], ["2226043365.954", 1], ["2226043496.162", 0], ["2226043572.154", 8], ["2226048776.836", 1], ["2226048786.498", 2], ["2226048897.001", 2], ["2226049028.307", 2], ["2226049137.178", 2], ["2226049266.696", 2], ["2226049376.367", 2], ["2226049496.690", 2], ["2226051683.067", 3], ["2226051690.878", 4], ["2226051803.944", 4], ["2226051924.591", 4], ["2226052042.072", 3], ["2226052161.302", 3], ["2226052284.042", 11], ["2226052421.897", 11], ["2226055573.958", 3], ["2226055583.185", 4], ["2226055718.227", 4], ["2226055828.482", 4], ["2226055947.804", 4], ["2226056070.813", 4], ["2226056189.208", 4], ["2226056309.821", 4], ["2226059568.082", 0], ["2226059569.191", 0], ["2226059685.397", 0], ["2226059806.939", 0], ["2226059923.940", 0], ["2226060048.493", 0], ["2226060167.108", 0], ["2226060286.319", 0], ["2226062524.205", 0], ["2226062525.634", 0], ["2226062632.329", 1], ["2226062759.971", 0], ["2226062878.956", 1], ["2226062991.307", 0], ["2226063112.549", 1], ["2226063243.306", 0], ["2226075486.209", 2], ["2226075487.624", 3], ["2226075595.297", 3], ["2226075706.336", 3], ["2226075901.450", 4], ["2226075950.351", 4], ["2226076060.981", 4], ["2226076183.670", 5], ["2226079314.689", 7], ["2226079320.992", 8], ["2226079435.097", 8], ["2226079554.641", 8], ["2226079673.249", 8], ["2226079792.764", 8], ["2226079914.578", 5], ["2226080039.723", 5], ["2226100329.616", 0], ["2226100331.157", 0], ["2226100426.937", 0], ["2226100547.599", 1], ["2226100674.450", 0], ["2226100797.104", 0], ["2226100913.809", 0], ["2226101026.216", 0], ["2226101152.476", 0], ["2226101277.401", 0], ["2226101397.325", 0], ["2226101529.271", 0], ["2226101637.118", 0], ["2226101871.746", 0], ["2226101912.183", 0], ["2226101994.412", 0], ["2226103287.927", 0], ["2226103289.582", 0], ["2226103389.459", 0], ["2226103508.081", 0], ["2226103627.802", 1], ["2226103747.597", 0], ["2226103867.213", 0], ["2226103996.277", 0], ["2226115294.131", 0], ["2226115295.615", 0], ["2226115417.358", 0], ["2226115536.302", 0], ["2226115656.313", 0], ["2226115775.340", 0], ["2226115895.899", 0], ["2226116062.102", 0], ["2226116987.877", 0], ["2226116989.006", 0], ["2226117111.436", 0], ["2226117235.275", 0], ["2226117353.927", 0], ["2226117473.445", 0], ["2226117598.842", 0], ["2226117710.158", 0], ["2226118808.041", 0], ["2226118927.535", 0], ["2226119054.334", 0], ["2226119159.640", 0], ["2226119278.615", 0], ["2226119402.273", 0], ["2226119522.291", 0], ["2226119641.762", 0], ["2226121776.308", 0], ["2226121897.217", 0], ["2226122028.229", 0], ["2226122142.104", 0], ["2226122263.348", 0], ["2226122381.284", 0], ["2226122501.825", 0], ["2226122624.701", 0], ["2226129761.756", 0], ["2226129762.872", 0], ["2226129916.234", 0], ["2226130000.202", 0], ["2226130119.586", 0], ["2226130282.728", 0], ["2226130359.095", 0], ["2226130478.301", 0], ["2226137633.987", 0], ["2226137635.525", 0], ["2226137742.026", 0], ["2226137861.932", 0], ["2226137978.766", 0], ["2226138097.519", 0], ["2226138225.177", 0], ["2226138342.630", 0], ["2226141412.751", 0], ["2226141512.543", 0], ["2226141634.779", 0], ["2226141752.030", 0], ["2226141867.051", 0], ["2226141989.769", 0], ["2226142113.220", 0], ["2226142229.537", 0], ["2226142348.827", 0], ["2226142476.996", 0], ["2226142595.722", 0], ["2226142715.261", 0], ["2226142835.097", 0], ["2226142952.264", 0], ["2226143073.259", 0], ["2226143197.098", 0], ["2226144770.376", 0], ["2226144772.353", 0], ["2226144877.393", 0], ["2226144997.186", 0], ["2226145116.719", 0], ["2226145235.305", 1], ["2226145356.664", 1], ["2226145483.625", 0], ["2226152212.722", 0], ["2226152214.221", 0], ["2226152312.419", 0], ["2226152433.443", 0], ["2226152553.598", 0], ["2226152675.343", 0], ["2226152795.566", 0], ["2226152911.887", 0], ["2226158144.590", 0], ["2226158146.545", 0], ["2226158248.457", 0], ["2226158366.947", 0], ["2226158487.236", 0], ["2226158606.010", 0], ["2226158727.400", 0], ["2226158842.796", 0], ["2226176140.165", 12], ["2226176145.706", 15], ["2226176239.263", 15], ["2226176358.852", 15], ["2226176488.562", 15], ["2226176600.539", 15], ["2226176749.842", 15], ["2226176835.179", 15], ["2226180527.652", 0], ["2226180529.729", 0], ["2226180621.636", 0], ["2226180746.093", 0], ["2226180869.893", 0], ["2226180989.188", 0], ["2226181114.589", 0], ["2226181236.463", 0], ["2226182982.681", 0], ["2226183019.632", 0], ["2226183148.680", 0], ["2226183265.906", 0], ["2226183429.006", 0], ["2226183508.542", 0], ["2226183621.875", 0], ["2226183740.439", 0], ["2226190944.190", 0], ["2226191070.577", 0], ["2226191189.943", 0], ["2226191311.996", 0], ["2226191427.950", 0], ["2226191548.488", 0], ["2226191667.602", 0], ["2226191783.117", 0], ["2226196756.898", 0], ["2226196758.629", 0], ["2226196860.533", 0], ["2226196975.317", 0], ["2226197096.418", 0], ["2226197211.901", 0], ["2226197335.785", 0], ["2226197454.832", 0], ["2226202602.348", 0], ["2226202604.048", 0], ["2226202703.580", 0], ["2226202825.188", 0], ["2226202943.165", 0], ["2226203061.768", 0], ["2226203183.161", 0], ["2226203301.218", 0], ["2226211494.845", 0], ["2226211496.918", 0], ["2226211640.584", 0], ["2226211718.263", 8], ["2226211834.581", 8], ["2226211954.952", 8], ["2226212073.698", 8], ["2226212192.158", 8], ["2226213129.914", 1], ["2226213134.163", 2], ["2226213249.965", 2], ["2226213351.679", 2], ["2226213471.635", 2], ["2226213588.526", 2], ["2226213710.490", 2], ["2226213827.069", 2], ["2226214806.818", 0], ["2226214808.877", 0], ["2226214915.751", 0], ["2226215033.975", 0], ["2226215152.128", 0], ["2226215273.000", 0], ["2226215392.669", 0], ["2226215510.833", 0], ["2226223659.115", 0], ["2226223661.232", 0], ["2226223766.604", 0], ["2226223886.593", 0], ["2226224017.365", 0], ["2226224132.513", 0], ["2226224248.623", 0], ["2226224368.319", 0], ["2226225786.895", 0], ["2226225896.124", 7], ["2226226018.111", 7], ["2226226136.183", 7], ["2226226286.447", 6], ["2226226367.872", 7], ["2226226512.557", 6], ["2226226606.934", 7], ["2226227930.860", 0], ["2226227932.010", 0], ["2226228063.612", 0], ["2226228175.799", 0], ["2226228294.042", 0], ["2226228416.906", 0], ["2226228534.064", 0], ["2226228648.430", 0], ["2226233739.428", 0], ["2226233741.318", 0], ["2226233848.762", 0], ["2226233960.003", 0], ["2226234081.900", 0], ["2226234202.398", 0], ["2226234322.681", 1], ["2226234438.560", 1], ["2226236672.102", 0], ["2226236673.871", 0], ["2226236776.126", 0], ["2226236895.489", 0], ["2226237083.866", 0], ["2226237136.094", 0], ["2226237257.785", 0], ["2226237374.807", 0], ["2226241355.940", 0], ["2226241357.470", 0], ["2226241460.644", 0], ["2226241575.702", 0], ["2226241694.802", 0], ["2226241815.258", 0], ["2226241935.511", 0], ["2226242057.287", 0], ["2226243277.131", 0], ["2226243400.496", 0], ["2226243518.805", 0], ["2226243637.183", 0], ["2226243757.929", 0], ["2226243908.913", 0], ["2226243991.686", 0], ["2226244110.944", 0], ["2226250341.392", 0], ["2226250343.359", 0], ["2226250446.948", 0], ["2226250556.805", 0], ["2226250676.256", 0], ["2226250803.900", 0], ["2226250916.634", 0], ["2226251045.967", 0], ["2226253312.249", 3], ["2226253315.933", 4], ["2226253411.826", 4], ["2226253536.727", 4], ["2226253657.817", 4], ["2226253777.782", 4], ["2226253897.387", 4], ["2226254026.743", 4], ["2226254173.671", 4], ["2226254256.428", 5], ["2226254372.834", 5], ["2226254491.830", 5], ["2226254604.291", 5], ["2226254729.758", 4], ["2226254850.835", 4], ["2226254970.819", 4], ["2226256360.516", 0], ["2226256362.584", 0], ["2226256456.445", 0], ["2226256577.724", 0], ["2226256699.351", 0], ["2226256819.994", 0], ["2226256938.834", 0], ["2226257062.741", 0], ["2226260545.945", 0], ["2226260547.718", 0], ["2226260652.224", 1], ["2226260769.425", 1], ["2226260888.780", 1], ["2226261006.488", 1], ["2226261125.801", 0], ["2226261243.747", 0], ["2226271715.485", 0], ["2226271716.863", 0], ["2226271837.144", 0], ["2226271956.225", 0], ["2226272075.219", 0], ["2226272191.723", 0], ["2226272310.838", 0], ["2226272445.024", 0], ["2226283699.625", 0], ["2226283701.702", 0], ["2226283803.697", 0], ["2226283919.898", 0], ["2226284051.749", 0], ["2226284165.029", 0], ["2226284275.146", 0], ["2226284407.883", 0], ["2226306525.146", 0], ["2226306526.704", 0], ["2226306625.608", 0], ["2226306748.019", 0], ["2226306867.339", 0], ["2226306986.036", 0], ["2226307104.222", 0], ["2226307225.284", 0], ["2226324727.915", 0], ["2226324842.770", 0], ["2226324965.946", 0], ["2226325090.118", 0], ["2226325210.673", 0], ["2226325332.831", 0], ["2226325450.236", 0], ["2226325568.530", 0], ["2226327555.990", 0], ["2226327557.654", 0], ["2226327663.996", 0], ["2226327783.788", 0], ["2226327940.622", 0], ["2226328041.957", 0], ["2226328139.077", 0], ["2226328258.450", 0], ["2226339433.518", 0], ["2226339435.536", 0], ["2226339537.784", 0], ["2226339762.620", 0], ["2226339787.581", 0], ["2226339903.126", 0], ["2226340019.837", 0], ["2226340150.480", 0], ["2226347724.100", 0], ["2226347725.614", 0], ["2226347828.551", 0], ["2226347983.918", 0], ["2226348068.607", 0], ["2226348191.457", 0], ["2226348305.683", 0], ["2226348424.472", 0], ["2226348927.148", 0], ["2226348928.294", 0], ["2226349048.633", 0], ["2226349171.828", 0], ["2226349284.490", 0], ["2226349403.732", 0], ["2226349523.808", 0], ["2226349643.121", 0], ["2226350659.176", 0], ["2226350661.392", 0], ["2226350769.658", 0], ["2226350890.698", 0], ["2226351059.908", 0], ["2226351127.622", 0], ["2226351246.323", 0], ["2226351366.193", 0], ["2226352431.992", 0], ["2226352550.444", 0], ["2226352673.766", 0], ["2226352786.621", 0], ["2226352909.835", 0], ["2226353029.061", 0], ["2226353150.825", 0], ["2226353271.281", 0], ["2226360169.369", 0], ["2226360171.128", 0], ["2226360268.287", 0], ["2226360392.626", 0], ["2226360513.355", 0], ["2226360629.764", 0], ["2226360751.010", 0], ["2226360871.573", 0], ["2226365920.794", 0], ["2226365921.992", 0], ["2226366043.558", 0], ["2226366162.637", 0], ["2226366285.517", 0], ["2226366399.684", 0], ["2226366519.246", 0], ["2226366638.701", 0], ["2226371813.994", 0], ["2226371816.254", 0], ["2226371916.873", 0], ["2226372034.714", 0], ["2226372159.202", 0], ["2226372278.989", 0], ["2226372398.140", 0], ["2226372515.242", 0], ["2226382043.110", 0], ["2226382045.034", 0], ["2226382145.916", 0], ["2226382267.474", 0], ["2226382382.341", 0], ["2226382502.847", 0], ["2226382625.878", 0], ["2226382741.510", 0], ["2226390546.723", 0], ["2226390548.400", 0], ["2226390706.718", 0], ["2226390768.610", 0], ["2226390905.948", 0], ["2226391074.239", 0], ["2226391133.068", 0], ["2226391255.054", 0], ["2226391369.566", 0], ["2226391488.571", 0], ["2226391618.184", 0], ["2226391732.176", 0], ["2226391855.599", 0], ["2226391972.296", 0], ["2226392114.545", 0], ["2226392231.934", 0], ["2226402476.023", 0], ["2226402477.123", 0], ["2226402598.932", 0], ["2226402721.396", 0], ["2226402841.978", 0], ["2226402958.865", 0], ["2226403080.408", 0], ["2226403200.031", 0], ["2226405268.654", 0], ["2226405270.345", 0], ["2226405387.846", 0], ["2226405512.920", 0], ["2226405632.968", 0], ["2226405746.436", 0], ["2226405867.544", 0], ["2226405985.639", 0], ["2226406106.494", 0], ["2226406226.743", 0], ["2226406350.472", 0], ["2226406471.733", 0], ["2226406591.878", 0], ["2226406711.192", 0], ["2226406830.585", 0], ["2226406947.710", 0], ["2226407156.225", 0], ["2226407198.656", 0], ["2226407324.256", 0], ["2226407441.856", 0], ["2226407553.568", 0], ["2226407689.721", 0], ["2226407801.786", 0], ["2226407913.848", 0], ["2226411027.551", 2], ["2226411084.266", 2], ["2226411213.430", 1], ["2226411324.267", 1], ["2226411444.072", 1], ["2226411564.388", 1], ["2226411682.958", 1], ["2226411802.334", 1], ["2226414769.675", 0], ["2226414886.450", 0], ["2226415108.388", 0], ["2226415148.715", 0], ["2226415251.916", 0], ["2226415374.514", 0], ["2226415496.357", 0], ["2226415619.216", 0], ["2226423117.928", 0], ["2226423119.580", 0], ["2226423211.900", 0], ["2226423334.888", 0], ["2226423450.428", 0], ["2226423615.625", 0], ["2226423699.268", 0], ["2226423812.205", 0], ["2226427967.310", 0], ["2226427968.954", 0], ["2226428090.192", 0], ["2226428207.218", 0], ["2226428325.424", 0], ["2226428447.685", 0], ["2226428562.342", 0], ["2226428686.579", 0], ["2226434726.668", 0], ["2226434850.318", 0], ["2226434969.627", 0], ["2226435090.613", 0], ["2226435211.243", 0], ["2226435338.062", 0], ["2226435451.372", 0], ["2226435570.376", 0], ["2226443813.280", 0], ["2226443814.616", 0], ["2226443930.490", 0], ["2226444055.422", 0], ["2226444185.995", 0], ["2226444292.719", 0], ["2226444416.274", 0], ["2226444532.344", 0], ["2226446771.678", 0], ["2226446773.223", 0], ["2226446902.317", 0], ["2226447020.851", 0], ["2226447129.875", 0], ["2226447252.139", 0], ["2226447380.912", 0], ["2226447496.356", 0], ["2226449684.049", 0], ["2226449685.926", 0], ["2226449789.881", 0], ["2226449907.350", 0], ["2226450022.185", 0], ["2226450147.618", 0], ["2226450269.558", 0], ["2226450385.802", 0], ["2226452977.057", 0], ["2226452978.537", 0], ["2226453098.473", 0], ["2226453216.799", 0], ["2226453337.154", 0], ["2226453456.156", 0], ["2226453582.254", 0], ["2226453701.602", 0], ["2226454477.958", 0], ["2226454479.584", 0], ["2226454593.147", 0], ["2226454704.801", 0], ["2226454827.607", 1], ["2226454948.444", 0], ["2226455068.851", 0], ["2226455189.655", 0], ["2226458490.722", 0], ["2226458492.228", 0], ["2226458595.369", 1], ["2226458716.552", 0], ["2226458868.569", 0], ["2226458952.817", 0], ["2226459072.719", 0], ["2226459190.131", 0], ["2226461388.362", 0], ["2226461389.440", 0], ["2226461508.999", 1], ["2226461628.982", 8], ["2226461778.989", 7], ["2226461870.610", 7], ["2226461988.901", 7], ["2226462112.545", 7], ["2226466273.844", 0], ["2226466275.735", 0], ["2226466380.057", 0], ["2226466500.985", 0], ["2226466619.853", 0], ["2226466739.730", 0], ["2226466859.898", 0], ["2226466972.638", 0], ["2226475093.343", 0], ["2226475094.953", 0], ["2226475199.590", 0], ["2226475315.036", 0], ["2226475437.268", 0], ["2226475555.623", 0], ["2226475673.453", 8], ["2226475791.090", 8], ["2226476654.145", 1], ["2226476655.425", 2], ["2226476780.997", 2], ["2226476893.614", 2], ["2226477026.411", 2], ["2226477135.156", 2], ["2226477257.318", 2], ["2226477372.910", 2], ["2226482916.819", 0], ["2226483034.169", 0], ["2226483142.414", 0], ["2226483264.090", 0], ["2226483388.224", 0], ["2226483508.736", 0], ["2226483631.272", 0], ["2226483747.169", 0], ["2226490961.565", 0], ["2226490963.160", 0], ["2226491082.144", 0], ["2226491205.784", 0], ["2226491330.240", 0], ["2226491441.622", 0], ["2226491563.309", 0], ["2226491677.810", 0], ["2226492682.639", 0], ["2226492684.703", 0], ["2226492783.177", 0], ["2226492905.168", 0], ["2226493057.108", 0], ["2226493140.656", 1], ["2226493260.355", 1], ["2226493381.179", 0], ["2226508518.245", 0], ["2226508519.204", 0], ["2226508654.737", 0], ["2226508759.168", 0], ["2226508882.693", 0], ["2226508998.245", 0], ["2226509121.918", 0], ["2226509242.731", 0], ["2226522089.483", 0], ["2226522090.656", 0], ["2226522213.874", 0], ["2226522337.098", 0], ["2226522454.826", 0], ["2226522568.904", 0], ["2226522696.088", 0], ["2226522810.993", 0], ["2226541062.040", 0], ["2226541126.186", 0], ["2226541245.989", 0], ["2226541365.469", 0], ["2226541485.521", 0], ["2226541604.678", 0], ["2226541724.321", 0], ["2226541844.225", 7], ["2226543515.358", 0], ["2226543635.544", 0], ["2226543757.762", 0], ["2226543872.178", 0], ["2226543991.163", 0], ["2226544112.179", 0], ["2226544234.371", 0], ["2226544354.726", 0], ["2226546088.417", 0], ["2226546089.898", 0], ["2226546193.941", 0], ["2226546313.651", 0], ["2226546430.653", 0], ["2226546587.980", 0], ["2226546675.212", 0], ["2226546787.077", 0], ["2226552257.684", 0], ["2226552373.452", 0], ["2226552529.981", 0], ["2226552618.741", 0], ["2226552731.624", 0], ["2226552848.341", 0], ["2226552977.100", 0], ["2226553099.700", 0], ["2226553211.255", 0], ["2226553329.950", 0], ["2226553450.100", 0], ["2226553574.075", 0], ["2226553693.118", 0], ["2226553809.055", 0], ["2226553925.793", 0], ["2226554041.518", 0], ["2226563074.563", 0], ["2226563076.409", 0], ["2226563194.110", 0], ["2226563327.959", 0], ["2226563434.841", 0], ["2226563554.294", 0], ["2226563669.726", 0], ["2226563790.325", 0], ["2226576747.970", 5], ["2226576866.577", 5], ["2226577056.866", 4], ["2226577106.970", 5], ["2226577220.877", 5], ["2226577341.119", 5], ["2226577461.092", 5], ["2226577581.694", 5], ["2226577891.593", 3], ["2226577892.739", 4], ["2226578033.710", 5], ["2226578129.495", 4], ["2226578248.084", 4], ["2226578368.367", 4], ["2226578489.132", 4], ["2226578605.828", 4], ["2226583797.950", 5], ["2226583800.168", 5], ["2226583900.520", 6], ["2226584027.390", 6], ["2226584140.672", 6], ["2226584260.753", 6], ["2226584379.120", 6], ["2226584500.028", 6], ["2226608243.301", 0], ["2226608244.843", 0], ["2226608354.345", 0], ["2226608461.268", 0], ["2226608586.269", 0], ["2226608705.498", 0], ["2226608825.550", 0], ["2226608942.435", 0], ["2226609945.005", 0], ["2226609946.215", 1], ["2226610065.689", 1], ["2226610178.210", 1], ["2226610302.402", 1], ["2226610422.480", 1], ["2226610541.341", 1], ["2226610661.824", 1], ["2226624648.877", 0], ["2226624650.507", 0], ["2226624747.677", 0], ["2226624871.179", 0], ["2226624991.344", 0], ["2226625109.815", 0], ["2226625233.200", 0], ["2226625351.378", 0], ["2226625463.667", 0], ["2226625582.239", 0], ["2226625701.634", 0], ["2226625828.781", 0], ["2226625939.426", 0], ["2226626080.953", 0], ["2226626188.594", 0], ["2226626303.621", 0], ["2226627629.779", 0], ["2226627631.494", 0], ["2226627739.681", 0], ["2226627854.781", 0], ["2226627972.891", 0], ["2226628095.271", 0], ["2226628215.228", 0], ["2226628331.549", 0], ["2226633512.339", 0], ["2226633514.451", 0], ["2226633616.535", 0], ["2226633745.283", 0], ["2226633863.777", 0], ["2226633979.735", 0], ["2226634098.987", 0], ["2226634218.444", 0], ["2226641576.595", 0], ["2226641578.178", 0], ["2226641681.871", 0], ["2226641802.324", 0], ["2226641919.279", 0], ["2226642033.922", 0], ["2226642204.558", 0], ["2226642275.866", 0], ["2226644554.415", 0], ["2226644556.011", 0], ["2226644659.305", 0], ["2226644774.584", 0], ["2226644895.291", 0], ["2226645059.097", 0], ["2226645128.224", 0], ["2226645299.855", 0], ["2226647501.814", 0], ["2226647503.388", 0], ["2226647607.180", 0], ["2226647729.361", 0], ["2226647845.944", 0], ["2226647959.520", 0], ["2226648087.523", 0], ["2226648208.267", 0], ["2226649051.270", 0], ["2226649172.863", 0], ["2226649287.773", 0], ["2226649407.645", 0], ["2226649527.051", 0], ["2226649653.003", 0], ["2226649885.927", 0], ["2226650117.809", 0], ["2226653362.741", 0], ["2226653364.432", 0], ["2226653466.730", 0], ["2226653583.409", 1], ["2226653748.606", 0], ["2226653829.049", 0], ["2226653960.135", 0], ["2226654076.304", 0], ["2226662474.004", 0], ["2226662475.876", 0], ["2226662578.871", 0], ["2226662692.360", 0], ["2226662817.923", 0], ["2226662934.750", 0], ["2226663052.023", 0], ["2226663177.033", 0], ["2226663290.245", 0], ["2226663411.776", 0], ["2226663531.351", 0], ["2226663652.177", 0], ["2226663770.610", 0], ["2226663890.605", 0], ["2226664021.329", 0], ["2226664129.335", 0], ["2226666382.413", 0], ["2226666384.171", 0], ["2226666490.501", 0], ["2226666609.874", 0], ["2226666734.242", 0], ["2226666851.692", 0], ["2226666967.347", 0], ["2226667089.263", 0], ["2226669142.591", 0], ["2226669263.312", 0], ["2226669375.608", 0], ["2226669495.204", 0], ["2226669615.045", 0], ["2226669736.642", 0], ["2226669854.199", 0], ["2226670027.543", 0], ["2226672807.926", 4], ["2226672972.506", 5], ["2226673044.464", 6], ["2226673218.144", 6], ["2226673286.278", 7], ["2226673455.496", 7], ["2226673526.034", 7], ["2226673689.643", 6], ["2226674876.414", 0], ["2226674878.422", 0], ["2226675028.643", 0], ["2226675105.189", 0], ["2226675224.333", 0], ["2226675387.579", 0], ["2226675464.171", 0], ["2226675580.457", 0], ["2226677780.000", 0], ["2226677780.907", 0], ["2226677901.915", 0], ["2226678019.995", 0], ["2226678140.292", 0], ["2226678261.583", 0], ["2226678387.439", 5], ["2226678518.402", 7], ["2226678623.366", 7], ["2226678742.787", 7], ["2226678862.328", 7], ["2226678985.724", 7], ["2226679102.793", 7], ["2226679228.065", 7], ["2226679343.653", 8], ["2226679453.085", 8], ["2226680822.522", 0], ["2226680951.856", 0], ["2226681072.634", 0], ["2226681192.181", 0], ["2226681310.205", 0], ["2226681428.803", 0], ["2226681547.735", 0], ["2226681666.770", 0], ["2226688650.296", 3], ["2226688652.501", 5], ["2226688755.985", 7], ["2226688931.954", 7], ["2226688998.195", 7], ["2226689178.957", 7], ["2226689238.616", 8], ["2226689403.689", 8], ["2226690697.908", 0], ["2226690820.858", 0], ["2226690934.179", 0], ["2226691054.921", 0], ["2226691180.047", 0], ["2226691300.027", 0], ["2226691419.109", 0], ["2226691530.588", 0], ["2226692806.429", 0], ["2226692808.383", 0], ["2226692909.416", 0], ["2226693031.696", 0], ["2226693151.306", 0], ["2226693270.797", 0], ["2226693388.740", 0], ["2226693509.289", 0], ["2226694618.718", 0], ["2226694774.194", 0], ["2226694854.928", 0], ["2226694979.390", 0], ["2226695099.648", 0], ["2226695219.118", 0], ["2226695346.116", 0], ["2226695467.604", 0], ["2226695777.481", 0], ["2226695779.774", 0], ["2226695880.097", 0], ["2226695997.142", 0], ["2226696119.860", 0], ["2226696235.960", 0], ["2226696397.303", 0], ["2226696478.544", 0], ["2226706082.457", 0], ["2226706084.059", 0], ["2226706204.296", 0], ["2226706322.312", 0], ["2226706444.979", 0], ["2226706567.145", 0], ["2226706685.772", 0], ["2226706806.016", 0], ["2226710488.149", 0], ["2226710616.042", 0], ["2226710735.931", 0], ["2226710853.609", 0], ["2226710970.768", 0], ["2226711092.797", 0], ["2226711259.345", 0], ["2226711339.116", 0], ["2226717712.948", 0], ["2226717830.527", 0], ["2226717949.688", 0], ["2226718070.129", 0], ["2226718188.945", 0], ["2226718312.419", 0], ["2226718429.382", 0], ["2226718551.145", 0], ["2226733432.255", 0], ["2226733448.347", 0], ["2226733545.426", 0], ["2226733670.409", 0], ["2226733794.966", 0], ["2226733911.674", 0], ["2226734081.060", 0], ["2226734150.226", 0], ["2226762094.524", 0], ["2226762095.978", 0], ["2226762216.956", 0], ["2226762334.583", 0], ["2226762476.056", 0], ["2226762575.780", 0], ["2226762692.258", 0], ["2226762813.820", 0], ["2226765071.480", 0], ["2226765072.730", 0], ["2226765194.806", 1], ["2226765315.851", 1], ["2226765434.161", 1], ["2226765553.254", 1], ["2226765673.504", 1], ["2226765791.094", 1], ["2226769165.272", 0], ["2226769222.371", 0], ["2226769346.682", 0], ["2226769465.941", 0], ["2226769582.831", 0], ["2226769700.985", 0], ["2226769823.419", 0], ["2226769941.819", 0], ["2226772086.698", 0], ["2226772088.700", 0], ["2226772190.663", 0], ["2226772310.120", 0], ["2226772431.357", 0], ["2226772592.444", 0], ["2226772670.253", 0], ["2226772787.794", 0], ["2226775918.333", 0], ["2226776163.005", 0], ["2226776165.318", 0], ["2226776283.562", 0], ["2226776399.178", 0], ["2226776519.628", 0], ["2226776639.229", 0], ["2226776755.448", 0], ["2226777109.116", 0], ["2226777111.000", 0], ["2226777213.421", 0], ["2226777332.846", 1], ["2226777452.228", 1], ["2226777571.697", 0], ["2226777691.576", 1], ["2226777808.521", 0], ["2226780189.985", 0], ["2226780192.087", 0], ["2226780301.010", 0], ["2226780431.655", 0], ["2226780554.619", 0], ["2226780652.701", 1], ["2226780776.944", 1], ["2226780900.962", 1], ["2226783935.023", 0], ["2226783936.264", 0], ["2226784058.152", 0], ["2226784170.038", 1], ["2226784291.735", 0], ["2226784423.501", 0], ["2226784529.149", 0], ["2226784651.197", 0], ["2226784792.980", 3], ["2226784904.059", 0], ["2226785027.039", 0], ["2226785145.184", 0], ["2226785261.202", 0], ["2226785383.573", 0], ["2226785502.474", 0], ["2226785622.765", 0], ["2226789076.348", 5], ["2226789080.191", 6], ["2226789180.449", 6], ["2226789317.455", 6], ["2226789418.813", 6], ["2226789537.519", 6], ["2226789670.307", 6], ["2226789779.054", 6], ["2226789893.504", 6], ["2226790024.249", 7], ["2226790134.104", 7], ["2226790253.558", 8], ["2226790373.815", 8], ["2226790493.766", 9], ["2226790612.837", 9], ["2226790733.132", 10], ["2226798043.300", 0], ["2226798045.143", 0], ["2226798145.323", 0], ["2226798270.590", 0], ["2226798382.871", 0], ["2226798524.773", 0], ["2226798624.603", 0], ["2226798741.748", 0], ["2226809977.144", 0], ["2226810089.666", 0], ["2226810216.883", 0], ["2226810338.320", 0], ["2226810455.300", 0], ["2226810572.573", 0], ["2226810692.785", 0], ["2226810812.059", 0], ["2226812655.458", 0], ["2226812657.006", 0], ["2226812760.382", 0], ["2226812878.941", 0], ["2226813000.411", 0], ["2226813125.585", 1], ["2226813253.175", 0], ["2226813354.559", 1], ["2226821985.653", 0], ["2226821986.911", 0], ["2226822104.276", 0], ["2226822226.878", 0], ["2226822349.982", 0], ["2226822497.425", 0], ["2226822601.764", 0], ["2226822725.677", 0], ["2226824764.991", 0], ["2226824892.765", 0], ["2226825011.719", 0], ["2226825127.548", 0], ["2226825251.035", 0], ["2226825369.599", 0], ["2226825489.312", 0], ["2226825611.951", 0], ["2226830975.873", 0], ["2226830977.137", 0], ["2226831093.602", 1], ["2226831208.870", 0], ["2226831334.154", 1], ["2226831459.913", 0], ["2226831582.068", 0], ["2226831702.380", 0], ["2226838557.617", 0], ["2226838558.804", 0], ["2226838682.948", 0], ["2226838803.821", 0], ["2226838915.046", 0], ["2226839060.406", 0], ["2226839154.140", 0], ["2226839277.256", 0], ["2226841836.916", 3], ["2226841838.336", 4], ["2226841963.402", 4], ["2226842084.609", 4], ["2226842201.462", 4], ["2226842317.343", 4], ["2226842432.395", 4], ["2226842552.140", 4], ["2226844266.692", 0], ["2226844268.303", 0], ["2226844388.020", 0], ["2226844508.596", 0], ["2226844661.092", 0], ["2226844749.222", 0], ["2226844862.589", 0], ["2226845016.516", 0], ["2226850606.200", 0], ["2226850612.184", 1], ["2226850728.801", 1], ["2226850849.017", 1], ["2226850968.696", 1], ["2226851088.536", 1], ["2226851203.473", 1], ["2226851320.518", 1], ["2226862648.252", 0], ["2226862650.270", 0], ["2226862751.150", 0], ["2226862876.875", 0], ["2226863029.406", 0], ["2226863114.386", 0], ["2226863232.986", 0], ["2226863353.477", 0], ["2226871267.560", 0], ["2226871269.068", 0], ["2226871370.088", 0], ["2226871488.028", 0], ["2226871610.237", 0], ["2226871727.537", 0], ["2226871847.246", 0], ["2226871972.998", 0], ["2226878233.540", 0], ["2226878234.934", 0], ["2226878354.662", 0], ["2226878475.025", 0], ["2226878593.906", 0], ["2226878714.272", 0], ["2226878833.513", 0], ["2226878952.660", 0], ["2226883836.314", 0], ["2226883952.182", 0], ["2226884061.248", 0], ["2226884191.842", 0], ["2226884311.535", 0], ["2226884430.420", 0], ["2226884551.446", 0], ["2226884670.505", 0], ["2226884785.970", 0], ["2226884911.191", 0], ["2226885031.458", 0], ["2226885156.748", 0], ["2226885276.011", 0], ["2226885395.963", 0], ["2226885514.573", 0], ["2226885632.235", 7], ["2226907098.740", 4], ["2226907102.542", 5], ["2226907200.558", 5], ["2226907323.524", 5], ["2226907494.443", 5], ["2226907563.864", 5], ["2226907680.667", 5], ["2226907798.215", 5], ["2226907912.012", 5], ["2226908029.289", 5], ["2226908152.670", 5], ["2226908309.732", 5], ["2226908394.042", 5], ["2226908510.687", 5], ["2226908636.373", 5], ["2226908749.807", 5], ["2226913723.044", 0], ["2226913834.757", 0], ["2226913967.296", 0], ["2226914070.835", 0], ["2226914198.125", 0], ["2226914321.561", 0], ["2226914437.455", 0], ["2226914554.564", 0], ["2226930523.129", 0], ["2226930524.666", 0], ["2226930620.418", 0], ["2226930741.472", 8], ["2226930859.550", 8], ["2226930980.600", 8], ["2226931095.279", 8], ["2226931220.966", 8], ["2226936332.976", 0], ["2226936334.405", 0], ["2226936456.491", 0], ["2226936579.543", 7], ["2226936698.205", 7], ["2226936818.912", 8], ["2226936935.731", 8], ["2226937066.768", 9], ["2226944731.062", 0], ["2226944732.329", 0], ["2226944851.358", 0], ["2226944966.250", 0], ["2226945097.882", 0], ["2226945215.368", 0], ["2226945332.358", 0], ["2226945450.673", 0], ["2226963361.227", 0], ["2226963479.811", 0], ["2226963609.304", 0], ["2226963714.931", 0], ["2226963837.817", 0], ["2226963953.217", 0], ["2226964077.696", 0], ["2226964193.216", 0], ["2226971501.675", 0], ["2226971503.710", 0], ["2226971606.191", 0], ["2226971727.039", 0], ["2226971846.551", 0], ["2226971963.326", 0], ["2226972094.295", 0], ["2226972202.964", 0], ["2226976064.904", 0]], "s1-eth3": [["2216985897.416", 0], ["2216985898.668", 1], ["2216985899.451", 2], ["2216985900.080", 3], ["2216985900.673", 4], ["2216985901.259", 5], ["2216985905.676", 6], ["2216985907.766", 7], ["2217030474.720", 0], ["2217030476.022", 0], ["2217030476.977", 1], ["2217030477.783", 2], ["2217030478.398", 3], ["2217030479.028", 4], ["2217030486.339", 5], ["2217030488.654", 6], ["2217045966.337", 0], ["2217045968.880", 0], ["2217045969.798", 0], ["2217045970.995", 1], ["2217045971.719", 2], ["2217045972.354", 3], ["2217045997.864", 4], ["2217046000.698", 5], ["2217071530.689", 0], ["2217071533.555", 0], ["2217071534.475", 0], ["2217071542.666", 1], ["2217071548.085", 2], ["2217071552.985", 3], ["2217071589.934", 4], ["2217071599.104", 5], ["2217089363.566", 0], ["2217089366.409", 0], ["2217089367.297", 0], ["2217089374.612", 1], ["2217089379.863", 2], ["2217089384.709", 3], ["2217089411.408", 4], ["2217089420.596", 5], ["2217092340.856", 5], ["2217092349.797", 6], ["2217092355.205", 7], ["2217092359.995", 8], ["2217092364.734", 9], ["2217092369.463", 10], ["2217092409.312", 10], ["2217092421.790", 11], ["2217095287.861", 0], ["2217095290.924", 0], ["2217095291.905", 0], ["2217095299.202", 1], ["2217095304.485", 2], ["2217095309.258", 3], ["2217095340.760", 4], ["2217095350.392", 5], ["2217104153.722", 0], ["2217104156.964", 0], ["2217104157.969", 0], ["2217104159.133", 1], ["2217104159.870", 2], ["2217104205.262", 3], ["2217104213.449", 4], ["2217104220.839", 5], ["2217107106.703", 5], ["2217107109.263", 6], ["2217107111.139", 6], ["2217107111.802", 7], ["2217107112.387", 8], ["2217107149.357", 9], ["2217107156.350", 10], ["2217107163.678", 11], ["2217119046.021", 0], ["2217119047.341", 0], ["2217119048.156", 0], ["2217119049.096", 1], ["2217119049.851", 2], ["2217119050.484", 3], ["2217119062.513", 4], ["2217119064.991", 5], ["2217184204.979", 0], ["2217184213.500", 1], ["2217184219.197", 2], ["2217184224.097", 3], ["2217184228.851", 4], ["2217184233.682", 5], ["2217184243.266", 6], ["2217184251.440", 7], ["2217215587.976", 0], ["2217215590.500", 0], ["2217215591.408", 0], ["2217215599.170", 1], ["2217215604.516", 2], ["2217215609.445", 3], ["2217215636.391", 4], ["2217215645.675", 5], ["2217218597.196", 0], ["2217218599.980", 0], ["2217218600.903", 0], ["2217218609.008", 1], ["2217218614.418", 2], ["2217218619.325", 3], ["2217218642.581", 4], ["2217218651.985", 5], ["2217251118.663", 2], ["2217251125.291", 3], ["2217251130.472", 4], ["2217251135.516", 5], ["2217251140.545", 6], ["2217251145.546", 7], ["2217251190.738", 7], ["2217251193.374", 8], ["2217271824.874", 0], ["2217271827.980", 0], ["2217271828.954", 0], ["2217271836.317", 1], ["2217271841.571", 2], ["2217271846.453", 3], ["2217271869.284", 4], ["2217271878.764", 5], ["2217274736.569", 0], ["2217274739.144", 0], ["2217274746.807", 1], ["2217274752.231", 2], ["2217274757.076", 3], ["2217274761.960", 4], ["2217274776.804", 5], ["2217274785.434", 6], ["2217277697.476", 0], ["2217277700.635", 0], ["2217277701.669", 0], ["2217277709.415", 1], ["2217277714.901", 2], ["2217277719.881", 3], ["2217277753.583", 4], ["2217277763.240", 5], ["2217283555.559", 0], ["2217283558.499", 0], ["2217283559.390", 0], ["2217283567.112", 1], ["2217283572.477", 2], ["2217283577.425", 3], ["2217283603.284", 4], ["2217283612.409", 5], ["2217289502.748", 0], ["2217289505.299", 0], ["2217289506.145", 0], ["2217289513.909", 1], ["2217289519.309", 2], ["2217289524.216", 3], ["2217289542.004", 4], ["2217289551.238", 5], ["2217304218.254", 0], ["2217304220.695", 0], ["2217304221.559", 0], ["2217304228.697", 1], ["2217304234.125", 2], ["2217304239.023", 3], ["2217304296.849", 4], ["2217304306.192", 5], ["2217307128.646", 0], ["2217307131.068", 0], ["2217307131.990", 0], ["2217307140.218", 1], ["2217307145.809", 2], ["2217307150.845", 3], ["2217307175.964", 4], ["2217307185.491", 5], ["2217316071.738", 5], ["2217316080.849", 6], ["2217316086.336", 7], ["2217316091.259", 8], ["2217316096.122", 9], ["2217316100.957", 10], ["2217316110.764", 12], ["2217316133.212", 13], ["2217370039.432", 1], ["2217370042.834", 1], ["2217370043.628", 2], ["2217370044.233", 3], ["2217370044.823", 4], ["2217370045.429", 5], ["2217370054.563", 6], ["2217370056.903", 7], ["2217407895.495", 0], ["2217407897.907", 0], ["2217407898.803", 0], ["2217407900.022", 1], ["2217407900.872", 2], ["2217407919.617", 3], ["2217407920.725", 4], ["2217407922.881", 5], ["2217413763.469", 0], ["2217413764.768", 0], ["2217413765.549", 0], ["2217413766.561", 1], ["2217413767.407", 2], ["2217413768.024", 3], ["2217413778.713", 4], ["2217413781.185", 5], ["2217416656.435", 0], ["2217416657.803", 0], ["2217416658.587", 0], ["2217416659.452", 1], ["2217416660.239", 2], ["2217416660.919", 3], ["2217416681.666", 4], ["2217416684.557", 5], ["2217422959.018", 0], ["2217422960.985", 0], ["2217422961.838", 0], ["2217422962.927", 1], ["2217422963.669", 2], ["2217422964.267", 3], ["2217422989.648", 4], ["2217422992.261", 5], ["2217428713.157", 0], ["2217428715.641", 0], ["2217428716.562", 0], ["2217428724.351", 1], ["2217428729.694", 2], ["2217428734.561", 3], ["2217428761.167", 4], ["2217428770.201", 5], ["2217440537.011", 0], ["2217440540.210", 0], ["2217440541.209", 0], ["2217440542.347", 1], ["2217440556.654", 2], ["2217440562.367", 3], ["2217440596.531", 4], ["2217440606.369", 5], ["2217458327.851", 0], ["2217458330.801", 0], ["2217458331.745", 0], ["2217458339.469", 1], ["2217458344.704", 2], ["2217458349.493", 3], ["2217458378.217", 4], ["2217458380.807", 5], ["2217482048.809", 0], ["2217482051.832", 0], ["2217482052.859", 0], ["2217482059.733", 1], ["2217482065.039", 2], ["2217482070.040", 3], ["2217482107.241", 4], ["2217482116.779", 5], ["2217511780.572", 0], ["2217511783.491", 0], ["2217511784.404", 0], ["2217511791.987", 1], ["2217511797.299", 2], ["2217511802.207", 3], ["2217511818.170", 4], ["2217511827.008", 5], ["2217544089.986", 0], ["2217544098.914", 1], ["2217544104.564", 2], ["2217544109.513", 4], ["2217544112.935", 5], ["2217544135.516", 5], ["2217544142.711", 6], ["2217544149.695", 7], ["2217591341.009", 6], ["2217591349.629", 7], ["2217591354.935", 8], ["2217591359.796", 9], ["2217591370.716", 9], ["2217591400.220", 10], ["2217591406.472", 11], ["2217591413.350", 12], ["2217641538.846", 0], ["2217641541.331", 0], ["2217641542.177", 0], ["2217641543.253", 1], ["2217641544.005", 2], ["2217641544.634", 3], ["2217641579.094", 4], ["2217641581.403", 5], ["2217677862.399", 0], ["2217677865.512", 0], ["2217677866.496", 0], ["2217677874.289", 1], ["2217677879.682", 2], ["2217677884.679", 3], ["2217677903.491", 4], ["2217677912.849", 5], ["2217683704.450", 0], ["2217683705.655", 0], ["2217683706.440", 0], ["2217683707.551", 1], ["2217683708.385", 2], ["2217683709.063", 3], ["2217683744.080", 4], ["2217683746.761", 5], ["2217710211.430", 0], ["2217710214.297", 0], ["2217710215.233", 0], ["2217710222.998", 1], ["2217710228.337", 2], ["2217710233.206", 3], ["2217710252.942", 4], ["2217710262.590", 5], ["2217716069.488", 0], ["2217716072.669", 0], ["2217716073.657", 0], ["2217716081.620", 1], ["2217716087.431", 2], ["2217716092.481", 3], ["2217716121.744", 4], ["2217716131.718", 5], ["2217742587.645", 0], ["2217742589.115", 0], ["2217742589.869", 0], ["2217742590.807", 1], ["2217742591.547", 2], ["2217742592.177", 3], ["2217742621.870", 4], ["2217742637.779", 5], ["2217748552.946", 0], ["2217748555.693", 0], ["2217748556.605", 0], ["2217748564.455", 1], ["2217748569.704", 2], ["2217748574.604", 3], ["2217748595.456", 4], ["2217748604.805", 5], ["2217754433.480", 0], ["2217754436.068", 0], ["2217754436.922", 0], ["2217754444.556", 1], ["2217754449.859", 2], ["2217754454.699", 3], ["2217754481.580", 4], ["2217754490.823", 5], ["2217766048.768", 0], ["2217766051.668", 0], ["2217766052.622", 0], ["2217766059.857", 1], ["2217766065.234", 2], ["2217766070.109", 3], ["2217766103.324", 4], ["2217766112.877", 5], ["2217772128.532", 0], ["2217772131.072", 0], ["2217772131.921", 0], ["2217772139.506", 1], ["2217772144.838", 2], ["2217772173.314", 3], ["2217772181.187", 4], ["2217772188.178", 5], ["2217780841.264", 0], ["2217780843.617", 0], ["2217780844.447", 0], ["2217780851.662", 1], ["2217780856.841", 2], ["2217780884.943", 3], ["2217780892.701", 4], ["2217780899.836", 5], ["2217789616.683", 0], ["2217789619.656", 0], ["2217789620.646", 0], ["2217789628.000", 1], ["2217789633.268", 2], ["2217789669.466", 3], ["2217789677.079", 4], ["2217789684.143", 5], ["2217822149.104", 0], ["2217822151.937", 0], ["2217822152.813", 0], ["2217822160.611", 1], ["2217822165.914", 2], ["2217822170.764", 3], ["2217822198.278", 4], ["2217822207.538", 5], ["2217830983.137", 5], ["2217830986.673", 5], ["2217830988.171", 6], ["2217830988.814", 7], ["2217830989.500", 8], ["2217830990.139", 9], ["2217830998.727", 10], ["2217831001.053", 11], ["2217851438.984", 1], ["2217851447.125", 2], ["2217851452.155", 3], ["2217851457.010", 4], ["2217851461.834", 5], ["2217851472.812", 6], ["2217851494.146", 5], ["2217851502.778", 7], ["2217892445.460", 0], ["2217892448.287", 0], ["2217892449.207", 0], ["2217892456.682", 1], ["2217892462.232", 2], ["2217892467.323", 3], ["2217892495.151", 4], ["2217892505.061", 5], ["2217895635.532", 0], ["2217895637.522", 0], ["2217895638.384", 0], ["2217895639.483", 1], ["2217895640.281", 2], ["2217895640.872", 3], ["2217895655.512", 4], ["2217895657.844", 5], ["2217898611.894", 0], ["2217898620.218", 1], ["2217898625.334", 2], ["2217898630.103", 3], ["2217898634.807", 4], ["2217898639.565", 5], ["2217898661.382", 5], ["2217898664.055", 6], ["2217907335.464", 0], ["2217907338.273", 0], ["2217907339.141", 0], ["2217907340.096", 1], ["2217907340.825", 2], ["2217907341.415", 3], ["2217907363.292", 4], ["2217907366.033", 5], ["2217919067.721", 0], ["2217919070.680", 0], ["2217919071.639", 0], ["2217919079.269", 1], ["2217919084.453", 2], ["2217919089.251", 3], ["2217919108.205", 4], ["2217919117.680", 5], ["2217954445.292", 0], ["2217954448.002", 0], ["2217954448.818", 0], ["2217954449.829", 1], ["2217954450.625", 2], ["2217954451.248", 3], ["2217954480.132", 4], ["2217954482.758", 5], ["2217963124.289", 0], ["2217963126.961", 0], ["2217963127.828", 0], ["2217963135.489", 1], ["2217963140.800", 2], ["2217963145.805", 3], ["2217963177.856", 4], ["2217963187.445", 5], ["2217971940.748", 0], ["2217971943.165", 0], ["2217971943.964", 0], ["2217971945.064", 1], ["2217971945.812", 2], ["2217971946.452", 3], ["2217971970.805", 4], ["2217971973.508", 5], ["2217977821.432", 0], ["2217977824.410", 0], ["2217977825.320", 0], ["2217977832.827", 1], ["2217977838.061", 2], ["2217977842.910", 3], ["2217977903.249", 4], ["2217977912.470", 5], ["2217986816.565", 0], ["2217986819.347", 0], ["2217986820.333", 0], ["2217986828.089", 1], ["2217986833.484", 2], ["2217986838.454", 3], ["2217986873.011", 4], ["2217986875.728", 5], ["2217989752.385", 6], ["2217989760.890", 7], ["2217989765.949", 8], ["2217989770.813", 9], ["2217989775.596", 10], ["2217989780.311", 11], ["2217989804.494", 11], ["2217989813.199", 12], ["2218007645.750", 0], ["2218007648.521", 0], ["2218007665.875", 1], ["2218007670.407", 1], ["2218007675.496", 2], ["2218007680.318", 3], ["2218007701.570", 4], ["2218007709.632", 5], ["2218013639.657", 0], ["2218013642.984", 0], ["2218013644.009", 0], ["2218013645.176", 1], ["2218013645.981", 2], ["2218013646.589", 3], ["2218013688.733", 4], ["2218013698.703", 5], ["2218025724.932", 0], ["2218025727.679", 0], ["2218025728.623", 0], ["2218025735.944", 1], ["2218025741.252", 2], ["2218025746.279", 3], ["2218025771.314", 4], ["2218025780.803", 5], ["2218043641.038", 0], ["2218043643.397", 0], ["2218043644.211", 0], ["2218043645.420", 1], ["2218043646.158", 2], ["2218043646.767", 3], ["2218043684.263", 4], ["2218043686.804", 5], ["2218077462.862", 0], ["2218077472.020", 1], ["2218077477.545", 2], ["2218077489.131", 3], ["2218077493.822", 3], ["2218077498.773", 4], ["2218077521.710", 5], ["2218077529.884", 6], ["2218092111.652", 0], ["2218092114.086", 0], ["2218092114.895", 0], ["2218092122.361", 1], ["2218092127.912", 2], ["2218092132.939", 3], ["2218092153.352", 4], ["2218092162.938", 5], ["2218107144.140", 0], ["2218107146.786", 0], ["2218107147.659", 0], ["2218107155.563", 1], ["2218107160.899", 2], ["2218107165.701", 3], ["2218107200.431", 4], ["2218107210.261", 5], ["2218118732.944", 0], ["2218118734.932", 0], ["2218118735.742", 0], ["2218118736.921", 1], ["2218118737.652", 2], ["2218118738.253", 3], ["2218118782.034", 5], ["2218118784.742", 6], ["2218124571.456", 0], ["2218124574.402", 0], ["2218124575.253", 0], ["2218124583.053", 1], ["2218124588.525", 2], ["2218124593.394", 3], ["2218124613.142", 4], ["2218124622.387", 5], ["2218136355.446", 0], ["2218136358.491", 0], ["2218136359.439", 0], ["2218136366.333", 1], ["2218136371.526", 2], ["2218136376.292", 3], ["2218136401.912", 4], ["2218136415.668", 5], ["2218169489.477", 0], ["2218169492.296", 0], ["2218169493.212", 0], ["2218169494.355", 1], ["2218169495.136", 2], ["2218169495.768", 3], ["2218169509.963", 4], ["2218169512.607", 5], ["2218202082.050", 0], ["2218202085.188", 0], ["2218202086.171", 0], ["2218202093.996", 1], ["2218202099.624", 2], ["2218202129.690", 3], ["2218202137.430", 4], ["2218202144.759", 5], ["2218208117.926", 0], ["2218208120.975", 0], ["2218208121.951", 0], ["2218208129.601", 1], ["2218208135.188", 2], ["2218208140.148", 3], ["2218208159.637", 4], ["2218208169.077", 5], ["2218222697.378", 0], ["2218222699.797", 0], ["2218222700.670", 0], ["2218222709.009", 1], ["2218222714.695", 2], ["2218222719.701", 3], ["2218222745.864", 4], ["2218222748.391", 5], ["2218237317.242", 0], ["2218237320.025", 0], ["2218237320.964", 0], ["2218237328.532", 1], ["2218237333.794", 2], ["2218237338.643", 3], ["2218237364.821", 4], ["2218237374.326", 5], ["2218243518.854", 0], ["2218243521.731", 0], ["2218243522.626", 0], ["2218243530.281", 1], ["2218243535.592", 2], ["2218243569.758", 3], ["2218243577.467", 4], ["2218243584.550", 5], ["2218286982.576", 0], ["2218286985.035", 0], ["2218286985.882", 0], ["2218286986.920", 1], ["2218286987.671", 2], ["2218286988.330", 3], ["2218287183.203", 11], ["2218287197.731", 12], ["2218301769.338", 0], ["2218301771.338", 0], ["2218301772.086", 0], ["2218301773.217", 1], ["2218301774.006", 2], ["2218301774.640", 3], ["2218301808.012", 4], ["2218301810.535", 5], ["2218310469.817", 0], ["2218310472.556", 0], ["2218310473.489", 0], ["2218310480.848", 1], ["2218310486.206", 2], ["2218310491.189", 3], ["2218310518.588", 4], ["2218310527.862", 5], ["2218319298.522", 0], ["2218319301.196", 0], ["2218319308.955", 1], ["2218319314.260", 2], ["2218319319.175", 3], ["2218319324.030", 4], ["2218319339.004", 5], ["2218319347.644", 6], ["2218325360.836", 0], ["2218325361.930", 1], ["2218325362.712", 2], ["2218325363.380", 3], ["2218325364.032", 4], ["2218325364.616", 5], ["2218325368.877", 6], ["2218325371.063", 7], ["2218331182.452", 0], ["2218331184.167", 0], ["2218331184.932", 0], ["2218331185.771", 1], ["2218331186.525", 2], ["2218331187.153", 3], ["2218331211.124", 4], ["2218331213.833", 5], ["2218337060.184", 0], ["2218337063.729", 0], ["2218337064.641", 0], ["2218337069.101", 1], ["2218337074.529", 2], ["2218337079.717", 3], ["2218337101.727", 4], ["2218337112.002", 5], ["2218363589.030", 0], ["2218363591.627", 0], ["2218363592.485", 0], ["2218363600.813", 1], ["2218363606.311", 2], ["2218363611.282", 3], ["2218363634.701", 4], ["2218363644.195", 5], ["2218389612.428", 0], ["2218389614.776", 0], ["2218389615.591", 0], ["2218389616.748", 1], ["2218389617.525", 2], ["2218389618.158", 3], ["2218389639.518", 4], ["2218389641.894", 5], ["2218404136.919", 0], ["2218404139.916", 0], ["2218404140.819", 0], ["2218404148.808", 1], ["2218404154.325", 2], ["2218404159.322", 3], ["2218404180.104", 4], ["2218404189.479", 5], ["2218409999.727", 0], ["2218410043.750", 0], ["2218410051.721", 0], ["2218410052.710", 1], ["2218410053.410", 2], ["2218410054.068", 3], ["2218410110.712", 4], ["2218410120.159", 5], ["2218415933.165", 0], ["2218415935.521", 0], ["2218415936.388", 0], ["2218415937.543", 1], ["2218415938.299", 2], ["2218415938.951", 3], ["2218415957.536", 4], ["2218415959.948", 5], ["2218421876.650", 0], ["2218421879.682", 0], ["2218421890.309", 0], ["2218421895.128", 1], ["2218421900.571", 2], ["2218421905.530", 3], ["2218421928.227", 4], ["2218421937.766", 5], ["2218424921.471", 0], ["2218424924.639", 0], ["2218424925.600", 0], ["2218424926.766", 1], ["2218424927.547", 2], ["2218424951.346", 3], ["2218424952.549", 4], ["2218424954.708", 5], ["2218498257.388", 0], ["2218498265.394", 1], ["2218498270.708", 2], ["2218498275.652", 3], ["2218498280.411", 4], ["2218498285.180", 5], ["2218498301.797", 6], ["2218498317.952", 6], ["2218533986.694", 0], ["2218533989.558", 0], ["2218533990.428", 0], ["2218533991.588", 1], ["2218533992.320", 2], ["2218533992.944", 3], ["2218534030.344", 4], ["2218534040.241", 5], ["2218555036.969", 0], ["2218555039.386", 0], ["2218555040.226", 0], ["2218555051.859", 1], ["2218555057.352", 2], ["2218555062.113", 3], ["2218555088.966", 4], ["2218555098.675", 5], ["2218558065.443", 0], ["2218558068.083", 0], ["2218558075.478", 1], ["2218558080.711", 2], ["2218558091.271", 2], ["2218558096.256", 3], ["2218558123.093", 4], ["2218558131.432", 5], ["2218581566.752", 0], ["2218581569.271", 0], ["2218581577.230", 1], ["2218581582.764", 2], ["2218581587.560", 3], ["2218581592.242", 4], ["2218581607.017", 5], ["2218581615.553", 6], ["2218649379.708", 0], ["2218649382.239", 0], ["2218649383.145", 0], ["2218649390.213", 1], ["2218649395.285", 2], ["2218649400.090", 3], ["2218649419.569", 4], ["2218649428.836", 5], ["2218670073.145", 0], ["2218670075.346", 0], ["2218670076.424", 1], ["2218670077.243", 2], ["2218670077.903", 3], ["2218670078.537", 4], ["2218670099.018", 5], ["2218670102.427", 6], ["2218678694.444", 0], ["2218678697.335", 0], ["2218678731.018", 0], ["2218678739.288", 1], ["2218678744.687", 2], ["2218678749.636", 3], ["2218678898.106", 3], ["2218678910.137", 4], ["2218681879.792", 0], ["2218681882.597", 0], ["2218681883.442", 0], ["2218681894.590", 1], ["2218681899.937", 2], ["2218681904.770", 3], ["2218681931.769", 4], ["2218681941.804", 5], ["2218684801.926", 0], ["2218684804.781", 0], ["2218684805.665", 0], ["2218684813.112", 1], ["2218684818.384", 2], ["2218684823.153", 3], ["2218684849.704", 4], ["2218684852.363", 5], ["2218687770.576", 0], ["2218687772.470", 0], ["2218687773.298", 0], ["2218687774.153", 1], ["2218687774.808", 2], ["2218687775.406", 3], ["2218687805.772", 4], ["2218687808.496", 5], ["2218702546.504", 0], ["2218702549.002", 0], ["2218702549.924", 0], ["2218702551.054", 1], ["2218702551.835", 2], ["2218702552.478", 3], ["2218702569.819", 4], ["2218702583.951", 5], ["2218717234.867", 0], ["2218717237.593", 0], ["2218717238.446", 0], ["2218717246.183", 1], ["2218717251.585", 2], ["2218717256.431", 3], ["2218717281.320", 4], ["2218717290.705", 5], ["2218740593.250", 0], ["2218740595.541", 0], ["2218740596.578", 1], ["2218740597.257", 2], ["2218740597.832", 3], ["2218740598.407", 4], ["2218740609.658", 5], ["2218740612.122", 6], ["2218772889.032", 0], ["2218772891.723", 0], ["2218772892.562", 0], ["2218772893.639", 1], ["2218772894.367", 2], ["2218772894.985", 3], ["2218772926.212", 4], ["2218772928.888", 5], ["2218784381.022", 0], ["2218784383.315", 0], ["2218784390.344", 1], ["2218784395.449", 2], ["2218784400.188", 3], ["2218784425.163", 4], ["2218784432.625", 5], ["2218784439.866", 6], ["2218796156.080", 1], ["2218796165.393", 1], ["2218796171.273", 2], ["2218796176.397", 3], ["2218796181.340", 4], ["2218796186.264", 5], ["2218796219.846", 6], ["2218796230.091", 7], ["2218801995.130", 0], ["2218801996.946", 0], ["2218801997.774", 0], ["2218801998.652", 1], ["2218801999.389", 2], ["2218802000.040", 3], ["2218802063.891", 4], ["2218802073.453", 5], ["2218808119.997", 0], ["2218808121.969", 0], ["2218808122.764", 0], ["2218808123.557", 1], ["2218808124.242", 2], ["2218808124.884", 3], ["2218808146.762", 4], ["2218808149.546", 5], ["2218834828.670", 0], ["2218834831.504", 0], ["2218834832.434", 0], ["2218834833.555", 1], ["2218834834.330", 2], ["2218834834.934", 3], ["2218834874.519", 4], ["2218834883.412", 5], ["2218861642.958", 0], ["2218861645.431", 0], ["2218861646.210", 0], ["2218861647.259", 1], ["2218861648.013", 2], ["2218861648.623", 3], ["2218861677.326", 4], ["2218861680.048", 5], ["2218867527.518", 0], ["2218867529.931", 0], ["2218867530.728", 0], ["2218867531.547", 1], ["2218867532.287", 2], ["2218867532.946", 3], ["2218867568.074", 4], ["2218867570.614", 5], ["2218870726.266", 0], ["2218870728.868", 0], ["2218870729.722", 0], ["2218870730.730", 1], ["2218870731.526", 2], ["2218870732.159", 3], ["2218870756.560", 4], ["2218870759.388", 5], ["2218936086.100", 0], ["2218936090.889", 1], ["2218936096.218", 2], ["2218936099.595", 3], ["2218936105.250", 3], ["2218936110.363", 4], ["2218936134.467", 6], ["2218936142.745", 7], ["2218950628.946", 0], ["2218950631.388", 0], ["2218950638.887", 1], ["2218950644.151", 2], ["2218950649.047", 3], ["2218950653.858", 4], ["2218950673.173", 5], ["2218950682.259", 6], ["2218980163.384", 0], ["2218980166.367", 0], ["2218980167.336", 0], ["2218980168.510", 1], ["2218980169.349", 2], ["2218980169.966", 3], ["2218980190.106", 4], ["2218980192.659", 5], ["2218986176.706", 0], ["2218986193.227", 0], ["2218986194.279", 0], ["2218986198.145", 1], ["2218986203.410", 2], ["2218986208.405", 3], ["2218986233.047", 4], ["2218986242.454", 5], ["2218992144.051", 0], ["2218992146.468", 1], ["2218992147.348", 2], ["2218992148.069", 3], ["2218992148.676", 4], ["2218992154.703", 5], ["2218992155.511", 6], ["2218992157.644", 7], ["2218995025.013", 0], ["2218995031.212", 1], ["2218995036.692", 2], ["2218995041.822", 3], ["2218995046.826", 4], ["2218995059.025", 5], ["2218995065.650", 6], ["2218995094.858", 7], ["2219009668.201", 0], ["2219009670.746", 0], ["2219009671.646", 0], ["2219009679.452", 1], ["2219009684.844", 2], ["2219009689.667", 3], ["2219009709.658", 5], ["2219009712.532", 6], ["2219012584.280", 0], ["2219012586.317", 0], ["2219012587.118", 0], ["2219012588.156", 1], ["2219012588.867", 2], ["2219012589.492", 3], ["2219012606.516", 4], ["2219012608.979", 5], ["2219051067.739", 1], ["2219051069.523", 1], ["2219051077.456", 2], ["2219051082.588", 3], ["2219051087.433", 4], ["2219051092.194", 5], ["2219051101.905", 6], ["2219051109.801", 7], ["2219077261.218", 0], ["2219077263.682", 0], ["2219077264.567", 0], ["2219077265.704", 1], ["2219077266.529", 2], ["2219077335.979", 3], ["2219077343.323", 4], ["2219077350.471", 5], ["2219083168.085", 0], ["2219083170.528", 0], ["2219083171.336", 0], ["2219083172.429", 1], ["2219083173.150", 2], ["2219083173.774", 3], ["2219083259.443", 4], ["2219083269.180", 5], ["2219086128.416", 0], ["2219086130.989", 0], ["2219086138.607", 1], ["2219086143.991", 2], ["2219086148.909", 3], ["2219086153.764", 4], ["2219086169.585", 5], ["2219086178.276", 6], ["2219122592.464", 0], ["2219122595.833", 0], ["2219122596.831", 0], ["2219122604.465", 1], ["2219122609.805", 2], ["2219122614.681", 3], ["2219122634.762", 4], ["2219122643.891", 5], ["2219161737.948", 0], ["2219161740.902", 0], ["2219161741.842", 0], ["2219161742.968", 1], ["2219161743.778", 2], ["2219161744.379", 3], ["2219161757.466", 4], ["2219161760.027", 5], ["2219167365.496", 0], ["2219167368.260", 0], ["2219167369.154", 0], ["2219167376.468", 1], ["2219167381.878", 2], ["2219167386.871", 3], ["2219167405.718", 4], ["2219167415.395", 5], ["2219170731.635", 0], ["2219170733.752", 0], ["2219170734.551", 0], ["2219170735.646", 1], ["2219170736.408", 2], ["2219170737.036", 3], ["2219170796.719", 4], ["2219170827.793", 5], ["2219182508.865", 0], ["2219182511.344", 0], ["2219182512.230", 0], ["2219182513.366", 1], ["2219182514.159", 2], ["2219182514.787", 3], ["2219182533.576", 4], ["2219182536.165", 5], ["2219191181.109", 5], ["2219191182.261", 6], ["2219191182.898", 7], ["2219191183.561", 8], ["2219191184.254", 9], ["2219191184.868", 10], ["2219191188.901", 11], ["2219191191.025", 12], ["2219194082.639", 1], ["2219194084.931", 2], ["2219194086.474", 2], ["2219194087.135", 3], ["2219194087.714", 4], ["2219194088.313", 5], ["2219194104.312", 6], ["2219194106.982", 7], ["2219215140.414", 0], ["2219215143.454", 0], ["2219215144.487", 0], ["2219215152.482", 1], ["2219215157.925", 2], ["2219215162.792", 3], ["2219215197.824", 4], ["2219215207.678", 5], ["2219218054.394", 0], ["2219218057.168", 0], ["2219218058.066", 0], ["2219218059.209", 1], ["2219218059.969", 2], ["2219218060.638", 3], ["2219218091.153", 4], ["2219218102.748", 5], ["2219253607.351", 0], ["2219253610.542", 0], ["2219253611.535", 0], ["2219253619.140", 1], ["2219253624.328", 2], ["2219253660.427", 3], ["2219253668.600", 4], ["2219253675.877", 5], ["2219268359.140", 0], ["2219268361.930", 0], ["2219268362.855", 0], ["2219268364.037", 1], ["2219268364.897", 2], ["2219268365.515", 3], ["2219268396.165", 4], ["2219268398.835", 5], ["2219271537.998", 0], ["2219271540.304", 0], ["2219271541.153", 0], ["2219271542.165", 1], ["2219271542.964", 2], ["2219271543.606", 3], ["2219271556.498", 4], ["2219271559.033", 5], ["2219310384.055", 0], ["2219310386.605", 0], ["2219310387.430", 0], ["2219310395.081", 1], ["2219310400.297", 2], ["2219310405.084", 3], ["2219310437.687", 4], ["2219310447.518", 5], ["2219343032.290", 0], ["2219343035.048", 0], ["2219343036.005", 0], ["2219343041.731", 1], ["2219343047.243", 2], ["2219343052.317", 3], ["2219343076.784", 4], ["2219343086.429", 5], ["2219351786.955", 0], ["2219351788.179", 0], ["2219351789.049", 1], ["2219351789.849", 2], ["2219351790.482", 3], ["2219351791.115", 4], ["2219351797.961", 5], ["2219351800.312", 6], ["2219363388.839", 0], ["2219363390.988", 0], ["2219363398.616", 1], ["2219363403.957", 2], ["2219363408.889", 3], ["2219363413.765", 4], ["2219363475.279", 4], ["2219363491.154", 5], ["2219390042.756", 0], ["2219390045.402", 0], ["2219390046.309", 0], ["2219390052.917", 1], ["2219390058.315", 2], ["2219390063.302", 3], ["2219390089.609", 4], ["2219390099.350", 6], ["2219405917.951", 0], ["2219405921.053", 0], ["2219405922.007", 0], ["2219405923.141", 1], ["2219405923.909", 2], ["2219405947.200", 3], ["2219405948.347", 4], ["2219405950.623", 5], ["2219411754.334", 0], ["2219411757.263", 0], ["2219411758.173", 0], ["2219411765.786", 1], ["2219411771.155", 2], ["2219411776.079", 3], ["2219411804.363", 4], ["2219411813.824", 5], ["2219414765.669", 0], ["2219414768.326", 0], ["2219414769.185", 0], ["2219414776.177", 1], ["2219414781.353", 2], ["2219414786.155", 3], ["2219414815.737", 4], ["2219414825.652", 5], ["2219426528.809", 0], ["2219426531.335", 0], ["2219426532.233", 0], ["2219426539.841", 1], ["2219426545.128", 2], ["2219426549.991", 3], ["2219426573.365", 4], ["2219426583.104", 5], ["2219447121.459", 0], ["2219447136.558", 1], ["2219447142.029", 2], ["2219447147.066", 3], ["2219447151.800", 4], ["2219447156.589", 5], ["2219447166.629", 6], ["2219447174.629", 7], ["2219489315.229", 0], ["2219489330.203", 1], ["2219489335.712", 2], ["2219489340.718", 3], ["2219489345.601", 4], ["2219489350.431", 5], ["2219489360.137", 6], ["2219489368.369", 7], ["2219531393.445", 0], ["2219531402.180", 1], ["2219531407.557", 2], ["2219531412.336", 3], ["2219531417.051", 4], ["2219531421.712", 5], ["2219531432.006", 6], ["2219531445.398", 7], ["2219569697.952", 0], ["2219569700.402", 0], ["2219569701.260", 0], ["2219569708.928", 1], ["2219569714.117", 2], ["2219569718.946", 3], ["2219569738.899", 4], ["2219569747.799", 5], ["2219572612.948", 0], ["2219572616.062", 0], ["2219572617.080", 0], ["2219572624.538", 1], ["2219572629.933", 2], ["2219572634.873", 3], ["2219572661.772", 4], ["2219572671.871", 5], ["2219613094.899", 0], ["2219613097.556", 0], ["2219613098.484", 0], ["2219613105.995", 1], ["2219613111.358", 2], ["2219613116.264", 3], ["2219613136.192", 4], ["2219613145.447", 5], ["2219629449.560", 0], ["2219629451.698", 0], ["2219629452.574", 0], ["2219629453.539", 1], ["2219629454.256", 2], ["2219629454.867", 3], ["2219629477.969", 4], ["2219629480.384", 5], ["2219647311.307", 0], ["2219647320.211", 1], ["2219647325.661", 2], ["2219647330.459", 3], ["2219647335.164", 4], ["2219647339.840", 5], ["2219647350.167", 6], ["2219647358.195", 7], ["2219736098.245", 0], ["2219736100.594", 0], ["2219736101.506", 0], ["2219736108.824", 1], ["2219736114.183", 2], ["2219736118.992", 3], ["2219736878.979", 0], ["2219736890.558", 0], ["2219777557.701", 0], ["2219777560.750", 0], ["2219777561.621", 0], ["2219777569.430", 1], ["2219777574.835", 2], ["2219777579.722", 3], ["2219777613.940", 4], ["2219777616.511", 5], ["2219780669.295", 0], ["2219780672.428", 0], ["2219780673.412", 0], ["2219780679.111", 1], ["2219780684.552", 2], ["2219780720.270", 3], ["2219780727.963", 4], ["2219780735.281", 5], ["2219813353.636", 0], ["2219813362.732", 1], ["2219813368.601", 2], ["2219813373.817", 4], ["2219813377.423", 5], ["2219813382.574", 6], ["2219813392.621", 7], ["2219813417.495", 7], ["2219828075.364", 0], ["2219828077.456", 1], ["2219828078.272", 2], ["2219828078.878", 3], ["2219828079.482", 4], ["2219828085.493", 5], ["2219828086.295", 6], ["2219828088.374", 7], ["2219830921.128", 0], ["2219830923.487", 0], ["2219830924.605", 1], ["2219830925.407", 2], ["2219830926.038", 3], ["2219830926.637", 4], ["2219830940.720", 5], ["2219830943.079", 6], ["2219834959.955", 0], ["2219834962.817", 0], ["2219834963.762", 0], ["2219834964.881", 1], ["2219834965.612", 2], ["2219834966.240", 3], ["2219834993.381", 4], ["2219834996.346", 5], ["2219891103.412", 0], ["2219891106.130", 0], ["2219891106.981", 0], ["2219891114.729", 1], ["2219891120.012", 2], ["2219891124.947", 3], ["2219891152.440", 4], ["2219891161.307", 5], ["2219936928.628", 0], ["2219936931.284", 0], ["2219936932.118", 0], ["2219936933.159", 1], ["2219936933.912", 2], ["2219936965.552", 3], ["2219936966.834", 4], ["2219936969.149", 5], ["2219963647.013", 3], ["2219963655.287", 4], ["2219963660.538", 5], ["2219963665.542", 6], ["2219963670.529", 7], ["2219963681.963", 8], ["2219963708.972", 8], ["2219963717.592", 9], ["2219993781.776", 0], ["2219993783.619", 1], ["2219993784.415", 2], ["2219993785.040", 3], ["2219993785.673", 4], ["2219993786.308", 5], ["2219993790.635", 6], ["2219993792.730", 7], ["2220005883.715", 0], ["2220005892.199", 1], ["2220005897.749", 2], ["2220005902.772", 3], ["2220005907.665", 4], ["2220005919.382", 6], ["2220005924.859", 8], ["2220005927.560", 9], ["2220020652.182", 0], ["2220020654.810", 0], ["2220020662.593", 1], ["2220020667.932", 3], ["2220020669.301", 4], ["2220020674.199", 5], ["2220020691.177", 6], ["2220020700.296", 7], ["2220023619.574", 0], ["2220023622.615", 0], ["2220023623.531", 0], ["2220023631.593", 1], ["2220023637.187", 2], ["2220023680.721", 3], ["2220023686.799", 4], ["2220023693.917", 5], ["2220047398.035", 5], ["2220047407.300", 6], ["2220047412.575", 7], ["2220047417.362", 8], ["2220047428.616", 8], ["2220047433.430", 9], ["2220047458.930", 10], ["2220047461.402", 11], ["2220057081.750", 0], ["2220057094.930", 0], ["2220057095.829", 0], ["2220057099.452", 1], ["2220057104.623", 2], ["2220057109.604", 3], ["2220057143.220", 4], ["2220057146.257", 5], ["2220069520.678", 0], ["2220069522.377", 0], ["2220069523.162", 0], ["2220069530.958", 1], ["2220069536.400", 2], ["2220069541.453", 3], ["2220069557.464", 5], ["2220069560.302", 6], ["2220075648.672", 0], ["2220075651.492", 0], ["2220075652.453", 0], ["2220075660.292", 1], ["2220075665.795", 2], ["2220075698.947", 3], ["2220075706.812", 5], ["2220075713.581", 6], ["2220084449.861", 0], ["2220084452.429", 0], ["2220084459.841", 1], ["2220084465.249", 2], ["2220084470.291", 3], ["2220084475.290", 4], ["2220084497.266", 5], ["2220084500.578", 6], ["2220096275.220", 0], ["2220096277.885", 0], ["2220096278.809", 0], ["2220096286.723", 1], ["2220096292.185", 2], ["2220096363.246", 3], ["2220096370.907", 4], ["2220096378.135", 5], ["2220099284.360", 5], ["2220099292.904", 6], ["2220099298.286", 7], ["2220099303.276", 8], ["2220099308.175", 9], ["2220099313.013", 10], ["2220099322.735", 11], ["2220099330.724", 12], ["2220102184.205", 0], ["2220102186.972", 0], ["2220102187.882", 0], ["2220102195.045", 1], ["2220102200.420", 2], ["2220102205.433", 3], ["2220102226.070", 4], ["2220102235.076", 5], ["2220149269.577", 0], ["2220149271.821", 0], ["2220149272.664", 0], ["2220149273.707", 1], ["2220149274.436", 2], ["2220149275.068", 3], ["2220149305.424", 4], ["2220149308.061", 5], ["2220152154.267", 6], ["2220152164.006", 7], ["2220152168.953", 8], ["2220152172.714", 9], ["2220152177.180", 9], ["2220152197.129", 10], ["2220152203.746", 11], ["2220152210.704", 12], ["2220155142.671", 0], ["2220155145.427", 0], ["2220155153.063", 1], ["2220155158.420", 2], ["2220155164.038", 3], ["2220155174.658", 4], ["2220155196.377", 5], ["2220155204.531", 6], ["2220175941.708", 0], ["2220175949.719", 1], ["2220175955.245", 2], ["2220175960.372", 3], ["2220175965.407", 4], ["2220175970.479", 5], ["2220175993.193", 5], ["2220175995.789", 6], ["2220178810.779", 0], ["2220178813.133", 0], ["2220178813.974", 0], ["2220178814.954", 1], ["2220178815.662", 2], ["2220178816.296", 3], ["2220178833.264", 4], ["2220178835.976", 5], ["2220223299.754", 0], ["2220223302.699", 0], ["2220223303.612", 0], ["2220223310.793", 1], ["2220223316.116", 2], ["2220223321.031", 3], ["2220223336.965", 4], ["2220223345.935", 5], ["2220237965.292", 0], ["2220237968.218", 0], ["2220237969.160", 0], ["2220237970.251", 1], ["2220237970.979", 2], ["2220237971.599", 3], ["2220237990.091", 4], ["2220237992.627", 5], ["2220243838.663", 0], ["2220243847.076", 1], ["2220243852.429", 2], ["2220243857.290", 3], ["2220243862.148", 4], ["2220243875.647", 5], ["2220243888.326", 5], ["2220243890.794", 6], ["2220314446.520", 8], ["2220314455.496", 9], ["2220314460.797", 10], ["2220314465.618", 11], ["2220314470.386", 12], ["2220314475.129", 13], ["2220314485.478", 14], ["2220314493.541", 15], ["2220320805.286", 0], ["2220320808.314", 0], ["2220320809.277", 0], ["2220320817.536", 1], ["2220320822.939", 2], ["2220320827.812", 3], ["2220320852.903", 4], ["2220320862.583", 5], ["2220335622.097", 0], ["2220335634.615", 0], ["2220335635.811", 0], ["2220335640.591", 1], ["2220335645.810", 2], ["2220335650.629", 3], ["2220335674.448", 4], ["2220335684.263", 5], ["2220347439.472", 0], ["2220347448.672", 1], ["2220347454.129", 2], ["2220347458.997", 3], ["2220347463.783", 4], ["2220347468.490", 5], ["2220347479.312", 6], ["2220347487.331", 7], ["2220424137.440", 0], ["2220424140.063", 0], ["2220424140.951", 0], ["2220424142.065", 1], ["2220424142.835", 2], ["2220424166.336", 3], ["2220424167.469", 4], ["2220424169.762", 5], ["2220453398.785", 0], ["2220453401.633", 0], ["2220453402.641", 0], ["2220453406.953", 1], ["2220453412.372", 2], ["2220453417.541", 3], ["2220453454.281", 4], ["2220453474.194", 5], ["2220459258.896", 0], ["2220459261.794", 0], ["2220459262.748", 0], ["2220459263.894", 1], ["2220459264.718", 2], ["2220459286.089", 3], ["2220459287.260", 4], ["2220459289.477", 5], ["2220462154.736", 0], ["2220462156.741", 0], ["2220462157.556", 0], ["2220462158.279", 1], ["2220462158.995", 2], ["2220462192.535", 4], ["2220462193.646", 5], ["2220462195.862", 6], ["2220538136.377", 0], ["2220538139.050", 0], ["2220538140.054", 0], ["2220538148.256", 1], ["2220538153.520", 2], ["2220538158.291", 3], ["2220538181.663", 4], ["2220538191.241", 5], ["2220546782.338", 0], ["2220546784.989", 0], ["2220546785.820", 0], ["2220546786.886", 1], ["2220546787.747", 2], ["2220546788.405", 3], ["2220546805.102", 4], ["2220546827.836", 5], ["2220569209.006", 0], ["2220569211.866", 0], ["2220569212.760", 0], ["2220569220.203", 1], ["2220569225.443", 2], ["2220569230.274", 3], ["2220570045.847", 0], ["2220570058.259", 0], ["2220585091.458", 0], ["2220585094.449", 0], ["2220585095.348", 0], ["2220585103.251", 1], ["2220585108.587", 2], ["2220585113.528", 3], ["2220585140.355", 4], ["2220585150.468", 5], ["2220602877.273", 0], ["2220602880.109", 0], ["2220602881.003", 0], ["2220602888.656", 1], ["2220602893.889", 2], ["2220602923.423", 3], ["2220602931.369", 4], ["2220602938.470", 5], ["2220617696.708", 0], ["2220617699.523", 0], ["2220617700.481", 0], ["2220617708.344", 1], ["2220617713.718", 2], ["2220617749.915", 3], ["2220617751.141", 4], ["2220617753.449", 5], ["2220636724.504", 0], ["2220636726.972", 0], ["2220636727.810", 0], ["2220636735.454", 1], ["2220636740.758", 2], ["2220636745.679", 3], ["2220636765.456", 4], ["2220636774.798", 5], ["2220645667.381", 6], ["2220645669.796", 7], ["2220645670.511", 8], ["2220645671.176", 9], ["2220645671.798", 10], ["2220645672.442", 11], ["2220645676.915", 12], ["2220645679.136", 13], ["2220669545.161", 0], ["2220669547.639", 0], ["2220669548.462", 0], ["2220669549.703", 1], ["2220669550.502", 2], ["2220669551.199", 3], ["2220669569.901", 4], ["2220669572.534", 5], ["2220675436.014", 6], ["2220675445.560", 7], ["2220675450.880", 8], ["2220675455.737", 9], ["2220675460.502", 10], ["2220675465.231", 11], ["2220675474.705", 12], ["2220675482.619", 13], ["2220678479.412", 0], ["2220678482.274", 0], ["2220678483.138", 0], ["2220678488.534", 1], ["2220678494.183", 2], ["2220678531.286", 3], ["2220678532.412", 4], ["2220678534.616", 5], ["2220691224.698", 0], ["2220691227.680", 0], ["2220691228.584", 0], ["2220691235.694", 1], ["2220691240.933", 2], ["2220691245.841", 3], ["2220691273.595", 4], ["2220691276.195", 5], ["2220700876.665", 0], ["2220700879.651", 0], ["2220700880.591", 0], ["2220700888.474", 1], ["2220700893.788", 2], ["2220700898.677", 3], ["2220700922.394", 4], ["2220700931.994", 5], ["2220757139.322", 0], ["2220757141.389", 0], ["2220757142.154", 0], ["2220757143.249", 1], ["2220757143.992", 2], ["2220757144.614", 3], ["2220757168.890", 4], ["2220757171.818", 5], ["2220771780.901", 0], ["2220771783.940", 0], ["2220771784.947", 0], ["2220771792.320", 1], ["2220771797.701", 2], ["2220771824.841", 3], ["2220771832.670", 4], ["2220771840.106", 5], ["2220791120.650", 0], ["2220791123.287", 0], ["2220791124.134", 0], ["2220791131.979", 1], ["2220791137.504", 2], ["2220791142.525", 3], ["2220791191.718", 4], ["2220791200.840", 5], ["2220855472.259", 3], ["2220855482.520", 4], ["2220855487.518", 5], ["2220855492.297", 6], ["2220855496.993", 7], ["2220855501.674", 8], ["2220855511.515", 9], ["2220855519.612", 10], ["2220879892.572", 0], ["2220879895.551", 0], ["2220879896.486", 0], ["2220879897.586", 1], ["2220879898.404", 2], ["2220879933.101", 3], ["2220879934.363", 4], ["2220879936.597", 5], ["2220912144.620", 0], ["2220912146.758", 0], ["2220912147.569", 0], ["2220912148.789", 1], ["2220912149.591", 2], ["2220912150.312", 3], ["2220912190.237", 4], ["2220912200.142", 5], ["2220915127.555", 4], ["2220915132.999", 5], ["2220915133.757", 6], ["2220915134.418", 7], ["2220915135.084", 8], ["2220915135.690", 9], ["2220915140.006", 10], ["2220915142.065", 11], ["2220933490.871", 0], ["2220933493.405", 0], ["2220933494.308", 0], ["2220933501.792", 1], ["2220933507.205", 2], ["2220933512.095", 3], ["2220933542.949", 4], ["2220933552.105", 5], ["2220945129.295", 0], ["2220945132.129", 0], ["2220945133.042", 0], ["2220945140.712", 1], ["2220945146.188", 2], ["2220945151.206", 3], ["2220945175.186", 4], ["2220945184.353", 5], ["2220951043.568", 0], ["2220951045.842", 0], ["2220951046.673", 0], ["2220951053.171", 1], ["2220951058.525", 2], ["2220951063.614", 3], ["2220951087.884", 4], ["2220951097.534", 5], ["2220960080.592", 5], ["2220960089.601", 6], ["2220960095.146", 7], ["2220960100.237", 8], ["2220960105.335", 9], ["2220960110.365", 10], ["2220960163.522", 10], ["2220960172.158", 11], ["2220993222.816", 0], ["2220993224.892", 0], ["2220993225.694", 0], ["2220993226.688", 1], ["2220993227.487", 2], ["2220993228.140", 3], ["2220993301.706", 4], ["2220993311.775", 5], ["2221025569.085", 0], ["2221025572.004", 0], ["2221025572.944", 0], ["2221025580.610", 1], ["2221025585.786", 2], ["2221025590.572", 3], ["2221025614.380", 5], ["2221025622.539", 6], ["2221046513.930", 0], ["2221046516.838", 0], ["2221046517.768", 0], ["2221046519.072", 1], ["2221046519.818", 2], ["2221046520.513", 3], ["2221046624.596", 4], ["2221046646.224", 4], ["2221052460.018", 0], ["2221052462.036", 1], ["2221052462.765", 2], ["2221052463.416", 3], ["2221052464.035", 4], ["2221052464.656", 5], ["2221052514.740", 6], ["2221052517.213", 7], ["2221061594.840", 0], ["2221061596.725", 0], ["2221061597.547", 0], ["2221061598.412", 1], ["2221061599.085", 2], ["2221061599.667", 3], ["2221061623.947", 4], ["2221061626.521", 5], ["2221070483.853", 0], ["2221070492.725", 1], ["2221070498.478", 2], ["2221070503.365", 3], ["2221070508.159", 4], ["2221070512.952", 5], ["2221070523.104", 6], ["2221070550.375", 6], ["2221079257.967", 0], ["2221079260.551", 0], ["2221079261.484", 0], ["2221079268.839", 1], ["2221079274.266", 2], ["2221079279.171", 3], ["2221079297.866", 4], ["2221079307.304", 5], ["2221100063.872", 0], ["2221100072.579", 1], ["2221100078.119", 2], ["2221100083.037", 3], ["2221100087.902", 4], ["2221100092.728", 5], ["2221100102.261", 6], ["2221100110.328", 7], ["2221123879.452", 0], ["2221123888.633", 1], ["2221123894.171", 2], ["2221123899.095", 4], ["2221123902.436", 5], ["2221123936.230", 5], ["2221123937.467", 6], ["2221123939.607", 7], ["2221132612.044", 0], ["2221132614.423", 0], ["2221132621.860", 1], ["2221132627.289", 2], ["2221132632.220", 3], ["2221132637.046", 4], ["2221132652.091", 5], ["2221132660.644", 6], ["2221141993.903", 0], ["2221141996.635", 0], ["2221141997.571", 0], ["2221141998.814", 1], ["2221141999.599", 2], ["2221142059.198", 3], ["2221142067.704", 4], ["2221142075.093", 5], ["2221148099.138", 0], ["2221148102.249", 0], ["2221148103.213", 0], ["2221148110.819", 1], ["2221148116.332", 2], ["2221148121.374", 3], ["2221148149.252", 4], ["2221148158.619", 5], ["2221157072.196", 0], ["2221157074.870", 0], ["2221157075.800", 0], ["2221157083.562", 1], ["2221157088.920", 2], ["2221157093.914", 3], ["2221157127.468", 4], ["2221157137.261", 5], ["2221186800.871", 0], ["2221186803.440", 0], ["2221186804.285", 0], ["2221186811.914", 1], ["2221186817.177", 2], ["2221186822.042", 3], ["2221186858.763", 4], ["2221186868.283", 5], ["2221198608.158", 0], ["2221198611.142", 0], ["2221198612.058", 0], ["2221198619.385", 1], ["2221198624.688", 2], ["2221198662.221", 3], ["2221198670.012", 4], ["2221198677.364", 5], ["2221210358.097", 0], ["2221210359.346", 0], ["2221210360.291", 1], ["2221210361.053", 2], ["2221210361.650", 3], ["2221210362.226", 4], ["2221210368.388", 5], ["2221210370.733", 6], ["2221257540.132", 0], ["2221257543.111", 0], ["2221257550.958", 1], ["2221257556.209", 2], ["2221257561.021", 3], ["2221257565.752", 4], ["2221257581.415", 5], ["2221257590.018", 6], ["2221269215.427", 0], ["2221269218.243", 0], ["2221269219.647", 1], ["2221269227.370", 1], ["2221269232.862", 2], ["2221269238.046", 3], ["2221269257.431", 4], ["2221269265.962", 5], ["2221315658.997", 0], ["2221315662.006", 0], ["2221315662.983", 0], ["2221315670.668", 1], ["2221315676.110", 2], ["2221315681.047", 3], ["2221315710.142", 4], ["2221315720.021", 5], ["2221324760.547", 0], ["2221324763.504", 0], ["2221324764.489", 0], ["2221324778.378", 1], ["2221324784.246", 2], ["2221324789.362", 3], ["2221324816.340", 4], ["2221324825.671", 5], ["2221346417.484", 0], ["2221346420.121", 0], ["2221346421.026", 0], ["2221346433.821", 1], ["2221346439.420", 2], ["2221346444.322", 3], ["2221346474.944", 4], ["2221346484.179", 5], ["2221369721.434", 0], ["2221369724.154", 0], ["2221369731.212", 1], ["2221369736.475", 2], ["2221369741.345", 3], ["2221369746.183", 4], ["2221369761.214", 5], ["2221369769.989", 6], ["2221372634.224", 0], ["2221372636.972", 0], ["2221372637.964", 0], ["2221372645.491", 1], ["2221372651.006", 2], ["2221372655.956", 3], ["2221372681.073", 4], ["2221372691.108", 5], ["2221378385.495", 0], ["2221378387.023", 0], ["2221378388.088", 1], ["2221378388.931", 2], ["2221378389.609", 3], ["2221378390.254", 4], ["2221378397.954", 5], ["2221378400.364", 6], ["2221390347.864", 0], ["2221390356.978", 1], ["2221390362.498", 2], ["2221390367.335", 3], ["2221390372.100", 4], ["2221390376.867", 6], ["2221390385.245", 7], ["2221390403.588", 7], ["2221406058.091", 0], ["2221406061.236", 0], ["2221406062.189", 0], ["2221406066.469", 1], ["2221406071.960", 2], ["2221406077.159", 3], ["2221406098.352", 4], ["2221406108.257", 5], ["2221454654.627", 0], ["2221454663.742", 1], ["2221454669.173", 2], ["2221454673.982", 3], ["2221454678.769", 4], ["2221454683.525", 5], ["2221454693.356", 6], ["2221454701.618", 7], ["2221498324.303", 0], ["2221498327.091", 0], ["2221498328.015", 0], ["2221498335.459", 1], ["2221498340.761", 2], ["2221498345.558", 3], ["2221498365.846", 4], ["2221498375.908", 5], ["2221504155.213", 0], ["2221504157.965", 0], ["2221504158.903", 0], ["2221504166.409", 1], ["2221504171.846", 2], ["2221504176.663", 3], ["2221504210.710", 4], ["2221504220.577", 5], ["2221510923.080", 0], ["2221510925.966", 0], ["2221510926.936", 0], ["2221510928.066", 1], ["2221510928.835", 2], ["2221510966.236", 3], ["2221510967.404", 4], ["2221510969.544", 5], ["2221513837.669", 0], ["2221513840.067", 0], ["2221513840.896", 0], ["2221513846.754", 1], ["2221513852.175", 2], ["2221513857.141", 3], ["2221513879.242", 4], ["2221513888.680", 5], ["2221522592.504", 0], ["2221522595.485", 0], ["2221522596.456", 0], ["2221522604.028", 1], ["2221522609.364", 2], ["2221522645.300", 3], ["2221522646.488", 4], ["2221522648.773", 5], ["2221543507.405", 0], ["2221543509.882", 0], ["2221543510.747", 0], ["2221543518.421", 1], ["2221543523.787", 2], ["2221543528.672", 3], ["2221543552.290", 4], ["2221543561.930", 5], ["2221552719.635", 3], ["2221552734.080", 4], ["2221552737.986", 5], ["2221552743.992", 5], ["2221552749.097", 6], ["2221552754.039", 7], ["2221552774.060", 8], ["2221552782.708", 9], ["2221591406.301", 1], ["2221591415.745", 2], ["2221591421.156", 3], ["2221591426.077", 4], ["2221591430.936", 5], ["2221591435.762", 6], ["2221591446.969", 7], ["2221591455.225", 8], ["2221594709.541", 0], ["2221594712.550", 0], ["2221594713.482", 0], ["2221594725.373", 1], ["2221594730.889", 2], ["2221594735.892", 3], ["2221594760.829", 4], ["2221594770.467", 5], ["2221597691.576", 0], ["2221597694.647", 0], ["2221597695.642", 0], ["2221597703.238", 1], ["2221597708.516", 2], ["2221597713.377", 3], ["2221597732.528", 4], ["2221597742.039", 5], ["2221603604.912", 7], ["2221603614.665", 8], ["2221603620.092", 9], ["2221603624.973", 10], ["2221603629.798", 11], ["2221603641.092", 11], ["2221603665.802", 12], ["2221603674.058", 13], ["2221624138.738", 0], ["2221624141.599", 0], ["2221624142.489", 0], ["2221624150.447", 1], ["2221624155.984", 2], ["2221624160.995", 3], ["2221624177.283", 4], ["2221624186.419", 5], ["2221629991.479", 0], ["2221629994.293", 0], ["2221629995.453", 1], ["2221629996.198", 2], ["2221629996.809", 3], ["2221629997.434", 4], ["2221630077.461", 5], ["2221630098.671", 5], ["2221644671.963", 0], ["2221644674.124", 0], ["2221644674.938", 0], ["2221644676.030", 1], ["2221644676.867", 2], ["2221644677.530", 3], ["2221644714.081", 4], ["2221644716.692", 5], ["2221656242.208", 0], ["2221656250.857", 1], ["2221656256.553", 2], ["2221656261.541", 3], ["2221656266.417", 4], ["2221656277.514", 5], ["2221656303.427", 5], ["2221656311.446", 6], ["2221659221.240", 0], ["2221659224.192", 0], ["2221659225.046", 0], ["2221659230.935", 1], ["2221659236.209", 2], ["2221659262.121", 3], ["2221659269.802", 4], ["2221659277.066", 5], ["2221671134.746", 0], ["2221671137.287", 0], ["2221671138.201", 0], ["2221671145.514", 1], ["2221671150.717", 2], ["2221671175.007", 3], ["2221671182.541", 4], ["2221671189.519", 5], ["2221692474.742", 0], ["2221692477.580", 0], ["2221692478.628", 0], ["2221692485.822", 1], ["2221692491.282", 2], ["2221692496.322", 3], ["2221692532.047", 4], ["2221692534.773", 5], ["2221746998.479", 3], ["2221747000.160", 4], ["2221747000.870", 5], ["2221747001.506", 6], ["2221747080.339", 6], ["2221747085.651", 7], ["2221747112.301", 8], ["2221747121.589", 9], ["2221759130.877", 0], ["2221759139.028", 1], ["2221759144.292", 2], ["2221759149.096", 3], ["2221759153.854", 4], ["2221759162.754", 4], ["2221759172.997", 5], ["2221759175.319", 6], ["2221771022.118", 0], ["2221771024.659", 0], ["2221771025.478", 0], ["2221771026.461", 1], ["2221771027.257", 2], ["2221771027.920", 3], ["2221771043.597", 4], ["2221771046.279", 5], ["2221793531.673", 0], ["2221793534.558", 0], ["2221793535.444", 0], ["2221793548.626", 1], ["2221793554.170", 2], ["2221793562.627", 3], ["2221793707.910", 3], ["2221793719.743", 4], ["2221796583.823", 0], ["2221796586.155", 0], ["2221796586.947", 0], ["2221796594.436", 1], ["2221796599.812", 2], ["2221796604.776", 3], ["2221796633.642", 4], ["2221796643.381", 5], ["2221808514.747", 0], ["2221808517.568", 0], ["2221808518.439", 0], ["2221808526.442", 1], ["2221808531.855", 2], ["2221808536.900", 3], ["2221808565.868", 4], ["2221808575.427", 5], ["2221840624.531", 0], ["2221840626.435", 0], ["2221840627.257", 0], ["2221840633.646", 1], ["2221840639.012", 2], ["2221840643.986", 3], ["2221840663.218", 4], ["2221840672.810", 5], ["2221855433.765", 0], ["2221855436.332", 0], ["2221855437.176", 0], ["2221855445.359", 1], ["2221855450.746", 2], ["2221855455.651", 3], ["2221855481.252", 5], ["2221855484.386", 6], ["2221880350.086", 0], ["2221880358.774", 1], ["2221880364.484", 2], ["2221880369.450", 3], ["2221880374.247", 4], ["2221880379.077", 5], ["2221880388.785", 6], ["2221880411.119", 6], ["2221895127.804", 0], ["2221895129.581", 0], ["2221895130.378", 0], ["2221895131.213", 1], ["2221895131.916", 2], ["2221895132.540", 3], ["2221895145.108", 4], ["2221895147.686", 5], ["2221898052.400", 0], ["2221898055.203", 0], ["2221898056.096", 0], ["2221898057.185", 1], ["2221898057.946", 2], ["2221898058.585", 3], ["2221898102.577", 4], ["2221898111.624", 5], ["2221909970.343", 0], ["2221909972.746", 0], ["2221909973.564", 0], ["2221909974.698", 1], ["2221909975.494", 2], ["2221909976.191", 3], ["2221910019.959", 4], ["2221910022.581", 5], ["2221915838.390", 0], ["2221915841.458", 0], ["2221915842.429", 0], ["2221915850.106", 1], ["2221915855.480", 2], ["2221915860.364", 3], ["2221915887.071", 4], ["2221915896.040", 5], ["2221918770.370", 0], ["2221918772.358", 0], ["2221918773.154", 0], ["2221918780.511", 1], ["2221918785.807", 2], ["2221918790.778", 3], ["2221918810.646", 4], ["2221918819.478", 5], ["2221927586.787", 0], ["2221927589.655", 0], ["2221927597.240", 1], ["2221927602.802", 2], ["2221927607.937", 3], ["2221927612.987", 4], ["2221927635.657", 5], ["2221927644.409", 7], ["2221963786.339", 0], ["2221963789.251", 0], ["2221963790.228", 0], ["2221963791.412", 1], ["2221963792.212", 2], ["2221963792.857", 3], ["2221963868.645", 4], ["2221963879.235", 5], ["2221966755.971", 0], ["2221966758.818", 0], ["2221966759.745", 0], ["2221966767.146", 1], ["2221966772.568", 2], ["2221966777.597", 3], ["2221966797.813", 4], ["2221966807.230", 5], ["2221994145.575", 0], ["2221994148.099", 0], ["2221994148.943", 0], ["2221994156.861", 1], ["2221994161.996", 2], ["2221994166.841", 4], ["2221994189.817", 5], ["2221994198.952", 6], ["2221999916.736", 0], ["2221999919.605", 0], ["2221999920.546", 0], ["2221999921.585", 1], ["2221999922.278", 2], ["2221999922.917", 3], ["2221999946.552", 4], ["2221999949.371", 5], ["2222014691.098", 0], ["2222014693.657", 0], ["2222014694.576", 0], ["2222014701.843", 1], ["2222014707.241", 2], ["2222014712.268", 3], ["2222014736.626", 4], ["2222014745.970", 5], ["2222023593.598", 0], ["2222023596.550", 0], ["2222023597.457", 0], ["2222023605.578", 1], ["2222023610.904", 2], ["2222023615.795", 3], ["2222023661.019", 4], ["2222023670.415", 5], ["2222038261.618", 4], ["2222038269.797", 5], ["2222038274.918", 6], ["2222038279.871", 7], ["2222038284.803", 8], ["2222038289.676", 9], ["2222038312.483", 9], ["2222038346.159", 11], ["2222092512.310", 0], ["2222092514.702", 0], ["2222092515.527", 0], ["2222092516.640", 1], ["2222092517.389", 2], ["2222092518.007", 3], ["2222092546.468", 4], ["2222092549.151", 5], ["2222142283.736", 8], ["2222142290.899", 9], ["2222142295.995", 10], ["2222142300.905", 11], ["2222142305.794", 12], ["2222142310.677", 13], ["2222142334.700", 13], ["2222142337.146", 14], ["2222162733.302", 0], ["2222162736.301", 0], ["2222162737.178", 0], ["2222162744.714", 1], ["2222162750.065", 2], ["2222162776.731", 3], ["2222162784.375", 4], ["2222162791.644", 5], ["2222165763.441", 11], ["2222165771.275", 12], ["2222165776.659", 13], ["2222165781.564", 14], ["2222165786.452", 15], ["2222165791.302", 16], ["2222165801.012", 17], ["2222165808.983", 18], ["2222180439.211", 0], ["2222180442.119", 0], ["2222180442.997", 0], ["2222180450.307", 1], ["2222180455.695", 2], ["2222180460.742", 3], ["2222180490.031", 4], ["2222180499.465", 5], ["2222221469.857", 0], ["2222221472.331", 0], ["2222221473.153", 0], ["2222221474.311", 1], ["2222221475.119", 2], ["2222221475.820", 3], ["2222221500.487", 4], ["2222221503.365", 5], ["2222236319.129", 0], ["2222236321.360", 0], ["2222236322.167", 0], ["2222236327.433", 1], ["2222236332.666", 2], ["2222236337.553", 3], ["2222236370.816", 4], ["2222236380.688", 5], ["2222239545.830", 7], ["2222239547.884", 8], ["2222239548.570", 9], ["2222239549.192", 10], ["2222239549.805", 11], ["2222239550.376", 12], ["2222239555.242", 13], ["2222239557.349", 14], ["2222266131.092", 0], ["2222266133.740", 0], ["2222266134.899", 1], ["2222266135.677", 2], ["2222266136.276", 3], ["2222266136.858", 4], ["2222266162.361", 5], ["2222266171.666", 6], ["2222269147.166", 0], ["2222269149.631", 0], ["2222269150.481", 0], ["2222269151.680", 1], ["2222269167.549", 2], ["2222269172.671", 3], ["2222269193.895", 4], ["2222269203.166", 5], ["2222281135.574", 0], ["2222281138.479", 0], ["2222281139.346", 0], ["2222281146.893", 1], ["2222281152.192", 2], ["2222281157.142", 3], ["2222281216.075", 4], ["2222281225.796", 5], ["2222301574.173", 0], ["2222301576.957", 0], ["2222301577.826", 0], ["2222301585.943", 1], ["2222301591.431", 2], ["2222301630.327", 3], ["2222301636.515", 4], ["2222301655.024", 6], ["2222344892.228", 0], ["2222344895.330", 0], ["2222344896.320", 0], ["2222344897.563", 1], ["2222344898.318", 2], ["2222344933.438", 3], ["2222344934.585", 4], ["2222344936.740", 5], ["2222351074.761", 0], ["2222351077.520", 0], ["2222351078.408", 0], ["2222351086.026", 1], ["2222351091.606", 3], ["2222351092.965", 4], ["2222351121.117", 5], ["2222351123.689", 6], ["2222365777.357", 0], ["2222365779.979", 0], ["2222365780.824", 0], ["2222365789.147", 1], ["2222365794.604", 2], ["2222365799.584", 3], ["2222365820.232", 4], ["2222365829.578", 5], ["2222386916.597", 0], ["2222386919.262", 1], ["2222386920.107", 2], ["2222386920.712", 3], ["2222386921.297", 4], ["2222386921.875", 5], ["2222386926.405", 6], ["2222386928.664", 7], ["2222398679.502", 0], ["2222398682.047", 0], ["2222398682.967", 0], ["2222398690.298", 1], ["2222398695.603", 2], ["2222398700.563", 3], ["2222398725.733", 4], ["2222398735.660", 5], ["2222413417.560", 0], ["2222413420.149", 0], ["2222413421.023", 0], ["2222413429.318", 1], ["2222413434.964", 2], ["2222413440.127", 3], ["2222413474.658", 4], ["2222413484.468", 5], ["2222419406.813", 0], ["2222419409.737", 0], ["2222419410.625", 0], ["2222419418.362", 1], ["2222419423.779", 2], ["2222419428.715", 3], ["2222419456.813", 4], ["2222419467.097", 5], ["2222437069.806", 0], ["2222437072.985", 0], ["2222437073.907", 0], ["2222437081.677", 1], ["2222437087.093", 2], ["2222437116.652", 3], ["2222437124.797", 4], ["2222437132.100", 5], ["2222463979.724", 0], ["2222463982.122", 0], ["2222463982.967", 0], ["2222463984.295", 1], ["2222463985.045", 2], ["2222463985.655", 3], ["2222464049.403", 4], ["2222464058.961", 5], ["2222466916.312", 0], ["2222466919.076", 0], ["2222466919.968", 0], ["2222466921.121", 1], ["2222466921.926", 2], ["2222466922.663", 3], ["2222466937.629", 4], ["2222466940.228", 5], ["2222484776.907", 0], ["2222484779.906", 0], ["2222484780.857", 0], ["2222484782.008", 1], ["2222484782.785", 2], ["2222484783.403", 3], ["2222484803.984", 4], ["2222484806.466", 5], ["2222496536.976", 0], ["2222496539.946", 0], ["2222496540.923", 0], ["2222496548.567", 1], ["2222496553.966", 2], ["2222496558.938", 3], ["2222496584.951", 4], ["2222496595.299", 5], ["2222517741.749", 0], ["2222517744.260", 0], ["2222517745.131", 0], ["2222517746.291", 1], ["2222517747.055", 2], ["2222517747.694", 3], ["2222517761.290", 4], ["2222517763.866", 5], ["2222523639.379", 0], ["2222523649.044", 1], ["2222523654.561", 2], ["2222523659.459", 3], ["2222523664.271", 4], ["2222523669.054", 5], ["2222523680.485", 7], ["2222523683.229", 8], ["2222526620.390", 0], ["2222526623.280", 0], ["2222526624.294", 0], ["2222526632.062", 1], ["2222526637.472", 2], ["2222526642.350", 3], ["2222526662.255", 4], ["2222526671.688", 5], ["2222529526.587", 0], ["2222529529.560", 0], ["2222529530.530", 0], ["2222529538.127", 1], ["2222529543.726", 2], ["2222529548.820", 3], ["2222529571.438", 4], ["2222529580.911", 5], ["2222532569.275", 0], ["2222532571.292", 0], ["2222532572.104", 0], ["2222532573.078", 1], ["2222532573.861", 2], ["2222532574.491", 3], ["2222532585.690", 4], ["2222532588.184", 5], ["2222550336.537", 0], ["2222550338.647", 0], ["2222550339.464", 0], ["2222550340.417", 1], ["2222550341.143", 2], ["2222550341.761", 3], ["2222550359.751", 4], ["2222550362.341", 5], ["2222583789.589", 1], ["2222583798.364", 2], ["2222583803.748", 3], ["2222583808.616", 4], ["2222583813.432", 5], ["2222583818.221", 6], ["2222583828.033", 7], ["2222583836.343", 8], ["2222604388.700", 0], ["2222604391.389", 0], ["2222604392.258", 0], ["2222604400.246", 1], ["2222604405.475", 2], ["2222604414.882", 3], ["2222604446.776", 4], ["2222604456.811", 5], ["2222613306.378", 0], ["2222613314.631", 1], ["2222613320.015", 2], ["2222613324.868", 3], ["2222613329.630", 4], ["2222613334.378", 5], ["2222613343.799", 6], ["2222613351.791", 7], ["2222616218.877", 0], ["2222616220.768", 0], ["2222616221.552", 0], ["2222616222.569", 1], ["2222616223.367", 2], ["2222616224.022", 3], ["2222616239.935", 4], ["2222616242.317", 5], ["2222661798.462", 0], ["2222661808.422", 1], ["2222661814.254", 2], ["2222661819.163", 3], ["2222661823.964", 4], ["2222661828.763", 5], ["2222661838.398", 6], ["2222661846.422", 7], ["2222676533.245", 0], ["2222676535.789", 0], ["2222676536.654", 0], ["2222676544.077", 1], ["2222676549.280", 2], ["2222676554.102", 3], ["2222676573.926", 4], ["2222676583.534", 5], ["2222691273.169", 1], ["2222691277.080", 1], ["2222691284.672", 2], ["2222691285.804", 3], ["2222691290.928", 4], ["2222691295.838", 5], ["2222691314.346", 6], ["2222691323.245", 7], ["2222732327.791", 0], ["2222732342.885", 1], ["2222732347.670", 1], ["2222732352.757", 2], ["2222732357.677", 3], ["2222732362.530", 4], ["2222732382.616", 5], ["2222732390.691", 6], ["2222738176.547", 0], ["2222738179.108", 0], ["2222738180.103", 0], ["2222738187.834", 1], ["2222738193.578", 2], ["2222738198.827", 3], ["2222738226.901", 4], ["2222738236.758", 6], ["2222750096.201", 0], ["2222750099.143", 0], ["2222750100.064", 0], ["2222750107.373", 1], ["2222750112.621", 2], ["2222750117.552", 3], ["2222750142.446", 4], ["2222750152.122", 5], ["2222755878.377", 4], ["2222755880.337", 5], ["2222755881.011", 6], ["2222755881.634", 7], ["2222755882.239", 8], ["2222755888.161", 9], ["2222755888.966", 10], ["2222755891.217", 11], ["2222773336.900", 0], ["2222773339.576", 0], ["2222773340.551", 0], ["2222773347.980", 1], ["2222773353.354", 2], ["2222773358.390", 3], ["2222773378.350", 4], ["2222773388.154", 5], ["2222788508.787", 0], ["2222788511.706", 0], ["2222788512.593", 0], ["2222788519.937", 1], ["2222788525.317", 2], ["2222788530.312", 3], ["2222788550.661", 4], ["2222788560.167", 5], ["2222809743.219", 0], ["2222809746.215", 0], ["2222809747.187", 0], ["2222809754.752", 1], ["2222809760.127", 2], ["2222809765.093", 3], ["2222809790.430", 4], ["2222809800.479", 5], ["2222812722.263", 0], ["2222812724.760", 0], ["2222812725.557", 0], ["2222812733.479", 1], ["2222812738.915", 2], ["2222812743.918", 3], ["2222812764.542", 4], ["2222812773.974", 5], ["2222833177.240", 0], ["2222833180.248", 0], ["2222833181.136", 0], ["2222833188.945", 1], ["2222833194.488", 2], ["2222833199.411", 3], ["2222833223.820", 4], ["2222833233.651", 5], ["2222839077.547", 0], ["2222839080.474", 0], ["2222839081.377", 0], ["2222839088.826", 1], ["2222839094.251", 2], ["2222839099.098", 3], ["2222839118.427", 4], ["2222839128.002", 5], ["2222847794.292", 0], ["2222847797.083", 0], ["2222847797.964", 0], ["2222847805.126", 1], ["2222847810.409", 2], ["2222847815.301", 3], ["2222847838.868", 4], ["2222847848.663", 5], ["2222868810.013", 0], ["2222868812.829", 0], ["2222868813.767", 0], ["2222868821.356", 1], ["2222868826.656", 2], ["2222868831.452", 3], ["2222868861.671", 4], ["2222868871.054", 5], ["2222886477.572", 0], ["2222886480.033", 0], ["2222886480.910", 0], ["2222886488.570", 1], ["2222886493.777", 2], ["2222886498.573", 3], ["2222886523.619", 4], ["2222886533.303", 5], ["2222889386.043", 0], ["2222889388.514", 0], ["2222889389.337", 0], ["2222889396.470", 1], ["2222889401.681", 2], ["2222889406.425", 3], ["2222889435.323", 4], ["2222889444.831", 5], ["2222898131.324", 0], ["2222898134.184", 0], ["2222898135.094", 0], ["2222898142.354", 1], ["2222898147.602", 2], ["2222898152.466", 3], ["2222898175.921", 4], ["2222898185.553", 5], ["2222936700.949", 0], ["2222936703.527", 0], ["2222936704.356", 0], ["2222936712.138", 1], ["2222936717.617", 2], ["2222936722.583", 3], ["2222936753.162", 4], ["2222936762.472", 5], ["2222945502.037", 0], ["2222945504.626", 0], ["2222945505.601", 0], ["2222945513.168", 1], ["2222945518.651", 2], ["2222945523.658", 3], ["2222945581.071", 4], ["2222945590.897", 5], ["2222951532.061", 0], ["2222951534.532", 0], ["2222951535.404", 0], ["2222951543.842", 1], ["2222951549.450", 2], ["2222951554.556", 3], ["2222951573.310", 4], ["2222951582.784", 5], ["2222973162.194", 0], ["2222973172.086", 0], ["2222973173.104", 0], ["2222973174.017", 1], ["2222973174.767", 2], ["2222973175.422", 3], ["2222973198.199", 4], ["2222973200.814", 5], ["2222981904.860", 0], ["2222981907.749", 0], ["2222981915.522", 1], ["2222981921.016", 2], ["2222981925.967", 3], ["2222981930.841", 4], ["2222981946.894", 5], ["2222981955.816", 6], ["2223003001.171", 0], ["2223003026.028", 0], ["2223003027.061", 0], ["2223003031.011", 1], ["2223003036.337", 2], ["2223003041.312", 3], ["2223003071.511", 4], ["2223003081.254", 5], ["2223023960.262", 0], ["2223023963.173", 0], ["2223023964.120", 0], ["2223023965.246", 1], ["2223023965.966", 2], ["2223023966.604", 3], ["2223023981.778", 5], ["2223023984.413", 6], ["2223026846.108", 0], ["2223026848.446", 0], ["2223026849.206", 0], ["2223026856.806", 1], ["2223026862.143", 2], ["2223026867.094", 3], ["2223026898.956", 4], ["2223026908.966", 5], ["2223029772.592", 0], ["2223029773.878", 0], ["2223029783.445", 0], ["2223029784.833", 1], ["2223029785.602", 2], ["2223029786.261", 3], ["2223029819.434", 5], ["2223029821.757", 6], ["2223038839.535", 0], ["2223038841.662", 0], ["2223038842.429", 0], ["2223038843.659", 1], ["2223038844.494", 2], ["2223038845.142", 3], ["2223038882.056", 4], ["2223038891.691", 5], ["2223124317.818", 0], ["2223124320.791", 0], ["2223124321.770", 0], ["2223124329.143", 1], ["2223124334.393", 2], ["2223124339.185", 3], ["2223124371.705", 4], ["2223124380.940", 5], ["2223139631.557", 0], ["2223139634.128", 0], ["2223139635.034", 0], ["2223139642.223", 1], ["2223139647.601", 2], ["2223139652.627", 3], ["2223139686.316", 4], ["2223139695.723", 5], ["2223160091.786", 0], ["2223160094.700", 0], ["2223160095.557", 0], ["2223160102.956", 1], ["2223160108.309", 2], ["2223160113.207", 3], ["2223160144.328", 4], ["2223160154.155", 5], ["2223177588.164", 0], ["2223177591.244", 0], ["2223177592.202", 0], ["2223177600.044", 1], ["2223177605.475", 2], ["2223177642.039", 3], ["2223177649.891", 4], ["2223177657.482", 5], ["2223180536.448", 3], ["2223180552.197", 4], ["2223180557.303", 4], ["2223180562.383", 5], ["2223180567.252", 6], ["2223180572.115", 7], ["2223180600.194", 8], ["2223180608.730", 9], ["2223222597.265", 0], ["2223222599.236", 0], ["2223222600.046", 0], ["2223222601.042", 1], ["2223222601.863", 2], ["2223222602.518", 3], ["2223222634.023", 4], ["2223222643.177", 5], ["2223231762.188", 0], ["2223231765.090", 0], ["2223231775.250", 0], ["2223231780.124", 1], ["2223231785.439", 2], ["2223231790.465", 3], ["2223231819.661", 4], ["2223231828.884", 5], ["2223244250.841", 0], ["2223244253.834", 0], ["2223244254.861", 0], ["2223244262.005", 1], ["2223244267.516", 2], ["2223244272.460", 3], ["2223244304.534", 4], ["2223244313.876", 5], ["2223256665.732", 0], ["2223256668.505", 0], ["2223256669.406", 0], ["2223256676.917", 1], ["2223256682.144", 2], ["2223256686.986", 3], ["2223256714.309", 4], ["2223256724.202", 5], ["2223271471.972", 0], ["2223271474.443", 0], ["2223271475.360", 0], ["2223271482.504", 1], ["2223271487.785", 2], ["2223271492.577", 3], ["2223271516.760", 4], ["2223271526.091", 5], ["2223277266.251", 0], ["2223277268.928", 0], ["2223277269.849", 0], ["2223277277.073", 1], ["2223277282.208", 2], ["2223277287.003", 3], ["2223277317.405", 4], ["2223277326.963", 5], ["2223289102.022", 0], ["2223289104.585", 0], ["2223289105.502", 0], ["2223289112.768", 1], ["2223289118.188", 2], ["2223289123.199", 3], ["2223289154.344", 4], ["2223289164.207", 5], ["2223301029.664", 0], ["2223301031.805", 0], ["2223301032.629", 0], ["2223301038.196", 1], ["2223301043.735", 2], ["2223301048.883", 3], ["2223301085.655", 9], ["2223301089.895", 11], ["2223333433.601", 0], ["2223333435.954", 0], ["2223333436.762", 0], ["2223333437.885", 1], ["2223333438.617", 2], ["2223333439.211", 3], ["2223333467.181", 4], ["2223333495.711", 5], ["2223351663.065", 0], ["2223351666.111", 0], ["2223351667.084", 0], ["2223351674.491", 1], ["2223351679.881", 2], ["2223351684.784", 3], ["2223351703.277", 4], ["2223351712.505", 5], ["2223386653.528", 0], ["2223386655.596", 0], ["2223386656.415", 0], ["2223386657.223", 1], ["2223386657.972", 2], ["2223386762.706", 3], ["2223386769.344", 4], ["2223386796.261", 4], ["2223410064.868", 0], ["2223410084.423", 1], ["2223410088.926", 2], ["2223410094.067", 3], ["2223410098.956", 4], ["2223410103.840", 5], ["2223410117.812", 6], ["2223410126.068", 7], ["2223413061.231", 8], ["2223413070.039", 9], ["2223413075.394", 10], ["2223413080.274", 11], ["2223413084.661", 12], ["2223413089.306", 12], ["2223413107.532", 14], ["2223413114.144", 15], ["2223436914.000", 0], ["2223436915.902", 0], ["2223436917.011", 1], ["2223436917.806", 2], ["2223436918.411", 3], ["2223436919.005", 4], ["2223436927.114", 5], ["2223436929.473", 6], ["2223440133.415", 2], ["2223440142.280", 3], ["2223440147.672", 4], ["2223440152.476", 5], ["2223440157.187", 6], ["2223440168.607", 7], ["2223440174.993", 8], ["2223440182.510", 10], ["2223443099.663", 0], ["2223443102.927", 0], ["2223443103.906", 0], ["2223443111.472", 1], ["2223443116.625", 2], ["2223443121.372", 3], ["2223443149.131", 4], ["2223443158.457", 5], ["2223446082.051", 0], ["2223446085.058", 0], ["2223446085.976", 0], ["2223446093.951", 1], ["2223446099.256", 2], ["2223446104.152", 3], ["2223446131.775", 4], ["2223446140.880", 5], ["2223449028.735", 0], ["2223449031.598", 0], ["2223449032.532", 0], ["2223449037.239", 1], ["2223449042.792", 2], ["2223449047.991", 3], ["2223449074.954", 4], ["2223449084.598", 5], ["2223463670.186", 0], ["2223463679.337", 1], ["2223463684.842", 2], ["2223463689.817", 3], ["2223463694.731", 4], ["2223463699.491", 5], ["2223463734.030", 5], ["2223463743.463", 6], ["2223516512.325", 0], ["2223516515.283", 0], ["2223516516.211", 0], ["2223516517.383", 1], ["2223516518.198", 2], ["2223516518.844", 3], ["2223516551.531", 4], ["2223516561.169", 5], ["2223554942.256", 0], ["2223554944.990", 0], ["2223554945.909", 0], ["2223554947.036", 1], ["2223554947.790", 2], ["2223554948.407", 3], ["2223554962.081", 4], ["2223554964.584", 5], ["2223566847.137", 0], ["2223566850.000", 0], ["2223566850.870", 0], ["2223566858.219", 1], ["2223566863.494", 2], ["2223566868.366", 3], ["2223566894.897", 4], ["2223566904.482", 5], ["2223575567.745", 0], ["2223575570.744", 0], ["2223575571.697", 0], ["2223575579.480", 1], ["2223575584.693", 2], ["2223575612.966", 3], ["2223575620.582", 4], ["2223575627.717", 5], ["2223578506.038", 0], ["2223578508.068", 0], ["2223578508.904", 0], ["2223578509.819", 1], ["2223578510.574", 2], ["2223578511.181", 3], ["2223578520.270", 4], ["2223578522.597", 5], ["2223608125.487", 3], ["2223608135.828", 3], ["2223608141.428", 4], ["2223608146.461", 5], ["2223608151.412", 6], ["2223608156.333", 7], ["2223608171.215", 8], ["2223608180.543", 9], ["2223625492.874", 0], ["2223625495.367", 0], ["2223625496.200", 0], ["2223625503.764", 1], ["2223625508.917", 2], ["2223625513.718", 3], ["2223625532.628", 4], ["2223625542.080", 5], ["2223628399.460", 0], ["2223628402.160", 0], ["2223628403.077", 0], ["2223628424.482", 1], ["2223628430.683", 2], ["2223628435.790", 3], ["2223628454.763", 4], ["2223628464.421", 5], ["2223634216.690", 0], ["2223634218.894", 0], ["2223634219.695", 0], ["2223634220.567", 1], ["2223634221.343", 2], ["2223634241.822", 3], ["2223634242.962", 4], ["2223634245.252", 5], ["2223643222.430", 0], ["2223643225.163", 0], ["2223643226.037", 0], ["2223643238.956", 1], ["2223643245.010", 2], ["2223643250.173", 3], ["2223643274.544", 4], ["2223643284.312", 5], ["2223658065.268", 0], ["2223658068.073", 0], ["2223658068.933", 0], ["2223658069.998", 1], ["2223658070.753", 2], ["2223658071.374", 3], ["2223658086.567", 4], ["2223658089.160", 5], ["2223687224.546", 6], ["2223687234.759", 6], ["2223687240.227", 7], ["2223687245.189", 8], ["2223687250.023", 9], ["2223687254.848", 10], ["2223687269.827", 11], ["2223687278.634", 12], ["2223705082.543", 0], ["2223705085.338", 0], ["2223705086.159", 0], ["2223705093.872", 1], ["2223705099.064", 2], ["2223705103.892", 3], ["2223705131.058", 4], ["2223705140.909", 5], ["2223710981.707", 0], ["2223710984.617", 0], ["2223710985.569", 0], ["2223710986.665", 1], ["2223710987.496", 2], ["2223710988.109", 3], ["2223711023.407", 4], ["2223711032.375", 5], ["2223755254.577", 1], ["2223755264.187", 2], ["2223755269.659", 3], ["2223755274.484", 4], ["2223755279.265", 5], ["2223755283.945", 6], ["2223755319.860", 5], ["2223755329.483", 6], ["2223805571.823", 0], ["2223805574.817", 0], ["2223805575.702", 0], ["2223805582.935", 1], ["2223805588.158", 2], ["2223805592.927", 3], ["2223805643.055", 4], ["2223805651.899", 5], ["2223808510.530", 0], ["2223808513.109", 0], ["2223808513.994", 0], ["2223808521.449", 1], ["2223808526.752", 2], ["2223808566.930", 3], ["2223808568.172", 4], ["2223808570.429", 5], ["2223811420.358", 0], ["2223811423.187", 0], ["2223811424.172", 0], ["2223811431.549", 1], ["2223811437.048", 2], ["2223811460.266", 3], ["2223811467.229", 4], ["2223811474.313", 5], ["2223840827.959", 0], ["2223840830.783", 0], ["2223840838.711", 1], ["2223840843.992", 2], ["2223840848.772", 3], ["2223840853.580", 4], ["2223840870.028", 5], ["2223840878.642", 6], ["2223870158.369", 0], ["2223870160.962", 0], ["2223870161.813", 0], ["2223870169.474", 1], ["2223870174.621", 2], ["2223870179.483", 3], ["2223870203.904", 4], ["2223870213.565", 5], ["2223893715.801", 0], ["2223893717.238", 0], ["2223893718.042", 0], ["2223893719.006", 1], ["2223893719.738", 2], ["2223893720.354", 3], ["2223893735.174", 4], ["2223893737.570", 5], ["2223921073.174", 0], ["2223921076.113", 0], ["2223921076.973", 0], ["2223921084.927", 1], ["2223921090.272", 2], ["2223921095.275", 3], ["2223921123.844", 4], ["2223921133.311", 5], ["2223956429.846", 0], ["2223956432.211", 0], ["2223956433.000", 0], ["2223956433.992", 1], ["2223956434.694", 2], ["2223956435.351", 3], ["2223956465.453", 4], ["2223956468.047", 5], ["2223959384.550", 0], ["2223959387.573", 0], ["2223959388.536", 0], ["2223959389.612", 1], ["2223959390.373", 2], ["2223959391.004", 3], ["2223959429.788", 4], ["2223959439.982", 5], ["2224021907.606", 0], ["2224021910.309", 0], ["2224021911.296", 0], ["2224021912.440", 1], ["2224021913.254", 2], ["2224021947.249", 3], ["2224021948.605", 4], ["2224021950.853", 5], ["2224077702.841", 0], ["2224077705.613", 0], ["2224077706.522", 0], ["2224077713.856", 1], ["2224077719.124", 2], ["2224077723.928", 3], ["2224077750.409", 4], ["2224077760.372", 5], ["2224083573.552", 0], ["2224083576.393", 0], ["2224083584.172", 1], ["2224083589.950", 2], ["2224083595.150", 3], ["2224083600.183", 4], ["2224083623.296", 5], ["2224083632.102", 6], ["2224097070.116", 0], ["2224097073.181", 0], ["2224097088.144", 1], ["2224097092.494", 1], ["2224097097.558", 2], ["2224097102.445", 3], ["2224097140.124", 4], ["2224097148.291", 5], ["2224138068.536", 1], ["2224138070.470", 1], ["2224138078.755", 2], ["2224138084.185", 3], ["2224138089.140", 4], ["2224138093.960", 5], ["2224138103.940", 6], ["2224138112.071", 7], ["2224160500.635", 0], ["2224160503.197", 0], ["2224160504.049", 0], ["2224160511.804", 1], ["2224160517.076", 2], ["2224160521.891", 3], ["2224160551.954", 5], ["2224160554.949", 6], ["2224222896.287", 0], ["2224222899.263", 0], ["2224222900.138", 0], ["2224222901.387", 1], ["2224222902.250", 2], ["2224222902.871", 3], ["2224222935.060", 4], ["2224222937.661", 5], ["2224234680.067", 0], ["2224234683.395", 0], ["2224234684.451", 0], ["2224234692.265", 1], ["2224234697.831", 2], ["2224234733.169", 3], ["2224234741.063", 4], ["2224234748.482", 5], ["2224255384.213", 0], ["2224255386.832", 0], ["2224255387.663", 0], ["2224255388.756", 1], ["2224255389.531", 2], ["2224255390.155", 3], ["2224255407.333", 4], ["2224255409.871", 5], ["2224294339.773", 0], ["2224294342.131", 0], ["2224294342.930", 0], ["2224294350.644", 1], ["2224294355.978", 2], ["2224294360.895", 3], ["2224294384.474", 4], ["2224294394.066", 5], ["2224332565.276", 0], ["2224332568.169", 0], ["2224332568.978", 0], ["2224332576.668", 1], ["2224332581.862", 2], ["2224332586.647", 3], ["2224332614.108", 4], ["2224332623.945", 5], ["2224356135.288", 0], ["2224356137.821", 0], ["2224356138.665", 0], ["2224356139.796", 1], ["2224356140.573", 2], ["2224356141.199", 3], ["2224356187.642", 4], ["2224356190.451", 5], ["2224412825.439", 0], ["2224412828.029", 0], ["2224412828.891", 0], ["2224412836.649", 1], ["2224412841.951", 2], ["2224412846.835", 3], ["2224412868.459", 4], ["2224412878.032", 5], ["2224436477.832", 0], ["2224436480.696", 0], ["2224436481.685", 0], ["2224436488.957", 1], ["2224436494.234", 2], ["2224436499.153", 3], ["2224436519.456", 4], ["2224436529.058", 5], ["2224451673.368", 0], ["2224451676.202", 0], ["2224451677.130", 0], ["2224451684.937", 1], ["2224451690.226", 2], ["2224451723.954", 3], ["2224451731.659", 4], ["2224451738.864", 5], ["2224463257.937", 0], ["2224463261.161", 0], ["2224463262.161", 0], ["2224463269.319", 1], ["2224463274.614", 2], ["2224463279.518", 3], ["2224463311.178", 4], ["2224463321.202", 5], ["2224525707.681", 0], ["2224525710.449", 0], ["2224525711.335", 0], ["2224525719.138", 1], ["2224525724.350", 2], ["2224525729.114", 3], ["2224525765.906", 4], ["2224525768.511", 5], ["2224537698.959", 0], ["2224537701.763", 0], ["2224537709.189", 1], ["2224537712.809", 2], ["2224537717.897", 2], ["2224537722.993", 3], ["2224537747.409", 4], ["2224537756.084", 5], ["2224549456.374", 0], ["2224549458.471", 0], ["2224549459.300", 0], ["2224549460.470", 1], ["2224549461.295", 2], ["2224549461.928", 3], ["2224549481.136", 4], ["2224549483.689", 5], ["2224555406.275", 0], ["2224555409.237", 0], ["2224555410.195", 0], ["2224555417.473", 1], ["2224555422.658", 2], ["2224555427.399", 3], ["2224555450.678", 4], ["2224555459.950", 5], ["2224558370.607", 0], ["2224558373.020", 0], ["2224558373.868", 0], ["2224558381.565", 1], ["2224558386.787", 2], ["2224558415.420", 3], ["2224558423.102", 4], ["2224558430.225", 5], ["2224575839.938", 0], ["2224575842.320", 0], ["2224575843.161", 0], ["2224575844.311", 1], ["2224575845.078", 2], ["2224575845.692", 3], ["2224575864.235", 4], ["2224575866.700", 5], ["2224643528.493", 0], ["2224643531.422", 0], ["2224643532.387", 0], ["2224643539.774", 1], ["2224643545.084", 2], ["2224643550.013", 3], ["2224643572.358", 4], ["2224643581.683", 5], ["2224649343.536", 0], ["2224649346.161", 0], ["2224649346.973", 0], ["2224649354.617", 1], ["2224649359.902", 2], ["2224649364.692", 3], ["2224649390.541", 4], ["2224649400.189", 5], ["2224670090.780", 0], ["2224670093.219", 0], ["2224670094.037", 0], ["2224670095.155", 1], ["2224670095.974", 2], ["2224670096.627", 3], ["2224670114.633", 4], ["2224670117.257", 5], ["2224681775.452", 5], ["2224681784.757", 6], ["2224681790.336", 7], ["2224681795.249", 8], ["2224681800.086", 9], ["2224681811.744", 10], ["2224681818.062", 11], ["2224681842.399", 11], ["2224690584.405", 0], ["2224690587.438", 0], ["2224690588.381", 0], ["2224690595.578", 1], ["2224690600.851", 2], ["2224690628.260", 3], ["2224690636.103", 4], ["2224690643.251", 5], ["2224716793.592", 0], ["2224716795.408", 0], ["2224716796.269", 0], ["2224716797.331", 1], ["2224716798.145", 2], ["2224716798.804", 3], ["2224716811.550", 4], ["2224716814.033", 5], ["2224743497.990", 0], ["2224743500.533", 0], ["2224743508.199", 1], ["2224743513.452", 2], ["2224743518.330", 3], ["2224743523.069", 4], ["2224743537.563", 5], ["2224743546.488", 6], ["2224772223.361", 0], ["2224772232.716", 1], ["2224772238.347", 2], ["2224772243.178", 3], ["2224772247.933", 4], ["2224772252.683", 5], ["2224772262.446", 6], ["2224772270.561", 7], ["2224795864.334", 0], ["2224795867.261", 0], ["2224795868.137", 0], ["2224795875.834", 1], ["2224795881.130", 2], ["2224795910.749", 3], ["2224795918.215", 4], ["2224795925.341", 5], ["2224798850.297", 0], ["2224798853.260", 0], ["2224798861.009", 1], ["2224798866.478", 2], ["2224798871.510", 3], ["2224798876.343", 4], ["2224798911.917", 4], ["2224798914.572", 5], ["2224819793.611", 0], ["2224819796.398", 0], ["2224819797.269", 0], ["2224819804.682", 1], ["2224819809.959", 2], ["2224819814.781", 3], ["2224819847.889", 4], ["2224819857.509", 5], ["2224825580.375", 0], ["2224825583.258", 0], ["2224825584.131", 0], ["2224825591.770", 1], ["2224825597.006", 2], ["2224825601.874", 3], ["2224825632.564", 4], ["2224825642.146", 5], ["2224849515.784", 0], ["2224849518.643", 0], ["2224849519.578", 0], ["2224849527.646", 1], ["2224849533.177", 2], ["2224849538.180", 3], ["2224849557.902", 4], ["2224849567.312", 5], ["2224852454.551", 0], ["2224852457.342", 0], ["2224852458.229", 0], ["2224852465.858", 1], ["2224852471.291", 2], ["2224852476.250", 3], ["2224852496.395", 4], ["2224852505.926", 5], ["2224861558.262", 0], ["2224861561.265", 0], ["2224861562.160", 0], ["2224861569.905", 1], ["2224861575.133", 2], ["2224861579.965", 3], ["2224861598.915", 4], ["2224861607.989", 5], ["2224882458.912", 0], ["2224882461.748", 0], ["2224882462.655", 0], ["2224882470.468", 1], ["2224882475.688", 2], ["2224882480.632", 3], ["2224882507.363", 4], ["2224882517.065", 5], ["2224891405.576", 0], ["2224891408.368", 0], ["2224891409.210", 0], ["2224891416.903", 1], ["2224891422.204", 2], ["2224891427.102", 3], ["2224891451.489", 4], ["2224891461.151", 5], ["2224903173.631", 0], ["2224903176.435", 0], ["2224903177.278", 0], ["2224903184.875", 1], ["2224903190.077", 2], ["2224903227.291", 3], ["2224903234.686", 4], ["2224903241.948", 5], ["2224915078.202", 0], ["2224915080.805", 0], ["2224915081.696", 0], ["2224915089.290", 1], ["2224915094.325", 2], ["2224915099.050", 3], ["2224915122.260", 4], ["2224915132.060", 5], ["2224930072.102", 0], ["2224930075.088", 0], ["2224930076.101", 0], ["2224930083.735", 1], ["2224930089.065", 2], ["2224930094.102", 3], ["2224930121.856", 4], ["2224930131.157", 5], ["2224954283.583", 0], ["2224954284.728", 1], ["2224954285.458", 2], ["2224954286.116", 3], ["2224954286.720", 4], ["2224954287.346", 5], ["2224954291.502", 6], ["2224954293.530", 7], ["2224957263.476", 0], ["2224957265.409", 0], ["2224957266.182", 0], ["2224957267.088", 1], ["2224957267.838", 2], ["2224957268.503", 3], ["2224957290.316", 4], ["2224957292.759", 5], ["2224963266.214", 0], ["2224963267.979", 0], ["2224963268.710", 0], ["2224963269.651", 1], ["2224963270.437", 2], ["2224963271.096", 3], ["2224963283.504", 4], ["2224963286.166", 5], ["2224966261.523", 0], ["2224966263.292", 1], ["2224966264.164", 2], ["2224966264.819", 3], ["2224966265.427", 4], ["2224966266.035", 5], ["2224966270.175", 6], ["2224966272.249", 7], ["2224996164.408", 0], ["2224996167.059", 0], ["2224996167.934", 0], ["2224996175.470", 1], ["2224996180.966", 2], ["2224996186.032", 3], ["2224996211.476", 4], ["2224996221.011", 5], ["2225017296.267", 0], ["2225017299.271", 0], ["2225017300.244", 0], ["2225017307.488", 1], ["2225017312.702", 2], ["2225017317.430", 3], ["2225017345.113", 4], ["2225017354.360", 5], ["2225023236.104", 0], ["2225023238.728", 0], ["2225023239.671", 0], ["2225023246.838", 1], ["2225023252.178", 2], ["2225023257.008", 3], ["2225023288.048", 4], ["2225023297.245", 5], ["2225026124.736", 0], ["2225026127.476", 0], ["2225026128.377", 0], ["2225026136.204", 1], ["2225026141.739", 2], ["2225026146.741", 3], ["2225026178.701", 4], ["2225026188.445", 5], ["2225052144.069", 0], ["2225052146.873", 0], ["2225052147.783", 0], ["2225052155.236", 1], ["2225052161.013", 2], ["2225052166.094", 3], ["2225052185.146", 4], ["2225052195.116", 5], ["2225105456.341", 0], ["2225105459.358", 0], ["2225105460.392", 0], ["2225105464.345", 1], ["2225105469.647", 2], ["2225105474.759", 3], ["2225105506.340", 4], ["2225105515.978", 5], ["2225111537.491", 0], ["2225111540.353", 0], ["2225111541.264", 0], ["2225111545.405", 1], ["2225111550.936", 2], ["2225111556.028", 3], ["2225111586.671", 4], ["2225111596.569", 5], ["2225159780.544", 0], ["2225159783.084", 0], ["2225159790.836", 1], ["2225159796.101", 2], ["2225159801.005", 3], ["2225159805.813", 4], ["2225159822.365", 5], ["2225159831.181", 6], ["2225180711.428", 0], ["2225180714.464", 0], ["2225180715.306", 0], ["2225180723.038", 1], ["2225180728.337", 2], ["2225180762.468", 3], ["2225180769.671", 4], ["2225180776.748", 5], ["2225183815.612", 0], ["2225183818.343", 0], ["2225183819.335", 0], ["2225183827.555", 1], ["2225183833.080", 2], ["2225183838.088", 3], ["2225183862.239", 4], ["2225183871.944", 5], ["2225217149.144", 0], ["2225217151.945", 0], ["2225217159.218", 1], ["2225217164.609", 2], ["2225217169.530", 3], ["2225217174.415", 4], ["2225217190.541", 5], ["2225217199.642", 6], ["2225258454.726", 0], ["2225258457.746", 0], ["2225258458.704", 0], ["2225258466.158", 1], ["2225258471.366", 2], ["2225258476.225", 3], ["2225258496.779", 4], ["2225258505.926", 5], ["2225291681.298", 0], ["2225291683.937", 0], ["2225291684.802", 0], ["2225291692.758", 1], ["2225291697.953", 2], ["2225291702.691", 3], ["2225291726.379", 4], ["2225291735.782", 5], ["2225318128.565", 0], ["2225318131.376", 0], ["2225318132.190", 0], ["2225318139.782", 1], ["2225318145.106", 2], ["2225318150.049", 3], ["2225318170.114", 4], ["2225318179.260", 5], ["2225335984.035", 0], ["2225335986.680", 0], ["2225335987.559", 0], ["2225335988.720", 1], ["2225335989.491", 2], ["2225335990.106", 3], ["2225336080.167", 4], ["2225336090.345", 5], ["2225339295.402", 0], ["2225339298.019", 0], ["2225339298.856", 0], ["2225339299.984", 1], ["2225339300.681", 2], ["2225339301.284", 3], ["2225339351.082", 4], ["2225339361.485", 5], ["2225342216.651", 0], ["2225342219.212", 0], ["2225342226.875", 1], ["2225342232.379", 2], ["2225342273.759", 3], ["2225342279.061", 4], ["2225342297.307", 4], ["2225342306.626", 5], ["2225368743.551", 0], ["2225368745.875", 0], ["2225368746.740", 0], ["2225368752.894", 1], ["2225368758.094", 2], ["2225368763.019", 3], ["2225368795.423", 4], ["2225368805.034", 5], ["2225416244.522", 0], ["2225416247.149", 0], ["2225416247.938", 0], ["2225416249.094", 1], ["2225416249.886", 2], ["2225416250.526", 3], ["2225416264.953", 4], ["2225416267.362", 5], ["2225421923.268", 0], ["2225421925.833", 0], ["2225421926.703", 0], ["2225421927.879", 1], ["2225421928.670", 2], ["2225421929.313", 3], ["2225421962.090", 4], ["2225421989.920", 8], ["2225433874.869", 0], ["2225433877.473", 0], ["2225433878.321", 0], ["2225433879.521", 1], ["2225433880.308", 2], ["2225433880.926", 3], ["2225433911.515", 4], ["2225433914.165", 5], ["2225436765.291", 0], ["2225436766.797", 0], ["2225436772.674", 1], ["2225436777.902", 2], ["2225436789.020", 3], ["2225436790.769", 3], ["2225436801.484", 4], ["2225436803.818", 5], ["2225448572.789", 0], ["2225448575.827", 0], ["2225448576.792", 0], ["2225448584.845", 1], ["2225448590.307", 2], ["2225448595.230", 3], ["2225448642.150", 4], ["2225448644.814", 5], ["2225454974.071", 0], ["2225454977.026", 0], ["2225454977.910", 0], ["2225454979.026", 1], ["2225454979.840", 2], ["2225455060.425", 3], ["2225455068.719", 4], ["2225455076.221", 5], ["2225534214.544", 0], ["2225534217.261", 0], ["2225534218.129", 0], ["2225534219.132", 1], ["2225534219.834", 2], ["2225534220.437", 3], ["2225534234.851", 4], ["2225534237.343", 5], ["2225540973.290", 0], ["2225540976.240", 0], ["2225540977.206", 0], ["2225540978.307", 1], ["2225540979.084", 2], ["2225540979.678", 3], ["2225540995.335", 4], ["2225540997.801", 5], ["2225555784.280", 0], ["2225555787.397", 0], ["2225555788.381", 0], ["2225555796.226", 1], ["2225555801.771", 2], ["2225555806.667", 3], ["2225555827.428", 4], ["2225555836.927", 5], ["2225582488.333", 0], ["2225582491.594", 0], ["2225582492.619", 0], ["2225582500.795", 1], ["2225582506.307", 2], ["2225582536.010", 3], ["2225582543.807", 4], ["2225582551.231", 5], ["2225585502.005", 0], ["2225585504.936", 0], ["2225585505.894", 0], ["2225585517.104", 1], ["2225585522.503", 2], ["2225585527.498", 3], ["2225585546.954", 5], ["2225585550.140", 6], ["2225603297.226", 0], ["2225603298.708", 0], ["2225603299.490", 0], ["2225603300.474", 1], ["2225603301.242", 2], ["2225603301.873", 3], ["2225603317.852", 4], ["2225603320.385", 5], ["2225630092.733", 0], ["2225630095.595", 0], ["2225630096.489", 0], ["2225630104.203", 1], ["2225630109.398", 2], ["2225630114.166", 3], ["2225630141.357", 4], ["2225630151.237", 5], ["2225644828.802", 0], ["2225644831.776", 0], ["2225644832.683", 0], ["2225644840.503", 1], ["2225644845.897", 2], ["2225644880.495", 3], ["2225644887.200", 5], ["2225644892.975", 7], ["2225653936.196", 1], ["2225653937.932", 2], ["2225653938.545", 3], ["2225653939.170", 4], ["2225653939.817", 5], ["2225653940.413", 6], ["2225653955.212", 8], ["2225653975.199", 7], ["2225674794.525", 0], ["2225674797.198", 0], ["2225674798.161", 0], ["2225674799.503", 1], ["2225674800.264", 2], ["2225674800.916", 3], ["2225674814.783", 4], ["2225674817.309", 5], ["2225683703.568", 0], ["2225683706.640", 0], ["2225683707.630", 0], ["2225683715.269", 1], ["2225683720.513", 2], ["2225683725.392", 3], ["2225683753.090", 4], ["2225683755.994", 5], ["2225695664.702", 0], ["2225695667.334", 0], ["2225695668.209", 0], ["2225695669.239", 1], ["2225695670.018", 2], ["2225695670.640", 3], ["2225695697.514", 4], ["2225695700.066", 5], ["2225704489.672", 0], ["2225704492.157", 0], ["2225704493.055", 0], ["2225704500.596", 1], ["2225704505.899", 2], ["2225704510.790", 3], ["2225704534.048", 4], ["2225704543.910", 5], ["2225719439.361", 0], ["2225719448.249", 1], ["2225719453.804", 2], ["2225719458.700", 4], ["2225719462.058", 5], ["2225719466.236", 6], ["2225719483.745", 6], ["2225719492.038", 7], ["2225760808.730", 0], ["2225760811.730", 0], ["2225760812.685", 0], ["2225760820.490", 1], ["2225760825.923", 2], ["2225760830.777", 3], ["2225760856.035", 4], ["2225760865.694", 5], ["2225769599.573", 0], ["2225769602.223", 0], ["2225769603.077", 0], ["2225769610.444", 1], ["2225769615.828", 2], ["2225769620.738", 3], ["2225769644.861", 4], ["2225769654.479", 5], ["2225772921.714", 0], ["2225772924.330", 0], ["2225772925.206", 0], ["2225772926.172", 1], ["2225772926.927", 2], ["2225772927.544", 3], ["2225772942.040", 4], ["2225772944.562", 5], ["2225775818.732", 0], ["2225775820.685", 0], ["2225775821.510", 0], ["2225775829.282", 1], ["2225775834.646", 2], ["2225775839.682", 3], ["2225775871.386", 6], ["2225775876.715", 7], ["2225778735.973", 0], ["2225778738.484", 0], ["2225778739.421", 0], ["2225778746.836", 1], ["2225778752.109", 2], ["2225778757.089", 3], ["2225778775.349", 4], ["2225778784.690", 5], ["2225781709.059", 0], ["2225781711.975", 0], ["2225781712.872", 0], ["2225781720.839", 1], ["2225781726.306", 2], ["2225781731.302", 3], ["2225781749.878", 4], ["2225781759.332", 5], ["2225784690.485", 0], ["2225784693.544", 0], ["2225784694.510", 0], ["2225784702.223", 1], ["2225784707.551", 2], ["2225784712.384", 3], ["2225784731.576", 4], ["2225784741.129", 5], ["2225790667.989", 0], ["2225790671.240", 0], ["2225790672.187", 0], ["2225790676.978", 1], ["2225790682.432", 2], ["2225790687.477", 3], ["2225790712.332", 4], ["2225790722.093", 5], ["2225796536.523", 0], ["2225796539.171", 0], ["2225796540.090", 0], ["2225796548.017", 1], ["2225796553.475", 2], ["2225796558.377", 3], ["2225796577.659", 4], ["2225796586.758", 5], ["2225832489.463", 0], ["2225832491.933", 0], ["2225832503.718", 0], ["2225832507.607", 1], ["2225832513.071", 2], ["2225832518.293", 3], ["2225832553.386", 4], ["2225832578.540", 6], ["2225835430.403", 0], ["2225835432.259", 0], ["2225835433.067", 0], ["2225835433.854", 1], ["2225835434.533", 2], ["2225835435.122", 3], ["2225835487.695", 4], ["2225835497.589", 5], ["2225853107.716", 0], ["2225853110.538", 0], ["2225853111.444", 0], ["2225853119.507", 1], ["2225853125.103", 2], ["2225853130.046", 3], ["2225853153.720", 4], ["2225853163.197", 5], ["2225906411.159", 0], ["2225906413.947", 0], ["2225906414.863", 0], ["2225906419.201", 1], ["2225906424.476", 2], ["2225906429.532", 3], ["2225906457.181", 4], ["2225906466.815", 5], ["2225915073.646", 0], ["2225915076.689", 0], ["2225915077.684", 0], ["2225915078.863", 1], ["2225915079.726", 2], ["2225915080.349", 3], ["2225915098.409", 4], ["2225915100.912", 5], ["2225920895.873", 0], ["2225920898.834", 0], ["2225920899.753", 0], ["2225920901.001", 1], ["2225920901.788", 2], ["2225920902.446", 3], ["2225920929.317", 4], ["2225920932.300", 5], ["2225932714.881", 0], ["2225932717.720", 0], ["2225932725.845", 1], ["2225932731.147", 2], ["2225932735.947", 3], ["2225932740.696", 4], ["2225932764.710", 5], ["2225932774.336", 6], ["2225938681.425", 0], ["2225938684.303", 0], ["2225938685.243", 0], ["2225938692.942", 1], ["2225938698.277", 2], ["2225938703.119", 3], ["2225938723.888", 4], ["2225938733.092", 5], ["2225962265.086", 0], ["2225962267.566", 0], ["2225962268.408", 0], ["2225962276.001", 1], ["2225962281.440", 2], ["2225962286.412", 3], ["2225962318.930", 4], ["2225962328.681", 5], ["2225965396.981", 0], ["2225965399.306", 0], ["2225965400.112", 0], ["2225965408.407", 1], ["2225965413.664", 2], ["2225965418.457", 3], ["2225965433.678", 4], ["2225965442.301", 5], ["2225971365.032", 0], ["2225971367.013", 0], ["2225971367.821", 0], ["2225971375.445", 1], ["2225971380.700", 2], ["2225971385.485", 3], ["2225971408.440", 4], ["2225971417.965", 5], ["2225974331.648", 0], ["2225974334.795", 0], ["2225974335.741", 0], ["2225974343.724", 1], ["2225974349.243", 2], ["2225974354.165", 3], ["2225974379.084", 4], ["2225974388.752", 5], ["2225985995.765", 0], ["2225985998.152", 0], ["2225985999.004", 0], ["2225985999.878", 1], ["2225986000.596", 2], ["2225986001.228", 3], ["2225986039.971", 4], ["2225986049.557", 5], ["2225988882.133", 1], ["2225988884.664", 0], ["2225988892.514", 1], ["2225988897.651", 2], ["2225988902.458", 3], ["2225988907.234", 4], ["2225988931.137", 5], ["2225988940.216", 6], ["2226048126.525", 0], ["2226048129.099", 0], ["2226048129.986", 0], ["2226048137.962", 1], ["2226048143.440", 2], ["2226048148.333", 3], ["2226048173.479", 5], ["2226048176.487", 6], ["2226051101.263", 0], ["2226051103.889", 0], ["2226051104.785", 0], ["2226051112.578", 1], ["2226051118.114", 2], ["2226051123.211", 3], ["2226051143.053", 4], ["2226051152.161", 5], ["2226068902.582", 0], ["2226068905.358", 0], ["2226068906.302", 0], ["2226068907.413", 1], ["2226068908.142", 2], ["2226068908.739", 3], ["2226068941.102", 4], ["2226068943.707", 5], ["2226074862.696", 0], ["2226074865.284", 0], ["2226074866.181", 0], ["2226074867.411", 1], ["2226074868.206", 2], ["2226074899.976", 3], ["2226074901.319", 4], ["2226074903.583", 5], ["2226078087.719", 0], ["2226078089.855", 0], ["2226078090.673", 0], ["2226078095.152", 1], ["2226078100.533", 2], ["2226078105.715", 3], ["2226078138.487", 4], ["2226078148.138", 5], ["2226086994.947", 0], ["2226086997.463", 0], ["2226086998.310", 0], ["2226086999.337", 1], ["2226087000.057", 2], ["2226087000.658", 3], ["2226087063.311", 4], ["2226087073.624", 5], ["2226114119.382", 0], ["2226114122.405", 0], ["2226114123.335", 0], ["2226114131.146", 1], ["2226114136.612", 2], ["2226114141.495", 3], ["2226114175.251", 4], ["2226114178.051", 5], ["2226128871.083", 0], ["2226128873.965", 0], ["2226128874.932", 0], ["2226128882.635", 1], ["2226128888.075", 2], ["2226128893.001", 3], ["2226128918.262", 4], ["2226128927.318", 5], ["2226134782.149", 0], ["2226134785.228", 0], ["2226134786.177", 0], ["2226134793.830", 1], ["2226134799.214", 2], ["2226134804.082", 3], ["2226134837.114", 4], ["2226134846.767", 5], ["2226176084.464", 0], ["2226176087.172", 0], ["2226176088.079", 0], ["2226176103.186", 3], ["2226176104.336", 5], ["2226176133.511", 10], ["2226176134.844", 11], ["2226176144.482", 14], ["2226225824.666", 0], ["2226225827.196", 0], ["2226225834.590", 1], ["2226225839.806", 2], ["2226225844.722", 3], ["2226225849.496", 4], ["2226225864.959", 5], ["2226225873.732", 6], ["2226252851.676", 0], ["2226252854.598", 0], ["2226252855.540", 0], ["2226252863.214", 1], ["2226252868.790", 2], ["2226252873.889", 3], ["2226252909.719", 4], ["2226252923.672", 5], ["2226279765.453", 0], ["2226279768.058", 0], ["2226279768.901", 0], ["2226279776.280", 1], ["2226279781.656", 2], ["2226279786.681", 3], ["2226279811.470", 4], ["2226279821.335", 5], ["2226294468.726", 0], ["2226294471.649", 0], ["2226294472.626", 0], ["2226294480.028", 1], ["2226294485.425", 2], ["2226294490.470", 3], ["2226294521.847", 4], ["2226294531.803", 5], ["2226309235.348", 0], ["2226309279.265", 0], ["2226309280.202", 0], ["2226309281.269", 1], ["2226309281.988", 2], ["2226309315.810", 3], ["2226309317.056", 4], ["2226309319.248", 5], ["2226369113.825", 0], ["2226369116.881", 0], ["2226369117.873", 0], ["2226369125.476", 1], ["2226369130.697", 2], ["2226369135.480", 3], ["2226369167.646", 4], ["2226369177.444", 5], ["2226374962.905", 0], ["2226374965.498", 0], ["2226374966.343", 0], ["2226374967.420", 1], ["2226374968.173", 2], ["2226374968.816", 3], ["2226375045.867", 4], ["2226375056.161", 5], ["2226383782.883", 0], ["2226383785.388", 0], ["2226383786.365", 0], ["2226383794.035", 1], ["2226383799.387", 2], ["2226383804.279", 3], ["2226383831.988", 4], ["2226383841.629", 5], ["2226410336.248", 0], ["2226410338.761", 0], ["2226410339.667", 0], ["2226410347.028", 1], ["2226410352.364", 2], ["2226410380.575", 3], ["2226410388.207", 4], ["2226410395.543", 5], ["2226475557.629", 1], ["2226475567.444", 2], ["2226475578.776", 2], ["2226475583.849", 3], ["2226475588.671", 4], ["2226475593.429", 5], ["2226475621.788", 6], ["2226475629.800", 7], ["2226517161.144", 0], ["2226517163.953", 0], ["2226517164.912", 0], ["2226517172.683", 1], ["2226517178.140", 2], ["2226517183.035", 3], ["2226517202.999", 4], ["2226517212.275", 5], ["2226558405.564", 0], ["2226558408.595", 0], ["2226558409.413", 0], ["2226558417.052", 1], ["2226558422.436", 2], ["2226558427.388", 3], ["2226558453.200", 4], ["2226558462.784", 5], ["2226564784.947", 0], ["2226564787.184", 0], ["2226564788.039", 0], ["2226564796.128", 1], ["2226564801.568", 2], ["2226564806.480", 3], ["2226564822.582", 4], ["2226564831.302", 5], ["2226576573.723", 0], ["2226576575.510", 0], ["2226576576.323", 0], ["2226576577.237", 1], ["2226576577.957", 2], ["2226576578.585", 3], ["2226576605.080", 4], ["2226576646.792", 5], ["2226609132.191", 0], ["2226609134.259", 0], ["2226609142.153", 1], ["2226609147.524", 2], ["2226609152.592", 3], ["2226609157.515", 4], ["2226609177.145", 5], ["2226609186.231", 6], ["2226665439.590", 0], ["2226665442.133", 0], ["2226665442.987", 0], ["2226665450.464", 1], ["2226665455.848", 2], ["2226665460.866", 3], ["2226665481.887", 4], ["2226665491.416", 5], ["2226688629.276", 0], ["2226688632.176", 0], ["2226688633.099", 0], ["2226688641.555", 1], ["2226688647.021", 2], ["2226688652.047", 4], ["2226688673.361", 6], ["2226688676.106", 7], ["2226709167.598", 0], ["2226709170.568", 0], ["2226709171.547", 0], ["2226709179.034", 1], ["2226709184.451", 2], ["2226709189.402", 3], ["2226709209.789", 4], ["2226709219.378", 5], ["2226712089.921", 0], ["2226712093.054", 0], ["2226712094.046", 0], ["2226712101.331", 1], ["2226712106.717", 2], ["2226712132.403", 3], ["2226712139.761", 4], ["2226712147.052", 5], ["2226715081.251", 0], ["2226715083.692", 0], ["2226715084.528", 0], ["2226715092.592", 1], ["2226715097.801", 2], ["2226715102.697", 3], ["2226715136.883", 5], ["2226715139.973", 6], ["2226768084.459", 0], ["2226768087.489", 0], ["2226768088.476", 0], ["2226768096.214", 1], ["2226768101.840", 2], ["2226768106.806", 3], ["2226768125.743", 4], ["2226768135.110", 5], ["2226774050.225", 0], ["2226774053.125", 0], ["2226774054.035", 0], ["2226774060.843", 1], ["2226774066.128", 2], ["2226774071.152", 3], ["2226774089.751", 4], ["2226774099.186", 5], ["2226783096.584", 0], ["2226783098.542", 0], ["2226783099.302", 0], ["2226783104.907", 1], ["2226783110.144", 2], ["2226783115.055", 3], ["2226783140.353", 4], ["2226783149.948", 5], ["2226788898.487", 0], ["2226788901.289", 0], ["2226788902.173", 0], ["2226788903.332", 1], ["2226788904.123", 2], ["2226788904.727", 3], ["2226788922.699", 4], ["2226788925.307", 5], ["2226826769.862", 0], ["2226826772.648", 0], ["2226826773.517", 0], ["2226826781.170", 1], ["2226826786.689", 2], ["2226826791.722", 3], ["2226826816.631", 4], ["2226826826.432", 5], ["2226841456.335", 0], ["2226841458.873", 0], ["2226841459.691", 0], ["2226841467.180", 1], ["2226841472.480", 2], ["2226841517.860", 3], ["2226841519.155", 4], ["2226841521.388", 5], ["2226868075.953", 0], ["2226868078.614", 0], ["2226868079.505", 0], ["2226868080.598", 1], ["2226868081.429", 2], ["2226868082.042", 3], ["2226868098.680", 4], ["2226868101.162", 5], ["2226880069.759", 0], ["2226880072.871", 0], ["2226880073.892", 0], ["2226880081.472", 1], ["2226880086.951", 2], ["2226880091.895", 3], ["2226880110.043", 4], ["2226880119.177", 5], ["2226886049.169", 4], ["2226886056.468", 5], ["2226886061.780", 6], ["2226886066.681", 7], ["2226886071.505", 8], ["2226886076.270", 9], ["2226886085.692", 10], ["2226886093.612", 11], ["2226906782.608", 0], ["2226906785.627", 0], ["2226906786.640", 0], ["2226906794.252", 1], ["2226906799.498", 2], ["2226906804.393", 3], ["2226906831.651", 4], ["2226906841.064", 5], ["2226918732.208", 0], ["2226918734.909", 0], ["2226918743.379", 1], ["2226918749.042", 2], ["2226918760.098", 2], ["2226918765.272", 3], ["2226918789.693", 4], ["2226918798.561", 5], ["2226930631.961", 1], ["2226930643.684", 2], ["2226930648.718", 2], ["2226930653.998", 3], ["2226930659.020", 4], ["2226930663.961", 5], ["2226930685.505", 6], ["2226930694.148", 7], ["2226933565.266", 0], ["2226933567.673", 0], ["2226933568.471", 0], ["2226933569.312", 1], ["2226933570.072", 2], ["2226933570.724", 3], ["2226933585.856", 4], ["2226933588.426", 5], ["2226936506.817", 0], ["2226936508.893", 1], ["2226936509.731", 2], ["2226936510.421", 3], ["2226936511.042", 4], ["2226936511.641", 5], ["2226936515.929", 6], ["2226936518.009", 7], ["2226969797.433", 0], ["2226969800.402", 0], ["2226969801.264", 0], ["2226969809.017", 1], ["2226969814.341", 2], ["2226969819.231", 3], ["2226969848.182", 4], ["2226969857.369", 5]], "s1-eth2": [["2216990879.716", 0], ["2216990882.222", 0], ["2216990883.157", 0], ["2216990884.354", 1], ["2216990885.186", 2], ["2216990885.826", 3], ["2216990899.511", 4], ["2216990901.989", 5], ["2216993804.637", 0], ["2216993807.447", 0], ["2216993808.323", 0], ["2216993809.523", 1], ["2216993810.340", 2], ["2216993810.992", 3], ["2216993828.965", 4], ["2216993831.404", 5], ["2217005565.313", 0], ["2217005568.044", 0], ["2217005569.424", 0], ["2217005577.125", 1], ["2217005582.524", 2], ["2217005587.400", 3], ["2217005645.414", 4], ["2217005654.522", 5], ["2217017253.998", 0], ["2217017256.636", 0], ["2217017257.653", 0], ["2217017264.938", 1], ["2217017270.370", 2], ["2217017275.377", 3], ["2217017299.147", 4], ["2217017308.859", 5], ["2217031832.378", 2], ["2217031841.378", 3], ["2217031846.970", 4], ["2217031851.929", 5], ["2217031856.810", 6], ["2217031861.730", 7], ["2217031871.439", 8], ["2217031895.394", 8], ["2217083169.425", 0], ["2217083172.096", 0], ["2217083172.943", 0], ["2217083174.122", 1], ["2217083174.880", 2], ["2217083175.519", 3], ["2217083218.608", 4], ["2217083227.707", 5], ["2217092136.792", 0], ["2217092139.618", 0], ["2217092140.614", 0], ["2217092145.197", 1], ["2217092150.840", 2], ["2217092156.091", 3], ["2217092190.194", 4], ["2217092200.191", 5], ["2217106875.906", 0], ["2217106878.824", 0], ["2217106879.806", 0], ["2217106887.506", 1], ["2217106892.961", 2], ["2217106897.944", 3], ["2217106929.691", 4], ["2217106939.379", 5], ["2217115753.843", 0], ["2217115756.353", 0], ["2217115757.174", 0], ["2217115758.294", 1], ["2217115759.076", 2], ["2217115759.719", 3], ["2217115782.834", 4], ["2217115785.622", 5], ["2217131207.624", 0], ["2217131210.010", 0], ["2217131210.887", 0], ["2217131212.082", 1], ["2217131212.877", 2], ["2217131234.140", 3], ["2217131235.193", 4], ["2217131237.387", 5], ["2217151890.400", 0], ["2217151893.365", 0], ["2217151894.334", 0], ["2217151895.491", 1], ["2217151896.335", 2], ["2217151896.970", 3], ["2217151926.768", 4], ["2217151929.455", 5], ["2217157995.224", 0], ["2217157997.697", 0], ["2217157998.547", 0], ["2217157999.601", 1], ["2217158000.329", 2], ["2217158001.017", 3], ["2217158050.701", 4], ["2217158060.715", 5], ["2217178572.891", 0], ["2217178574.823", 0], ["2217178575.586", 0], ["2217178576.439", 1], ["2217178577.138", 2], ["2217178577.774", 3], ["2217178605.054", 4], ["2217178607.953", 5], ["2217227042.029", 1], ["2217227049.461", 2], ["2217227060.309", 2], ["2217227065.350", 3], ["2217227070.221", 4], ["2217227075.040", 5], ["2217227117.248", 6], ["2217227125.199", 7], ["2217250553.352", 0], ["2217250556.265", 0], ["2217250557.245", 0], ["2217250564.452", 1], ["2217250569.954", 2], ["2217250612.716", 3], ["2217250613.898", 4], ["2217250616.261", 5], ["2217253533.215", 0], ["2217253536.282", 0], ["2217253537.275", 0], ["2217253538.484", 1], ["2217253539.268", 2], ["2217253539.895", 3], ["2217253561.306", 4], ["2217253563.765", 5], ["2217285683.821", 0], ["2217285685.454", 0], ["2217285686.313", 0], ["2217285687.288", 1], ["2217285688.054", 2], ["2217285688.664", 3], ["2217285710.654", 4], ["2217285713.259", 5], ["2217294322.166", 0], ["2217294325.263", 0], ["2217294326.221", 0], ["2217294333.425", 1], ["2217294338.732", 2], ["2217294372.367", 3], ["2217294373.543", 4], ["2217294375.792", 5], ["2217306079.867", 0], ["2217306082.974", 0], ["2217306083.992", 0], ["2217306091.820", 1], ["2217306097.156", 2], ["2217306102.104", 3], ["2217306173.242", 4], ["2217306182.696", 5], ["2217314928.557", 0], ["2217314930.397", 0], ["2217314931.232", 0], ["2217314932.312", 1], ["2217314933.070", 2], ["2217314933.703", 3], ["2217314970.674", 4], ["2217314973.637", 5], ["2217326737.536", 0], ["2217326740.523", 0], ["2217326741.514", 0], ["2217326749.136", 1], ["2217326754.440", 2], ["2217326759.339", 3], ["2217326822.159", 4], ["2217326831.388", 5], ["2217344563.375", 0], ["2217344565.958", 0], ["2217344566.810", 0], ["2217344573.910", 1], ["2217344579.143", 2], ["2217344584.048", 3], ["2217344607.675", 4], ["2217344617.240", 5], ["2217350459.519", 0], ["2217350461.996", 0], ["2217350462.893", 0], ["2217350470.617", 1], ["2217350475.855", 2], ["2217350480.712", 3], ["2217350541.834", 4], ["2217350550.899", 5], ["2217353471.915", 0], ["2217353474.877", 0], ["2217353475.720", 0], ["2217353483.582", 1], ["2217353488.864", 2], ["2217353493.680", 3], ["2217353523.503", 4], ["2217353525.944", 5], ["2217356448.757", 0], ["2217356460.015", 0], ["2217356461.144", 0], ["2217356465.548", 1], ["2217356470.642", 2], ["2217356475.558", 3], ["2217356491.876", 4], ["2217356500.617", 5], ["2217362251.686", 0], ["2217362254.098", 0], ["2217362254.943", 0], ["2217362255.978", 1], ["2217362256.683", 2], ["2217362257.300", 3], ["2217362281.660", 4], ["2217362284.541", 5], ["2217389086.173", 0], ["2217389089.055", 0], ["2217389089.976", 0], ["2217389097.677", 1], ["2217389103.107", 2], ["2217389108.035", 3], ["2217389127.248", 4], ["2217389136.300", 5], ["2217406640.962", 0], ["2217406643.138", 0], ["2217406644.224", 1], ["2217406645.065", 2], ["2217406645.702", 3], ["2217406646.297", 4], ["2217406655.298", 5], ["2217406657.601", 6], ["2217412357.548", 0], ["2217412360.392", 0], ["2217412361.226", 0], ["2217412368.157", 1], ["2217412373.309", 2], ["2217412378.138", 3], ["2217412397.415", 4], ["2217412406.536", 5], ["2217415278.795", 0], ["2217415281.525", 0], ["2217415282.417", 0], ["2217415289.669", 1], ["2217415295.084", 2], ["2217415300.054", 3], ["2217415324.055", 4], ["2217415333.391", 5], ["2217421120.879", 0], ["2217421123.316", 0], ["2217421124.199", 0], ["2217421125.429", 1], ["2217421126.227", 2], ["2217421126.870", 3], ["2217421140.352", 4], ["2217421142.778", 5], ["2217423963.979", 0], ["2217423965.903", 0], ["2217423966.750", 0], ["2217423967.817", 1], ["2217423968.609", 2], ["2217423969.240", 3], ["2217423984.039", 4], ["2217423986.527", 5], ["2217430219.594", 0], ["2217430222.747", 0], ["2217430223.767", 0], ["2217430231.960", 1], ["2217430237.457", 2], ["2217430242.402", 3], ["2217430273.809", 4], ["2217430282.748", 5], ["2217454156.057", 0], ["2217454173.751", 0], ["2217454175.471", 0], ["2217454179.203", 1], ["2217454181.190", 3], ["2217454186.345", 4], ["2217454208.953", 5], ["2217454218.456", 6], ["2217466252.179", 0], ["2217466254.635", 0], ["2217466255.445", 0], ["2217466256.494", 1], ["2217466257.226", 2], ["2217466279.150", 3], ["2217466280.303", 4], ["2217466282.486", 5], ["2217519520.092", 0], ["2217519522.646", 0], ["2217519523.458", 0], ["2217519531.173", 1], ["2217519536.566", 2], ["2217519541.501", 3], ["2217519567.050", 4], ["2217519576.557", 5], ["2217564063.097", 0], ["2217564065.213", 1], ["2217564066.054", 2], ["2217564066.749", 3], ["2217564078.338", 4], ["2217564083.874", 5], ["2217564107.696", 6], ["2217564110.363", 7], ["2217566980.953", 0], ["2217566982.930", 0], ["2217566983.935", 1], ["2217566984.665", 2], ["2217566985.311", 3], ["2217566985.934", 4], ["2217566994.391", 5], ["2217566996.627", 6], ["2217588087.700", 0], ["2217588089.612", 0], ["2217588090.390", 0], ["2217588091.471", 1], ["2217588092.250", 2], ["2217588092.856", 3], ["2217588111.644", 4], ["2217588113.932", 5], ["2217591126.628", 0], ["2217591129.253", 0], ["2217591130.075", 0], ["2217591137.964", 1], ["2217591143.315", 2], ["2217591148.101", 3], ["2217591171.161", 4], ["2217591180.485", 5], ["2217638415.310", 0], ["2217638418.488", 0], ["2217638419.501", 0], ["2217638427.515", 1], ["2217638432.896", 2], ["2217638437.718", 3], ["2217638464.004", 4], ["2217638473.595", 5], ["2217659431.506", 0], ["2217659433.476", 0], ["2217659434.330", 0], ["2217659435.303", 1], ["2217659436.108", 2], ["2217659436.733", 3], ["2217659493.973", 4], ["2217659501.745", 5], ["2217662423.789", 0], ["2217662426.717", 0], ["2217662427.657", 0], ["2217662435.305", 1], ["2217662440.645", 2], ["2217662445.583", 3], ["2217662474.418", 4], ["2217662476.989", 5], ["2217668350.494", 0], ["2217668353.166", 0], ["2217668353.984", 0], ["2217668361.367", 1], ["2217668366.558", 2], ["2217668371.361", 3], ["2217668394.953", 5], ["2217668397.692", 6], ["2217691933.993", 0], ["2217691935.968", 1], ["2217691936.740", 2], ["2217691937.365", 3], ["2217691937.967", 4], ["2217691938.572", 5], ["2217691942.648", 6], ["2217691944.779", 7], ["2217694844.564", 0], ["2217694845.896", 1], ["2217694846.679", 2], ["2217694847.378", 3], ["2217694848.006", 4], ["2217694848.616", 5], ["2217694852.829", 6], ["2217694855.037", 7], ["2217733030.861", 0], ["2217733033.971", 0], ["2217733034.930", 0], ["2217733039.995", 1], ["2217733045.229", 2], ["2217733050.152", 3], ["2217733069.226", 4], ["2217733078.620", 5], ["2217738951.214", 0], ["2217738954.426", 0], ["2217738955.401", 0], ["2217738956.581", 1], ["2217738957.402", 2], ["2217738958.023", 3], ["2217738978.023", 4], ["2217738980.292", 5], ["2217768171.059", 0], ["2217768173.444", 0], ["2217768174.266", 0], ["2217768181.433", 1], ["2217768187.043", 2], ["2217768192.174", 3], ["2217768220.138", 4], ["2217768229.332", 5], ["2217782707.036", 0], ["2217782710.075", 0], ["2217782711.083", 0], ["2217782718.274", 1], ["2217782723.680", 2], ["2217782728.678", 3], ["2217782746.280", 4], ["2217782755.366", 5], ["2217788478.905", 0], ["2217788481.703", 0], ["2217788482.589", 0], ["2217788489.999", 1], ["2217788495.419", 2], ["2217788500.513", 3], ["2217788527.365", 4], ["2217788530.004", 5], ["2217797389.887", 0], ["2217797392.642", 0], ["2217797393.549", 0], ["2217797401.619", 1], ["2217797411.873", 2], ["2217797417.158", 3], ["2217797448.563", 4], ["2217797457.982", 5], ["2217812061.041", 0], ["2217812063.464", 1], ["2217812069.568", 2], ["2217812070.582", 3], ["2217812071.203", 4], ["2217812071.818", 5], ["2217812076.789", 6], ["2217812079.084", 7], ["2217824063.061", 0], ["2217824065.896", 0], ["2217824089.510", 0], ["2217824095.673", 1], ["2217824101.111", 2], ["2217824106.180", 3], ["2217824116.958", 4], ["2217824125.391", 5], ["2217830080.401", 1], ["2217830089.321", 2], ["2217830094.650", 3], ["2217830099.495", 4], ["2217830104.312", 5], ["2217830109.064", 6], ["2217830119.478", 8], ["2217830122.153", 9], ["2217847726.483", 0], ["2217847734.736", 1], ["2217847740.367", 2], ["2217847745.413", 3], ["2217847750.351", 4], ["2217847761.578", 5], ["2217847767.778", 6], ["2217847778.842", 7], ["2217850639.219", 0], ["2217850642.091", 0], ["2217850643.110", 0], ["2217850650.346", 1], ["2217850655.717", 2], ["2217850660.699", 3], ["2217850684.461", 4], ["2217850693.885", 5], ["2217856580.874", 0], ["2217856583.433", 0], ["2217856584.282", 0], ["2217856591.968", 1], ["2217856597.219", 2], ["2217856602.219", 3], ["2217856626.428", 4], ["2217856635.466", 5], ["2217862620.369", 0], ["2217862622.780", 0], ["2217862623.633", 0], ["2217862624.861", 1], ["2217862625.632", 2], ["2217862626.254", 3], ["2217862660.447", 4], ["2217862671.010", 5], ["2217921942.795", 0], ["2217921945.491", 0], ["2217921946.633", 1], ["2217921947.391", 2], ["2217921948.010", 3], ["2217921948.645", 4], ["2217921957.673", 5], ["2217921959.986", 6], ["2217936700.322", 0], ["2217936703.062", 0], ["2217936704.001", 0], ["2217936705.080", 1], ["2217936705.881", 2], ["2217936706.620", 3], ["2217936723.859", 4], ["2217936726.165", 5], ["2217954541.751", 6], ["2217954550.956", 7], ["2217954556.250", 8], ["2217954560.718", 9], ["2217954565.418", 9], ["2217954570.334", 10], ["2217954590.163", 11], ["2217954598.277", 12], ["2217960854.541", 0], ["2217960856.943", 0], ["2217960857.825", 0], ["2217960858.773", 1], ["2217960859.454", 2], ["2217960860.039", 3], ["2217960902.697", 4], ["2217960912.317", 5], ["2217966689.456", 0], ["2217966692.300", 0], ["2217966706.596", 1], ["2217966708.203", 1], ["2217966708.976", 2], ["2217966709.578", 3], ["2217966730.537", 4], ["2217966732.962", 5], ["2217988220.256", 3], ["2217988229.205", 4], ["2217988234.961", 5], ["2217988239.950", 6], ["2217988244.251", 7], ["2217988273.927", 7], ["2217988285.963", 8], ["2217988293.820", 9], ["2217991554.798", 0], ["2217991557.264", 0], ["2217991565.426", 1], ["2217991571.106", 2], ["2217991576.309", 3], ["2217991581.424", 4], ["2217991611.776", 4], ["2217991620.943", 5], ["2217997463.804", 0], ["2217997466.827", 0], ["2217997467.673", 0], ["2217997475.617", 1], ["2217997480.840", 2], ["2217997485.745", 3], ["2217997517.657", 4], ["2217997526.791", 5], ["2218015717.218", 0], ["2218015720.146", 0], ["2218015721.086", 0], ["2218015725.967", 1], ["2218015731.241", 2], ["2218015736.189", 3], ["2218015760.091", 4], ["2218015769.731", 5], ["2218042455.411", 0], ["2218042458.391", 0], ["2218042459.466", 0], ["2218042467.321", 1], ["2218042472.779", 2], ["2218042477.814", 3], ["2218042497.306", 4], ["2218042506.460", 5], ["2218069343.743", 0], ["2218069346.400", 0], ["2218069347.290", 0], ["2218069348.429", 1], ["2218069349.260", 2], ["2218069349.921", 3], ["2218069374.772", 4], ["2218069377.323", 5], ["2218072241.510", 0], ["2218072244.069", 0], ["2218072244.911", 0], ["2218072245.772", 1], ["2218072246.506", 2], ["2218072247.192", 3], ["2218072262.957", 4], ["2218072265.674", 5], ["2218081101.554", 0], ["2218081104.196", 0], ["2218081105.143", 0], ["2218081112.758", 1], ["2218081118.043", 2], ["2218081122.994", 3], ["2218081194.899", 6], ["2218081198.246", 7], ["2218170382.014", 0], ["2218170383.511", 0], ["2218170389.341", 1], ["2218170394.391", 2], ["2218170399.231", 3], ["2218170404.000", 4], ["2218170416.785", 5], ["2218170425.261", 6], ["2218191466.402", 0], ["2218191468.987", 0], ["2218191469.956", 0], ["2218191478.003", 1], ["2218191488.771", 2], ["2218191493.993", 3], ["2218191518.108", 4], ["2218191527.708", 5], ["2218237822.231", 2], ["2218237830.334", 3], ["2218237835.422", 4], ["2218237840.377", 5], ["2218237845.300", 6], ["2218237850.210", 7], ["2218237859.330", 8], ["2218237867.231", 9], ["2218258717.113", 0], ["2218258719.318", 0], ["2218258720.167", 0], ["2218258721.301", 1], ["2218258722.073", 2], ["2218258722.725", 3], ["2218258798.377", 4], ["2218258808.291", 5], ["2218264538.847", 0], ["2218264541.303", 0], ["2218264542.107", 0], ["2218264543.298", 1], ["2218264544.164", 2], ["2218264568.783", 3], ["2218264569.870", 4], ["2218264572.078", 5], ["2218355595.074", 0], ["2218355597.900", 0], ["2218355598.833", 0], ["2218355606.611", 1], ["2218355611.991", 2], ["2218355616.869", 3], ["2218355641.527", 4], ["2218355651.033", 5], ["2218373496.011", 0], ["2218373498.932", 0], ["2218373499.882", 0], ["2218373507.582", 1], ["2218373513.011", 2], ["2218373517.989", 3], ["2218373542.768", 4], ["2218373552.066", 5], ["2218382241.017", 0], ["2218382243.870", 0], ["2218382244.774", 0], ["2218382252.062", 1], ["2218382257.434", 2], ["2218382262.468", 3], ["2218382286.549", 4], ["2218382295.941", 5], ["2218402782.264", 0], ["2218402785.307", 0], ["2218402786.208", 0], ["2218402793.865", 1], ["2218402799.350", 2], ["2218402830.292", 3], ["2218402837.849", 4], ["2218402845.370", 5], ["2218435118.731", 0], ["2218435121.719", 0], ["2218435122.605", 0], ["2218435130.347", 1], ["2218435135.911", 2], ["2218435141.058", 3], ["2218435162.113", 4], ["2218435171.684", 5], ["2218444109.474", 0], ["2218444112.488", 0], ["2218444113.483", 0], ["2218444121.591", 1], ["2218444127.262", 2], ["2218444132.323", 3], ["2218444153.938", 4], ["2218444163.122", 5], ["2218447135.359", 0], ["2218447138.123", 0], ["2218447145.512", 1], ["2218447150.969", 2], ["2218447155.804", 3], ["2218447160.601", 4], ["2218447175.693", 5], ["2218447191.342", 7], ["2218467978.806", 0], ["2218467981.400", 0], ["2218467982.549", 1], ["2218467983.390", 2], ["2218467984.144", 3], ["2218467984.863", 4], ["2218468000.579", 5], ["2218468019.784", 6], ["2218482730.694", 0], ["2218482733.860", 0], ["2218482734.835", 0], ["2218482742.457", 1], ["2218482747.780", 2], ["2218482776.593", 3], ["2218482784.247", 4], ["2218482791.432", 5], ["2218485714.475", 0], ["2218485717.521", 0], ["2218485718.550", 0], ["2218485726.270", 1], ["2218485731.692", 2], ["2218485736.599", 3], ["2218485757.672", 4], ["2218485767.049", 5], ["2218494368.337", 0], ["2218494370.690", 0], ["2218494380.470", 0], ["2218494381.621", 1], ["2218494382.462", 2], ["2218494383.112", 3], ["2218494409.335", 4], ["2218494411.989", 5], ["2218500274.277", 0], ["2218500276.637", 1], ["2218500277.538", 2], ["2218500278.182", 3], ["2218500278.832", 4], ["2218500279.449", 5], ["2218500283.934", 6], ["2218500286.054", 7], ["2218506061.641", 0], ["2218506064.754", 0], ["2218506065.743", 0], ["2218506071.358", 1], ["2218506076.600", 2], ["2218506081.527", 3], ["2218506112.066", 4], ["2218506121.117", 5], ["2218518070.675", 0], ["2218518081.030", 1], ["2218518084.951", 2], ["2218518090.242", 2], ["2218518095.268", 4], ["2218518096.426", 5], ["2218518115.407", 6], ["2218518123.759", 7], ["2218545135.630", 0], ["2218545138.619", 0], ["2218545139.589", 0], ["2218545147.517", 1], ["2218545152.988", 2], ["2218545157.934", 3], ["2218545179.321", 4], ["2218545188.729", 5], ["2218560426.281", 0], ["2218560429.236", 0], ["2218560430.092", 0], ["2218560436.787", 1], ["2218560442.252", 2], ["2218560447.255", 3], ["2218560471.246", 4], ["2218560480.926", 5], ["2218583962.338", 0], ["2218583965.348", 0], ["2218583966.357", 0], ["2218583967.596", 1], ["2218583968.469", 2], ["2218583969.103", 3], ["2218583989.571", 4], ["2218583992.104", 5], ["2218586901.551", 0], ["2218586904.456", 0], ["2218586905.353", 0], ["2218586906.472", 1], ["2218586907.235", 2], ["2218586907.860", 3], ["2218586927.485", 5], ["2218586930.170", 6], ["2218658354.690", 0], ["2218658357.694", 0], ["2218658358.656", 0], ["2218658366.260", 1], ["2218658371.627", 2], ["2218658376.538", 3], ["2218658401.711", 4], ["2218658411.280", 5], ["2218717419.949", 5], ["2218717429.142", 6], ["2218717434.749", 7], ["2218717439.743", 8], ["2218717444.668", 9], ["2218717449.553", 10], ["2218717459.098", 11], ["2218717467.017", 12], ["2218735113.191", 0], ["2218735115.223", 0], ["2218735116.062", 0], ["2218735117.099", 1], ["2218735117.913", 2], ["2218735118.577", 3], ["2218735131.153", 4], ["2218735133.622", 5], ["2218737999.520", 0], ["2218738016.332", 0], ["2218738017.991", 0], ["2218738018.894", 1], ["2218738019.634", 2], ["2218738020.273", 3], ["2218738051.031", 4], ["2218738059.870", 5], ["2218758527.020", 0], ["2218758529.810", 0], ["2218758530.794", 0], ["2218758538.288", 1], ["2218758543.785", 2], ["2218758548.831", 3], ["2218758572.626", 4], ["2218758582.089", 5], ["2218787979.893", 0], ["2218787982.482", 0], ["2218787983.364", 0], ["2218787984.443", 1], ["2218787985.247", 2], ["2218787985.858", 3], ["2218788020.682", 4], ["2218788029.590", 5], ["2218850662.713", 0], ["2218850665.305", 0], ["2218850673.068", 1], ["2218850678.403", 2], ["2218850683.335", 3], ["2218850688.219", 4], ["2218850708.000", 5], ["2218850716.972", 6], ["2218865640.618", 0], ["2218865642.995", 0], ["2218865643.913", 0], ["2218865651.489", 1], ["2218865656.839", 2], ["2218865661.785", 3], ["2218865688.583", 4], ["2218865697.534", 5], ["2218874556.235", 0], ["2218874559.050", 0], ["2218874559.960", 0], ["2218874567.997", 1], ["2218874573.488", 2], ["2218874578.503", 3], ["2218874613.929", 4], ["2218874623.502", 5], ["2218883540.808", 0], ["2218883543.073", 0], ["2218883543.888", 0], ["2218883545.031", 1], ["2218883545.788", 2], ["2218883586.283", 3], ["2218883593.719", 4], ["2218883601.224", 5], ["2218901383.482", 0], ["2218901385.405", 0], ["2218901386.273", 0], ["2218901387.188", 1], ["2218901387.994", 2], ["2218901388.635", 3], ["2218901466.272", 4], ["2218901475.136", 5], ["2218945962.538", 0], ["2218945965.277", 0], ["2218945966.337", 0], ["2218945967.508", 1], ["2218945968.271", 2], ["2218945968.904", 3], ["2218945993.391", 4], ["2218945996.329", 5], ["2218948927.406", 0], ["2218948929.799", 1], ["2218948930.684", 2], ["2218948931.324", 3], ["2218948931.926", 4], ["2218948932.586", 5], ["2218948938.388", 6], ["2218948940.493", 7], ["2218951759.068", 0], ["2218951761.908", 0], ["2218951762.782", 0], ["2218951770.047", 1], ["2218951775.352", 2], ["2218951780.335", 3], ["2218951805.397", 4], ["2218951807.884", 5], ["2218954726.956", 0], ["2218954729.413", 1], ["2218954737.797", 1], ["2218954739.457", 3], ["2218954744.425", 4], ["2218954749.306", 5], ["2218954768.704", 6], ["2218954776.712", 7], ["2218966688.766", 0], ["2218966691.237", 0], ["2218966692.067", 0], ["2218966693.110", 1], ["2218966693.817", 2], ["2218966694.438", 3], ["2218966775.186", 4], ["2218966783.714", 5], ["2218995990.606", 10], ["2218995993.357", 11], ["2218995994.145", 12], ["2218995994.826", 13], ["2218995995.449", 14], ["2218995996.065", 15], ["2218996000.649", 16], ["2218996017.963", 17], ["2219016408.643", 0], ["2219016417.875", 0], ["2219016418.922", 0], ["2219016425.351", 1], ["2219016430.791", 2], ["2219016459.673", 3], ["2219016467.408", 4], ["2219016474.545", 5], ["2219025250.081", 0], ["2219025252.513", 0], ["2219025253.307", 0], ["2219025262.682", 1], ["2219025267.949", 2], ["2219025272.818", 3], ["2219025291.295", 4], ["2219025300.233", 5], ["2219042840.529", 0], ["2219042843.467", 0], ["2219042844.311", 0], ["2219042852.089", 1], ["2219042857.518", 2], ["2219042862.557", 3], ["2219042973.094", 3], ["2219042975.955", 4], ["2219063184.907", 0], ["2219063186.235", 0], ["2219063187.252", 1], ["2219063188.070", 2], ["2219063188.768", 3], ["2219063253.807", 4], ["2219063254.918", 5], ["2219063257.140", 6], ["2219096131.167", 0], ["2219096133.668", 0], ["2219096134.514", 0], ["2219096142.232", 1], ["2219096147.665", 2], ["2219096152.538", 3], ["2219096177.833", 4], ["2219096186.829", 5], ["2219125851.258", 0], ["2219125854.177", 0], ["2219125855.086", 0], ["2219125862.901", 1], ["2219125868.308", 2], ["2219125873.270", 3], ["2219125900.163", 4], ["2219125909.149", 5], ["2219128874.649", 0], ["2219128884.099", 1], ["2219128889.694", 2], ["2219128894.651", 3], ["2219128899.430", 4], ["2219128904.235", 5], ["2219128915.089", 6], ["2219128922.985", 7], ["2219137665.760", 0], ["2219137668.709", 0], ["2219137669.683", 0], ["2219137677.344", 1], ["2219137682.704", 2], ["2219137687.633", 3], ["2219137712.795", 4], ["2219137722.274", 5], ["2219140635.460", 0], ["2219140638.023", 0], ["2219140638.827", 0], ["2219140646.598", 1], ["2219140651.936", 2], ["2219140688.514", 3], ["2219140696.343", 4], ["2219140703.580", 5], ["2219143626.928", 0], ["2219143629.980", 0], ["2219143630.996", 0], ["2219143638.753", 1], ["2219143644.040", 2], ["2219143648.894", 3], ["2219143679.648", 4], ["2219143689.122", 5], ["2219152386.825", 0], ["2219152389.234", 0], ["2219152390.139", 0], ["2219152397.184", 1], ["2219152407.484", 2], ["2219152424.727", 3], ["2219152444.337", 4], ["2219152453.891", 5], ["2219164136.928", 0], ["2219164139.869", 0], ["2219164140.746", 0], ["2219164141.985", 1], ["2219164142.794", 2], ["2219164143.455", 3], ["2219164163.152", 4], ["2219164165.649", 5], ["2219173083.179", 0], ["2219173086.234", 0], ["2219173087.213", 0], ["2219173095.009", 1], ["2219173100.441", 2], ["2219173129.104", 3], ["2219173137.091", 4], ["2219173144.401", 5], ["2219187717.279", 0], ["2219187720.186", 0], ["2219187721.079", 0], ["2219187728.857", 1], ["2219187734.298", 2], ["2219187739.238", 3], ["2219187764.301", 4], ["2219187773.863", 5], ["2219190676.160", 0], ["2219190678.962", 0], ["2219190679.821", 0], ["2219190687.530", 1], ["2219190692.940", 2], ["2219190697.908", 3], ["2219190717.654", 4], ["2219190731.631", 5], ["2219196571.419", 0], ["2219196574.357", 0], ["2219196575.274", 0], ["2219196583.014", 1], ["2219196588.322", 2], ["2219196593.268", 3], ["2219196620.445", 4], ["2219196629.742", 5], ["2219214071.112", 0], ["2219214074.079", 0], ["2219214075.032", 0], ["2219214076.134", 1], ["2219214076.910", 2], ["2219214077.537", 3], ["2219214090.261", 4], ["2219214092.730", 5], ["2219217031.096", 0], ["2219217033.747", 0], ["2219217034.669", 0], ["2219217035.616", 1], ["2219217036.394", 2], ["2219217037.033", 3], ["2219217055.656", 4], ["2219217058.156", 5], ["2219255712.737", 0], ["2219255721.304", 1], ["2219255724.892", 2], ["2219255726.665", 2], ["2219255727.431", 3], ["2219255729.565", 4], ["2219255743.591", 5], ["2219255746.210", 6], ["2219273416.929", 4], ["2219273426.017", 5], ["2219273431.175", 6], ["2219273436.137", 7], ["2219273444.773", 7], ["2219273445.572", 8], ["2219273471.766", 9], ["2219273474.244", 10], ["2219297361.317", 0], ["2219297362.937", 0], ["2219297363.733", 0], ["2219297364.626", 1], ["2219297365.419", 2], ["2219297366.076", 3], ["2219297381.939", 4], ["2219297384.461", 5], ["2219306068.738", 0], ["2219306071.743", 0], ["2219306072.678", 0], ["2219306079.802", 1], ["2219306085.205", 2], ["2219306090.330", 3], ["2219306121.853", 4], ["2219306131.496", 5], ["2219326677.459", 0], ["2219326680.537", 0], ["2219326681.443", 0], ["2219326689.475", 1], ["2219326694.884", 2], ["2219326699.861", 3], ["2219326722.192", 4], ["2219326731.261", 5], ["2219347457.733", 0], ["2219347460.333", 0], ["2219347461.152", 0], ["2219347468.963", 1], ["2219347474.281", 2], ["2219347479.194", 3], ["2219347503.239", 4], ["2219347512.622", 5], ["2219359196.070", 0], ["2219359198.541", 0], ["2219359199.389", 0], ["2219359207.083", 1], ["2219359212.335", 2], ["2219359217.179", 3], ["2219359248.957", 4], ["2219359258.243", 5], ["2219379948.387", 0], ["2219379951.308", 0], ["2219379952.205", 0], ["2219379953.414", 1], ["2219379954.204", 2], ["2219379954.844", 3], ["2219379974.878", 4], ["2219379977.368", 5], ["2219414953.256", 5], ["2219414961.233", 6], ["2219414966.312", 7], ["2219414971.133", 8], ["2219414975.974", 9], ["2219414980.826", 10], ["2219414989.874", 11], ["2219414997.483", 12], ["2219417895.844", 0], ["2219417902.369", 1], ["2219417907.614", 2], ["2219417912.556", 3], ["2219417917.347", 4], ["2219417922.119", 5], ["2219417931.291", 6], ["2219417939.144", 7], ["2219438711.063", 0], ["2219438713.744", 0], ["2219438714.639", 0], ["2219438715.608", 1], ["2219438716.390", 2], ["2219438717.047", 3], ["2219438730.555", 4], ["2219438733.084", 5], ["2219459111.035", 0], ["2219459114.181", 0], ["2219459115.165", 0], ["2219459122.983", 1], ["2219459128.159", 2], ["2219459132.946", 3], ["2219459158.120", 4], ["2219459167.332", 5], ["2219476782.372", 0], ["2219476785.251", 0], ["2219476786.204", 0], ["2219476793.534", 1], ["2219476798.857", 2], ["2219476803.819", 3], ["2219476848.515", 4], ["2219476851.070", 5], ["2219479775.819", 0], ["2219479778.745", 0], ["2219479779.702", 0], ["2219479787.299", 1], ["2219479792.706", 2], ["2219479797.676", 3], ["2219479818.001", 4], ["2219479827.120", 5], ["2219482793.881", 0], ["2219482797.032", 0], ["2219482798.037", 0], ["2219482805.775", 1], ["2219482811.253", 2], ["2219482816.261", 3], ["2219482836.330", 4], ["2219482845.470", 5], ["2219503527.225", 0], ["2219503529.820", 0], ["2219503530.694", 0], ["2219503538.533", 1], ["2219503543.722", 2], ["2219503548.548", 3], ["2219503582.441", 4], ["2219503592.059", 5], ["2219534721.682", 0], ["2219534724.450", 0], ["2219534725.432", 0], ["2219534733.724", 1], ["2219534739.222", 2], ["2219534744.128", 3], ["2219534771.881", 4], ["2219534774.460", 5], ["2219558498.518", 0], ["2219558501.714", 0], ["2219558502.743", 0], ["2219558510.636", 1], ["2219558516.004", 2], ["2219558520.959", 3], ["2219558547.036", 4], ["2219558556.733", 5], ["2219564527.558", 0], ["2219564536.030", 1], ["2219564541.407", 2], ["2219564546.364", 3], ["2219564551.228", 4], ["2219564556.086", 6], ["2219564562.041", 7], ["2219564569.848", 8], ["2219596629.895", 0], ["2219596633.242", 0], ["2219596634.256", 0], ["2219596642.198", 1], ["2219596647.726", 2], ["2219596652.686", 3], ["2219596673.460", 4], ["2219596682.796", 5], ["2219622980.759", 0], ["2219622982.095", 0], ["2219622982.908", 0], ["2219622983.809", 1], ["2219622984.534", 2], ["2219622985.183", 3], ["2219622999.543", 4], ["2219623016.284", 5], ["2219637819.528", 0], ["2219637831.431", 0], ["2219637832.508", 0], ["2219637837.128", 1], ["2219637842.426", 2], ["2219637847.321", 3], ["2219637875.327", 4], ["2219637878.339", 5], ["2219649645.524", 0], ["2219649648.891", 0], ["2219649649.913", 0], ["2219649657.891", 1], ["2219649663.296", 2], ["2219649668.145", 3], ["2219649694.172", 4], ["2219649703.685", 5], ["2219667345.647", 0], ["2219667348.298", 0], ["2219667349.151", 0], ["2219667350.268", 1], ["2219667351.098", 2], ["2219667392.960", 3], ["2219667400.555", 4], ["2219667408.150", 5], ["2219690969.648", 0], ["2219690972.073", 0], ["2219690973.025", 0], ["2219690974.123", 1], ["2219690974.974", 2], ["2219690975.659", 3], ["2219690993.799", 4], ["2219690996.319", 5], ["2219696906.861", 0], ["2219696910.070", 0], ["2219696910.990", 0], ["2219696912.124", 1], ["2219696912.932", 2], ["2219696913.590", 3], ["2219696934.335", 5], ["2219696937.025", 6], ["2219705702.992", 0], ["2219705705.571", 0], ["2219705706.444", 0], ["2219705719.753", 1], ["2219705725.165", 2], ["2219705730.108", 3], ["2219705770.996", 4], ["2219705780.492", 5], ["2219729488.730", 0], ["2219729491.490", 0], ["2219729492.365", 0], ["2219729500.292", 1], ["2219729505.691", 2], ["2219729510.648", 3], ["2219729529.491", 4], ["2219729538.635", 5], ["2219771438.332", 0], ["2219771441.153", 0], ["2219771442.205", 0], ["2219771450.498", 1], ["2219771455.897", 2], ["2219771460.824", 3], ["2219771484.234", 4], ["2219771493.552", 5], ["2219783383.211", 0], ["2219783385.881", 1], ["2219783386.802", 2], ["2219783387.504", 3], ["2219783388.157", 4], ["2219783388.775", 5], ["2219783394.797", 6], ["2219783396.987", 7], ["2219795178.083", 0], ["2219795182.981", 1], ["2219795188.467", 2], ["2219795193.747", 3], ["2219795198.877", 4], ["2219795204.008", 5], ["2219795239.301", 7], ["2219795242.140", 8], ["2219807207.208", 0], ["2219807209.757", 0], ["2219807210.658", 0], ["2219807217.687", 1], ["2219807223.032", 2], ["2219807228.053", 3], ["2219807255.669", 4], ["2219807258.328", 5], ["2219848088.847", 0], ["2219848097.751", 1], ["2219848103.297", 2], ["2219848108.198", 3], ["2219848112.967", 4], ["2219848117.742", 5], ["2219848128.560", 6], ["2219848136.257", 7], ["2219865736.428", 0], ["2219865739.197", 0], ["2219865740.099", 0], ["2219865741.218", 1], ["2219865741.979", 2], ["2219865742.625", 3], ["2219865771.297", 4], ["2219865773.755", 5], ["2219880813.158", 0], ["2219880815.839", 0], ["2219880817.131", 1], ["2219880825.340", 1], ["2219880830.556", 2], ["2219880835.338", 3], ["2219880855.052", 4], ["2219880863.106", 5], ["2219899128.635", 0], ["2219899131.357", 0], ["2219899132.256", 0], ["2219899139.372", 1], ["2219899144.725", 2], ["2219899149.692", 3], ["2219899183.996", 4], ["2219899186.597", 5], ["2219923395.751", 1], ["2219923397.628", 2], ["2219923398.313", 3], ["2219923398.947", 4], ["2219923399.556", 5], ["2219923400.219", 6], ["2219923404.496", 7], ["2219923406.643", 8], ["2219948380.822", 0], ["2219948398.716", 1], ["2219948402.940", 3], ["2219948403.998", 4], ["2219948412.196", 5], ["2219948417.590", 6], ["2219948432.363", 7], ["2219948440.730", 8], ["2219963201.702", 0], ["2219963204.621", 0], ["2219963205.588", 0], ["2219963212.889", 1], ["2219963218.285", 2], ["2219963223.246", 3], ["2219963254.679", 4], ["2219963264.114", 5], ["2219984173.078", 0], ["2219984181.123", 1], ["2219984186.723", 2], ["2219984191.831", 3], ["2219984196.776", 4], ["2219984201.694", 5], ["2219984211.399", 6], ["2219984233.902", 6], ["2220007788.253", 0], ["2220007790.854", 0], ["2220007791.720", 0], ["2220007799.344", 1], ["2220007804.613", 2], ["2220007809.537", 3], ["2220007856.664", 4], ["2220007866.571", 5], ["2220031444.198", 0], ["2220031446.965", 0], ["2220031447.872", 0], ["2220031455.259", 1], ["2220031460.656", 2], ["2220031465.679", 3], ["2220031489.727", 4], ["2220031504.074", 5], ["2220037392.722", 0], ["2220037395.348", 0], ["2220037396.215", 0], ["2220037403.847", 1], ["2220037409.184", 2], ["2220037444.877", 3], ["2220037452.608", 4], ["2220037459.832", 5], ["2220046232.559", 0], ["2220046234.997", 0], ["2220046235.835", 0], ["2220046243.267", 1], ["2220046248.738", 2], ["2220046282.671", 3], ["2220046290.544", 4], ["2220046297.706", 5], ["2220054981.527", 0], ["2220054984.441", 0], ["2220054985.449", 0], ["2220054986.594", 1], ["2220054987.396", 2], ["2220054988.034", 3], ["2220055051.074", 4], ["2220055060.590", 5], ["2220099149.944", 0], ["2220099152.025", 0], ["2220099152.797", 0], ["2220099153.811", 1], ["2220099154.583", 2], ["2220099155.188", 3], ["2220099209.004", 4], ["2220099211.696", 5], ["2220113842.173", 0], ["2220113844.842", 0], ["2220113845.790", 0], ["2220113853.218", 1], ["2220113858.670", 2], ["2220113863.701", 3], ["2220113922.834", 4], ["2220113932.308", 5], ["2220116796.997", 0], ["2220116799.513", 0], ["2220116800.367", 0], ["2220116807.753", 1], ["2220116813.036", 2], ["2220116817.972", 3], ["2220116838.967", 4], ["2220116848.544", 5], ["2220131710.852", 0], ["2220131712.874", 1], ["2220131713.692", 2], ["2220131714.307", 3], ["2220131714.895", 4], ["2220131715.477", 5], ["2220131719.846", 6], ["2220131722.037", 7], ["2220143351.479", 0], ["2220143354.003", 0], ["2220143355.091", 1], ["2220143355.879", 2], ["2220143356.488", 3], ["2220143357.092", 4], ["2220143367.187", 5], ["2220143369.513", 6], ["2220152057.212", 0], ["2220152059.671", 0], ["2220152060.532", 0], ["2220152061.647", 1], ["2220152062.418", 2], ["2220152063.091", 3], ["2220152087.125", 4], ["2220152090.081", 5], ["2220163968.200", 0], ["2220163970.921", 0], ["2220163971.823", 0], ["2220163972.951", 1], ["2220163973.720", 2], ["2220163974.322", 3], ["2220163999.344", 4], ["2220164002.170", 5], ["2220207858.268", 0], ["2220207861.030", 0], ["2220207861.878", 0], ["2220207862.761", 1], ["2220207863.471", 2], ["2220207864.068", 3], ["2220207900.167", 4], ["2220207902.671", 5], ["2220210920.570", 0], ["2220210923.072", 0], ["2220210923.954", 0], ["2220210924.946", 1], ["2220210925.708", 2], ["2220210926.295", 3], ["2220210957.590", 4], ["2220210960.254", 5], ["2220213864.315", 0], ["2220213866.180", 0], ["2220213867.011", 0], ["2220213867.991", 1], ["2220213868.771", 2], ["2220213887.772", 3], ["2220213888.701", 4], ["2220213890.870", 5], ["2220246163.709", 0], ["2220246165.428", 0], ["2220246166.251", 0], ["2220246167.355", 1], ["2220246168.120", 2], ["2220246168.752", 3], ["2220246185.470", 4], ["2220246188.031", 5], ["2220260946.992", 0], ["2220260949.946", 0], ["2220260950.849", 0], ["2220260951.887", 1], ["2220260952.610", 2], ["2220260953.217", 3], ["2220260983.197", 4], ["2220260985.885", 5], ["2220272670.346", 0], ["2220272673.309", 0], ["2220272674.232", 0], ["2220272681.734", 1], ["2220272687.224", 2], ["2220272692.406", 3], ["2220272716.562", 4], ["2220272725.798", 5], ["2220284527.673", 0], ["2220284530.560", 0], ["2220284531.473", 0], ["2220284536.878", 1], ["2220284542.333", 2], ["2220284576.182", 3], ["2220284583.629", 5], ["2220284587.084", 6], ["2220290493.722", 0], ["2220290496.287", 0], ["2220290497.235", 0], ["2220290505.129", 1], ["2220290510.500", 2], ["2220290515.356", 3], ["2220290533.783", 4], ["2220290542.525", 5], ["2220293475.275", 0], ["2220293478.032", 0], ["2220293478.960", 0], ["2220293480.167", 1], ["2220293480.970", 2], ["2220293481.634", 3], ["2220293518.118", 4], ["2220293520.773", 5], ["2220314077.533", 0], ["2220314080.442", 0], ["2220314081.303", 0], ["2220314089.248", 2], ["2220314090.620", 4], ["2220314127.865", 5], ["2220314135.339", 6], ["2220314142.492", 7], ["2220321279.018", 3], ["2220321281.975", 3], ["2220321282.675", 4], ["2220321283.273", 5], ["2220321283.891", 6], ["2220321284.483", 7], ["2220321323.572", 8], ["2220321331.156", 9], ["2220333072.395", 0], ["2220333074.917", 0], ["2220333075.788", 0], ["2220333083.115", 1], ["2220333088.458", 2], ["2220333093.396", 3], ["2220333111.455", 4], ["2220333120.483", 5], ["2220351148.570", 0], ["2220351151.443", 0], ["2220351152.328", 0], ["2220351159.457", 1], ["2220351164.954", 2], ["2220351170.016", 3], ["2220351197.029", 4], ["2220351206.730", 5], ["2220365891.248", 0], ["2220365893.805", 0], ["2220365894.675", 0], ["2220365895.841", 1], ["2220365896.612", 2], ["2220365897.275", 3], ["2220365932.491", 4], ["2220365935.067", 5], ["2220389480.798", 0], ["2220389482.855", 0], ["2220389483.679", 0], ["2220389484.828", 1], ["2220389485.706", 2], ["2220389486.369", 3], ["2220389527.189", 4], ["2220389536.986", 5], ["2220404849.893", 0], ["2220404852.212", 1], ["2220404853.072", 2], ["2220404853.723", 3], ["2220404854.356", 4], ["2220404854.957", 5], ["2220404859.137", 6], ["2220404861.249", 7], ["2220420489.397", 0], ["2220420492.504", 0], ["2220420493.412", 0], ["2220420500.985", 1], ["2220420506.237", 2], ["2220420511.062", 3], ["2220420545.763", 4], ["2220420548.359", 5], ["2220444756.066", 0], ["2220444757.934", 0], ["2220444758.742", 0], ["2220444759.945", 1], ["2220444760.734", 2], ["2220444761.374", 3], ["2220444786.165", 4], ["2220444788.511", 5], ["2220459358.692", 6], ["2220459369.135", 7], ["2220459381.113", 8], ["2220459385.791", 8], ["2220459390.947", 9], ["2220459395.836", 10], ["2220459416.542", 11], ["2220459425.029", 12], ["2220471083.670", 0], ["2220471086.377", 0], ["2220471087.587", 0], ["2220471088.765", 1], ["2220471089.571", 2], ["2220471090.179", 3], ["2220471156.082", 4], ["2220471165.193", 5], ["2220494970.637", 0], ["2220494973.560", 0], ["2220494974.406", 0], ["2220494975.588", 1], ["2220494976.371", 2], ["2220494976.993", 3], ["2220495019.332", 4], ["2220495033.338", 5], ["2220500818.940", 0], ["2220500821.887", 0], ["2220500822.833", 0], ["2220500830.367", 1], ["2220500835.781", 2], ["2220500840.847", 3], ["2220500875.660", 4], ["2220500885.690", 5], ["2220547945.432", 0], ["2220547947.327", 0], ["2220547948.170", 0], ["2220547949.095", 1], ["2220547949.856", 2], ["2220547950.533", 3], ["2220547965.985", 4], ["2220547968.608", 5], ["2220621585.047", 0], ["2220621593.644", 1], ["2220621599.058", 2], ["2220621603.948", 3], ["2220621608.720", 4], ["2220621613.450", 5], ["2220621622.770", 6], ["2220621630.746", 7], ["2220624480.459", 0], ["2220624483.196", 0], ["2220624484.088", 0], ["2220624492.609", 1], ["2220624497.832", 2], ["2220624502.710", 3], ["2220624572.038", 4], ["2220624580.593", 5], ["2220645585.394", 0], ["2220645588.509", 0], ["2220645589.547", 0], ["2220645597.578", 1], ["2220645602.999", 2], ["2220645607.883", 3], ["2220645633.823", 4], ["2220645642.876", 5], ["2220651347.300", 0], ["2220651350.006", 0], ["2220651350.851", 0], ["2220651351.947", 1], ["2220651352.716", 2], ["2220651353.385", 3], ["2220651367.612", 4], ["2220651370.062", 5], ["2220654227.208", 0], ["2220654230.259", 0], ["2220654231.251", 0], ["2220654238.463", 1], ["2220654243.821", 2], ["2220654248.750", 3], ["2220654273.437", 4], ["2220654283.237", 5], ["2220663256.377", 0], ["2220663258.027", 0], ["2220663258.836", 0], ["2220663259.650", 1], ["2220663260.345", 2], ["2220663261.007", 3], ["2220663274.226", 4], ["2220663276.721", 5], ["2220675384.803", 0], ["2220675387.220", 0], ["2220675388.067", 0], ["2220675389.180", 1], ["2220675389.989", 2], ["2220675390.638", 3], ["2220675409.430", 4], ["2220675411.760", 5], ["2220681224.121", 0], ["2220681226.865", 0], ["2220681227.669", 0], ["2220681235.435", 1], ["2220681240.823", 2], ["2220681245.738", 3], ["2220681264.758", 4], ["2220681273.938", 5], ["2220692826.209", 0], ["2220692828.861", 0], ["2220692829.736", 0], ["2220692837.434", 1], ["2220692842.712", 2], ["2220692872.023", 3], ["2220692879.445", 4], ["2220692886.571", 5], ["2220710565.780", 0], ["2220710568.670", 0], ["2220710569.605", 0], ["2220710577.481", 1], ["2220710582.955", 2], ["2220710588.025", 3], ["2220710612.792", 4], ["2220710622.198", 5], ["2220734021.942", 0], ["2220734023.619", 0], ["2220734024.429", 0], ["2220734025.309", 1], ["2220734026.064", 2], ["2220734026.707", 3], ["2220734038.940", 4], ["2220734041.457", 5], ["2220745748.275", 0], ["2220745750.228", 0], ["2220745751.059", 0], ["2220745758.426", 1], ["2220745763.744", 2], ["2220745789.066", 3], ["2220745796.333", 4], ["2220745803.566", 5], ["2220757492.564", 5], ["2220757507.913", 5], ["2220757513.394", 6], ["2220757518.161", 7], ["2220757522.820", 8], ["2220757527.444", 9], ["2220757543.731", 10], ["2220757552.733", 11], ["2220775245.268", 0], ["2220775247.590", 0], ["2220775248.452", 0], ["2220775256.505", 1], ["2220775261.878", 2], ["2220775266.691", 3], ["2220775293.506", 4], ["2220775296.121", 5], ["2220801821.074", 0], ["2220801823.558", 0], ["2220801824.430", 0], ["2220801832.606", 1], ["2220801838.073", 2], ["2220801843.028", 3], ["2220801861.847", 4], ["2220801870.860", 5], ["2220852054.970", 0], ["2220852057.721", 0], ["2220852058.622", 0], ["2220852065.734", 1], ["2220852071.080", 2], ["2220852076.003", 3], ["2220852102.566", 4], ["2220852111.692", 5], ["2220855058.456", 0], ["2220855061.493", 0], ["2220855062.512", 0], ["2220855069.266", 1], ["2220855074.534", 2], ["2220855079.448", 3], ["2220855103.583", 4], ["2220855113.271", 5], ["2220873553.544", 0], ["2220873555.183", 0], ["2220873555.961", 0], ["2220873556.746", 1], ["2220873557.489", 2], ["2220873558.195", 3], ["2220873594.785", 4], ["2220873597.467", 5], ["2220876429.412", 0], ["2220876431.877", 0], ["2220876432.661", 0], ["2220876439.466", 1], ["2220876444.950", 2], ["2220876450.141", 3], ["2220876471.444", 5], ["2220876474.238", 6], ["2220903076.019", 0], ["2220903077.897", 0], ["2220903078.977", 1], ["2220903079.743", 2], ["2220903080.368", 3], ["2220903080.954", 4], ["2220903100.512", 5], ["2220903117.777", 6], ["2220914877.242", 0], ["2220914879.659", 0], ["2220914880.506", 0], ["2220914887.775", 1], ["2220914893.152", 2], ["2220914898.067", 3], ["2220914922.553", 4], ["2220914932.529", 5], ["2220917794.815", 0], ["2220917797.886", 0], ["2220917798.793", 0], ["2220917806.689", 2], ["2220917807.937", 4], ["2220917808.786", 5], ["2220917833.234", 6], ["2220917843.292", 7], ["2220920702.485", 0], ["2220920705.140", 0], ["2220920706.075", 0], ["2220920715.832", 1], ["2220920721.362", 2], ["2220920726.570", 3], ["2220920747.804", 4], ["2220920757.024", 5], ["2220955685.785", 0], ["2220955688.256", 0], ["2220955689.107", 0], ["2220955696.496", 1], ["2220955702.014", 2], ["2220955707.160", 3], ["2220955731.961", 4], ["2220955741.371", 5], ["2220958680.369", 0], ["2220958683.144", 0], ["2220958684.040", 0], ["2220958692.066", 1], ["2220958697.631", 2], ["2220958702.819", 4], ["2220958716.007", 5], ["2220958724.632", 6], ["2220967349.973", 0], ["2220967352.581", 0], ["2220967353.433", 0], ["2220967361.029", 1], ["2220967366.584", 2], ["2220967371.825", 3], ["2220967396.320", 4], ["2220967405.230", 5], ["2220976116.398", 0], ["2220976119.106", 0], ["2220976119.986", 0], ["2220976127.268", 1], ["2220976132.697", 2], ["2220976170.927", 3], ["2220976178.645", 4], ["2220976185.825", 5], ["2220993571.518", 4], ["2220993587.056", 5], ["2220993591.999", 5], ["2220993596.979", 6], ["2220993601.719", 7], ["2220993606.443", 8], ["2220993627.327", 9], ["2220993635.658", 10], ["2220999594.798", 0], ["2220999603.800", 1], ["2220999613.973", 2], ["2220999619.186", 3], ["2220999623.865", 4], ["2220999628.653", 6], ["2220999637.360", 7], ["2220999645.196", 8], ["2221002583.182", 0], ["2221002585.884", 0], ["2221002586.707", 0], ["2221002587.624", 1], ["2221002588.397", 2], ["2221002589.065", 3], ["2221002625.455", 4], ["2221002627.976", 5], ["2221049998.006", 0], ["2221050000.622", 0], ["2221050016.408", 1], ["2221050018.330", 3], ["2221050023.553", 4], ["2221050028.436", 5], ["2221050052.752", 6], ["2221050061.358", 7], ["2221055968.455", 0], ["2221055971.505", 0], ["2221055972.423", 0], ["2221055973.481", 1], ["2221055974.237", 2], ["2221055974.842", 3], ["2221056022.547", 4], ["2221056031.915", 5], ["2221121826.988", 0], ["2221121829.724", 0], ["2221121830.552", 0], ["2221121838.093", 1], ["2221121843.896", 2], ["2221121848.814", 3], ["2221121875.980", 4], ["2221121885.236", 5], ["2221139239.388", 0], ["2221139242.338", 0], ["2221139243.278", 0], ["2221139250.411", 1], ["2221139255.517", 2], ["2221139260.335", 3], ["2221139283.010", 4], ["2221139292.142", 5], ["2221150992.121", 0], ["2221150993.429", 0], ["2221150994.190", 0], ["2221150995.043", 1], ["2221150995.791", 2], ["2221151090.842", 3], ["2221151097.144", 4], ["2221151122.772", 4], ["2221159937.508", 0], ["2221159940.333", 0], ["2221159941.237", 0], ["2221159942.291", 1], ["2221159943.070", 2], ["2221159943.703", 3], ["2221159956.346", 4], ["2221159958.819", 5], ["2221189920.794", 0], ["2221189923.766", 0], ["2221189924.679", 0], ["2221189925.752", 1], ["2221189926.508", 2], ["2221189927.103", 3], ["2221189958.197", 4], ["2221189960.874", 5], ["2221207498.540", 0], ["2221207501.240", 0], ["2221207502.095", 0], ["2221207509.543", 1], ["2221207514.889", 2], ["2221207519.951", 3], ["2221207550.546", 4], ["2221207560.321", 5], ["2221213379.845", 0], ["2221213382.862", 0], ["2221213383.789", 0], ["2221213391.578", 1], ["2221213396.869", 2], ["2221213401.691", 3], ["2221213435.456", 4], ["2221213438.056", 5], ["2221230811.523", 0], ["2221230814.437", 0], ["2221230815.358", 0], ["2221230822.508", 1], ["2221230827.733", 2], ["2221230832.658", 3], ["2221230898.840", 4], ["2221230908.613", 5], ["2221236892.501", 0], ["2221236895.719", 0], ["2221236896.789", 0], ["2221236897.892", 1], ["2221236898.736", 2], ["2221236899.368", 3], ["2221236926.671", 4], ["2221236929.641", 5], ["2221296270.447", 0], ["2221296273.451", 0], ["2221296274.371", 0], ["2221296281.803", 1], ["2221296287.385", 2], ["2221296292.474", 3], ["2221296322.340", 4], ["2221296331.971", 5], ["2221302177.396", 0], ["2221302179.840", 0], ["2221302180.595", 0], ["2221302181.654", 1], ["2221302182.429", 2], ["2221302214.604", 3], ["2221302215.785", 4], ["2221302218.109", 5], ["2221313683.724", 0], ["2221313686.630", 0], ["2221313687.517", 0], ["2221313694.941", 1], ["2221313700.561", 2], ["2221313705.822", 3], ["2221313741.180", 4], ["2221313751.009", 5], ["2221360064.675", 0], ["2221360072.705", 1], ["2221360078.356", 2], ["2221360083.378", 3], ["2221360088.322", 4], ["2221360100.172", 5], ["2221360106.464", 6], ["2221360113.799", 7], ["2221368854.875", 0], ["2221368857.449", 0], ["2221368858.446", 0], ["2221368865.794", 1], ["2221368871.230", 2], ["2221368896.349", 3], ["2221368903.989", 4], ["2221368911.293", 5], ["2221374653.286", 0], ["2221374655.826", 0], ["2221374656.728", 0], ["2221374664.232", 1], ["2221374669.631", 2], ["2221374674.575", 3], ["2221374700.012", 4], ["2221374709.996", 5], ["2221409976.726", 0], ["2221409979.397", 0], ["2221409980.365", 0], ["2221409981.628", 1], ["2221409982.441", 2], ["2221409983.051", 3], ["2221409997.586", 4], ["2221410000.073", 5], ["2221442121.913", 0], ["2221442124.352", 0], ["2221442125.136", 0], ["2221442132.891", 1], ["2221442138.212", 2], ["2221442143.201", 3], ["2221442165.311", 4], ["2221442174.996", 5], ["2221480789.066", 0], ["2221480790.799", 1], ["2221480791.597", 2], ["2221480792.245", 3], ["2221480792.868", 4], ["2221480793.505", 5], ["2221480798.154", 6], ["2221480800.305", 7], ["2221486621.700", 0], ["2221486624.354", 1], ["2221486625.298", 2], ["2221486625.955", 3], ["2221486626.561", 4], ["2221486627.165", 5], ["2221486631.637", 6], ["2221486633.828", 7], ["2221493170.577", 0], ["2221493173.402", 0], ["2221493174.354", 0], ["2221493182.007", 1], ["2221493187.418", 2], ["2221493192.415", 3], ["2221493225.093", 4], ["2221493234.670", 5], ["2221528503.104", 0], ["2221528506.244", 0], ["2221528507.291", 0], ["2221528514.627", 1], ["2221528520.014", 2], ["2221528524.962", 3], ["2221528549.684", 4], ["2221528559.325", 5], ["2221531536.559", 0], ["2221531539.441", 0], ["2221531540.430", 0], ["2221531547.774", 1], ["2221531553.054", 2], ["2221531557.990", 3], ["2221531584.188", 4], ["2221531593.529", 5], ["2221534523.458", 0], ["2221534526.640", 0], ["2221534527.635", 0], ["2221534535.628", 1], ["2221534541.184", 2], ["2221534546.223", 3], ["2221534575.553", 4], ["2221534584.918", 5], ["2221540490.007", 0], ["2221540492.953", 0], ["2221540493.894", 0], ["2221540498.924", 1], ["2221540504.066", 2], ["2221540508.986", 3], ["2221540527.669", 4], ["2221540537.064", 5], ["2221552262.665", 0], ["2221552265.776", 0], ["2221552266.818", 0], ["2221552274.664", 1], ["2221552280.162", 2], ["2221552285.150", 3], ["2221552313.447", 4], ["2221552316.119", 5], ["2221558093.614", 0], ["2221558095.674", 0], ["2221558096.499", 0], ["2221558103.744", 1], ["2221558109.031", 2], ["2221558113.914", 3], ["2221558132.972", 4], ["2221558142.114", 5], ["2221590760.548", 0], ["2221590763.611", 0], ["2221590764.545", 0], ["2221590772.319", 1], ["2221590777.602", 2], ["2221590782.480", 3], ["2221590807.413", 4], ["2221590816.761", 5], ["2221602677.978", 0], ["2221602680.772", 0], ["2221602681.724", 0], ["2221602689.595", 1], ["2221602694.982", 2], ["2221602699.957", 4], ["2221602720.817", 6], ["2221602723.681", 7], ["2221620238.284", 0], ["2221620239.550", 1], ["2221620240.416", 2], ["2221620241.047", 3], ["2221620241.662", 4], ["2221620242.266", 5], ["2221620246.567", 6], ["2221620248.664", 7], ["2221625986.394", 0], ["2221625988.420", 0], ["2221625989.630", 1], ["2221625990.348", 2], ["2221625990.962", 3], ["2221625991.615", 4], ["2221626000.338", 5], ["2221626065.869", 6], ["2221629140.798", 0], ["2221629143.674", 0], ["2221629144.665", 0], ["2221629152.992", 1], ["2221629158.442", 2], ["2221629189.221", 3], ["2221629196.786", 4], ["2221629203.944", 5], ["2221635038.292", 0], ["2221635040.748", 0], ["2221635041.637", 0], ["2221635048.145", 1], ["2221635053.516", 2], ["2221635058.484", 3], ["2221635082.311", 4], ["2221635091.721", 5], ["2221649989.441", 0], ["2221649992.426", 0], ["2221649993.370", 0], ["2221649994.569", 1], ["2221649995.314", 2], ["2221649995.934", 3], ["2221650028.154", 4], ["2221650037.648", 5], ["2221652897.576", 0], ["2221652905.878", 1], ["2221652911.270", 2], ["2221652916.126", 3], ["2221652920.885", 5], ["2221652924.448", 6], ["2221652944.713", 6], ["2221652948.931", 7], ["2221664599.535", 0], ["2221664602.404", 0], ["2221664603.333", 0], ["2221664611.244", 1], ["2221664616.695", 2], ["2221664621.692", 3], ["2221664640.872", 4], ["2221664650.133", 5], ["2221667680.180", 0], ["2221667689.802", 1], ["2221667695.526", 2], ["2221667700.628", 3], ["2221667705.649", 4], ["2221667710.609", 5], ["2221667720.199", 6], ["2221667728.157", 7], ["2221688020.488", 0], ["2221688026.248", 1], ["2221688031.961", 3], ["2221688035.420", 4], ["2221688040.635", 5], ["2221688045.221", 6], ["2221688066.167", 6], ["2221688075.119", 7], ["2221734807.998", 0], ["2221734810.654", 0], ["2221734811.498", 0], ["2221734819.075", 1], ["2221734824.484", 2], ["2221734829.415", 3], ["2221734850.053", 4], ["2221734859.180", 5], ["2221737730.987", 0], ["2221737733.996", 0], ["2221737734.936", 0], ["2221737742.247", 1], ["2221737747.794", 2], ["2221737752.856", 3], ["2221737773.402", 4], ["2221737782.995", 5], ["2221743570.026", 0], ["2221743572.484", 0], ["2221743573.298", 0], ["2221743574.412", 1], ["2221743575.180", 2], ["2221743575.941", 3], ["2221743615.286", 4], ["2221743624.611", 5], ["2221746539.214", 0], ["2221746541.689", 0], ["2221746542.557", 0], ["2221746543.620", 1], ["2221746544.394", 2], ["2221746545.006", 3], ["2221746563.272", 4], ["2221746565.798", 5], ["2221767443.636", 0], ["2221767445.894", 0], ["2221767446.724", 0], ["2221767453.974", 1], ["2221767459.269", 2], ["2221767464.156", 3], ["2221767488.094", 4], ["2221767497.518", 5], ["2221791208.021", 0], ["2221791210.802", 0], ["2221791211.658", 0], ["2221791216.985", 1], ["2221791222.446", 2], ["2221791227.454", 3], ["2221791250.835", 4], ["2221791260.492", 5], ["2221797064.871", 3], ["2221797074.711", 3], ["2221797078.567", 4], ["2221797083.863", 5], ["2221797088.817", 6], ["2221797093.691", 7], ["2221797108.319", 8], ["2221797117.085", 9], ["2221835763.969", 0], ["2221835766.751", 0], ["2221835767.568", 0], ["2221835768.627", 1], ["2221835769.438", 2], ["2221835770.103", 3], ["2221835796.501", 4], ["2221835799.503", 5], ["2221844547.197", 0], ["2221844549.186", 0], ["2221844550.245", 1], ["2221844551.052", 2], ["2221844551.683", 3], ["2221844552.305", 4], ["2221844560.380", 5], ["2221844562.721", 6], ["2221850337.625", 0], ["2221850340.548", 0], ["2221850341.460", 0], ["2221850349.358", 1], ["2221850354.904", 2], ["2221850359.928", 3], ["2221850393.252", 4], ["2221850402.770", 5], ["2221853267.938", 0], ["2221853270.429", 0], ["2221853271.297", 0], ["2221853272.300", 1], ["2221853273.109", 2], ["2221853273.779", 3], ["2221853291.184", 4], ["2221853293.823", 5], ["2221891232.426", 0], ["2221891246.025", 0], ["2221891247.139", 0], ["2221891248.101", 1], ["2221891248.908", 2], ["2221891249.571", 3], ["2221891275.493", 4], ["2221891278.329", 5], ["2221903445.912", 0], ["2221903447.796", 1], ["2221903448.570", 2], ["2221903449.181", 3], ["2221903449.751", 4], ["2221903450.350", 5], ["2221903454.754", 6], ["2221903456.840", 7], ["2221920817.118", 0], ["2221920820.239", 0], ["2221920821.238", 0], ["2221920828.923", 1], ["2221920834.335", 2], ["2221920839.249", 3], ["2221920867.140", 4], ["2221920876.248", 5], ["2221923721.738", 0], ["2221923723.661", 1], ["2221923724.430", 2], ["2221923725.079", 3], ["2221923725.721", 4], ["2221923726.296", 5], ["2221923730.502", 6], ["2221923732.507", 7], ["2221935476.956", 0], ["2221935479.300", 0], ["2221935480.174", 0], ["2221935481.002", 1], ["2221935481.715", 2], ["2221935482.358", 3], ["2221935507.239", 4], ["2221935510.267", 5], ["2221941630.851", 0], ["2221941633.460", 0], ["2221941634.370", 0], ["2221941641.454", 1], ["2221941646.791", 2], ["2221941651.724", 3], ["2221941685.693", 4], ["2221941695.152", 5], ["2221950518.491", 0], ["2221950521.108", 0], ["2221950521.899", 0], ["2221950529.610", 1], ["2221950535.044", 2], ["2221950539.968", 3], ["2221950573.499", 4], ["2221950583.109", 5], ["2221968070.784", 0], ["2221968073.464", 0], ["2221968074.350", 0], ["2221968081.912", 1], ["2221968087.600", 2], ["2221968092.647", 3], ["2221968113.138", 4], ["2221968122.757", 5], ["2221989928.600", 0], ["2221989931.305", 0], ["2221989932.211", 0], ["2221989933.233", 1], ["2221989934.020", 2], ["2221989934.668", 3], ["2221989952.056", 4], ["2221989954.490", 5], ["2222037701.991", 0], ["2222037704.925", 0], ["2222037705.771", 0], ["2222037713.064", 1], ["2222037718.471", 2], ["2222037723.477", 3], ["2222037753.526", 4], ["2222037763.076", 5], ["2222049453.749", 0], ["2222049456.335", 0], ["2222049457.186", 0], ["2222049464.722", 1], ["2222049470.034", 2], ["2222049474.995", 3], ["2222049509.015", 4], ["2222049518.619", 5], ["2222052356.842", 0], ["2222052358.989", 0], ["2222052359.833", 0], ["2222052360.768", 1], ["2222052361.612", 2], ["2222052362.280", 3], ["2222052371.666", 4], ["2222052374.086", 5], ["2222103345.321", 0], ["2222103347.179", 0], ["2222103347.994", 0], ["2222103348.955", 1], ["2222103349.720", 2], ["2222103350.390", 3], ["2222103379.334", 4], ["2222103382.064", 5], ["2222135442.435", 0], ["2222135445.395", 0], ["2222135446.336", 0], ["2222135454.431", 1], ["2222135459.830", 2], ["2222135502.008", 3], ["2222135509.592", 4], ["2222135516.905", 5], ["2222141302.626", 0], ["2222141311.303", 1], ["2222141316.753", 2], ["2222141321.769", 3], ["2222141326.671", 4], ["2222141331.568", 5], ["2222141341.454", 6], ["2222141349.800", 7], ["2222161644.254", 0], ["2222161647.134", 0], ["2222161648.086", 0], ["2222161655.611", 1], ["2222161660.962", 2], ["2222161665.970", 3], ["2222161701.906", 4], ["2222161711.464", 5], ["2222164580.646", 0], ["2222164583.374", 0], ["2222164590.763", 1], ["2222164596.129", 2], ["2222164601.058", 3], ["2222164605.904", 4], ["2222164622.009", 5], ["2222164631.085", 6], ["2222167488.205", 0], ["2222167491.070", 0], ["2222167498.514", 1], ["2222167504.134", 2], ["2222167509.407", 3], ["2222167514.593", 4], ["2222167529.002", 5], ["2222167537.833", 6], ["2222197782.186", 0], ["2222197783.891", 0], ["2222197784.759", 0], ["2222197785.660", 1], ["2222197786.452", 2], ["2222197787.074", 3], ["2222197806.234", 4], ["2222197809.038", 5], ["2222219153.079", 0], ["2222219155.965", 0], ["2222219156.836", 0], ["2222219163.948", 1], ["2222219169.323", 2], ["2222219174.248", 3], ["2222219197.333", 4], ["2222219206.611", 5], ["2222224989.099", 0], ["2222224991.869", 0], ["2222224992.783", 0], ["2222224993.986", 1], ["2222224994.698", 2], ["2222224995.394", 3], ["2222225029.360", 4], ["2222225038.949", 5], ["2222227911.930", 0], ["2222227914.337", 0], ["2222227915.204", 0], ["2222227916.308", 1], ["2222227917.069", 2], ["2222227917.738", 3], ["2222227939.006", 4], ["2222227941.725", 5], ["2222231122.675", 0], ["2222231124.825", 0], ["2222231125.618", 0], ["2222231126.747", 1], ["2222231127.472", 2], ["2222231128.153", 3], ["2222231153.506", 4], ["2222231156.087", 5], ["2222236948.995", 6], ["2222236951.560", 7], ["2222236952.326", 8], ["2222236952.955", 9], ["2222236953.561", 10], ["2222236954.166", 11], ["2222236958.686", 12], ["2222236960.905", 13], ["2222257786.455", 0], ["2222257788.398", 0], ["2222257789.204", 0], ["2222257790.175", 1], ["2222257790.980", 2], ["2222257791.649", 3], ["2222257807.242", 4], ["2222257809.616", 5], ["2222316665.713", 0], ["2222316668.146", 0], ["2222316669.012", 0], ["2222316677.058", 1], ["2222316682.521", 2], ["2222316710.634", 3], ["2222316717.963", 4], ["2222316725.181", 5], ["2222328535.065", 0], ["2222328538.368", 0], ["2222328539.395", 0], ["2222328547.349", 1], ["2222328552.865", 2], ["2222328557.870", 3], ["2222328585.805", 4], ["2222328594.959", 5], ["2222340782.550", 0], ["2222340785.215", 0], ["2222340786.129", 0], ["2222340787.360", 1], ["2222340788.113", 2], ["2222340788.751", 3], ["2222340816.683", 4], ["2222340819.570", 5], ["2222387486.224", 8], ["2222387495.123", 9], ["2222387500.476", 10], ["2222387505.369", 11], ["2222387509.238", 12], ["2222387513.912", 12], ["2222387533.399", 14], ["2222387539.995", 15], ["2222396868.786", 0], ["2222396871.366", 0], ["2222396872.255", 0], ["2222396873.355", 1], ["2222396874.116", 2], ["2222396874.748", 3], ["2222396905.599", 4], ["2222396915.373", 5], ["2222426805.449", 0], ["2222426808.837", 0], ["2222426809.876", 0], ["2222426817.733", 1], ["2222426823.415", 2], ["2222426854.433", 3], ["2222426862.230", 4], ["2222426869.703", 5], ["2222450295.728", 0], ["2222450298.870", 0], ["2222450299.870", 0], ["2222450307.300", 1], ["2222450312.618", 2], ["2222450317.467", 3], ["2222450342.378", 4], ["2222450352.111", 6], ["2222509561.981", 0], ["2222509564.220", 0], ["2222509565.038", 0], ["2222509566.155", 1], ["2222509566.993", 2], ["2222509567.645", 3], ["2222509587.134", 4], ["2222509589.702", 5], ["2222518366.906", 1], ["2222518375.330", 2], ["2222518380.468", 3], ["2222518385.372", 4], ["2222518390.239", 5], ["2222518401.401", 6], ["2222518407.865", 7], ["2222518415.222", 8], ["2222527030.718", 3], ["2222527039.001", 4], ["2222527044.304", 5], ["2222527049.378", 6], ["2222527054.378", 7], ["2222527059.387", 8], ["2222527069.211", 9], ["2222527077.459", 10], ["2222529943.402", 3], ["2222529953.784", 4], ["2222529958.940", 5], ["2222529963.784", 6], ["2222529968.530", 7], ["2222529973.311", 8], ["2222529982.735", 9], ["2222529990.588", 11], ["2222559661.830", 0], ["2222559664.535", 0], ["2222559665.400", 0], ["2222559672.536", 1], ["2222559677.690", 2], ["2222559682.428", 3], ["2222559705.620", 4], ["2222559715.219", 5], ["2222583145.266", 0], ["2222583148.385", 0], ["2222583149.467", 0], ["2222583157.456", 1], ["2222583162.905", 2], ["2222583167.925", 3], ["2222583192.782", 4], ["2222583202.406", 5], ["2222609627.416", 0], ["2222609630.377", 0], ["2222609631.299", 0], ["2222609639.244", 1], ["2222609644.605", 2], ["2222609649.517", 3], ["2222609675.276", 4], ["2222609684.706", 5], ["2222612529.381", 0], ["2222612531.913", 0], ["2222612532.813", 0], ["2222612534.146", 1], ["2222612534.956", 2], ["2222612535.612", 3], ["2222612549.272", 4], ["2222612551.771", 5], ["2222639690.336", 0], ["2222639692.560", 0], ["2222639693.411", 0], ["2222639700.544", 1], ["2222639705.990", 2], ["2222639711.134", 3], ["2222639735.219", 4], ["2222639744.715", 5], ["2222668960.146", 0], ["2222668961.647", 0], ["2222668962.396", 0], ["2222668963.300", 1], ["2222668964.037", 2], ["2222668964.682", 3], ["2222668980.684", 4], ["2222668983.051", 5], ["2222677738.248", 0], ["2222677741.280", 0], ["2222677742.254", 0], ["2222677749.661", 2], ["2222677750.906", 3], ["2222677756.325", 4], ["2222677775.060", 5], ["2222677784.380", 6], ["2222689602.218", 0], ["2222689604.729", 0], ["2222689605.556", 0], ["2222689606.529", 1], ["2222689607.245", 2], ["2222689607.847", 3], ["2222689660.628", 4], ["2222689669.695", 5], ["2222695440.862", 0], ["2222695443.677", 0], ["2222695444.621", 0], ["2222695451.899", 1], ["2222695457.234", 2], ["2222695462.210", 3], ["2222695482.757", 4], ["2222695491.970", 5], ["2222698348.136", 0], ["2222698351.002", 0], ["2222698351.938", 0], ["2222698359.253", 1], ["2222698364.806", 2], ["2222698369.994", 3], ["2222698392.820", 4], ["2222698402.217", 5], ["2222734543.881", 0], ["2222734546.876", 0], ["2222734547.781", 0], ["2222734555.504", 1], ["2222734560.862", 2], ["2222734565.721", 3], ["2222734590.610", 4], ["2222734600.144", 5], ["2222743552.718", 0], ["2222743555.716", 0], ["2222743556.624", 0], ["2222743564.386", 1], ["2222743569.761", 2], ["2222743574.703", 3], ["2222743602.372", 4], ["2222743612.142", 5], ["2222755501.864", 0], ["2222755504.844", 0], ["2222755505.744", 0], ["2222755513.438", 1], ["2222755518.822", 2], ["2222755523.708", 3], ["2222755544.165", 4], ["2222755553.020", 5], ["2222758477.840", 0], ["2222758480.996", 0], ["2222758481.880", 0], ["2222758489.865", 1], ["2222758495.277", 2], ["2222758500.207", 3], ["2222758521.504", 4], ["2222758530.662", 5], ["2222764392.144", 0], ["2222764398.741", 1], ["2222764404.205", 2], ["2222764422.360", 3], ["2222764427.839", 4], ["2222764432.822", 5], ["2222764443.252", 6], ["2222764451.523", 7], ["2222767377.248", 0], ["2222767379.971", 0], ["2222767380.846", 0], ["2222767388.652", 1], ["2222767393.999", 2], ["2222767398.900", 3], ["2222767419.929", 4], ["2222767428.967", 5], ["2222779299.489", 0], ["2222779305.614", 1], ["2222779310.943", 2], ["2222779314.941", 3], ["2222779316.501", 3], ["2222779317.246", 4], ["2222779342.120", 5], ["2222779350.318", 6], ["2222799467.728", 0], ["2222799476.627", 1], ["2222799482.237", 2], ["2222799487.259", 3], ["2222799491.689", 4], ["2222799496.194", 4], ["2222799513.787", 6], ["2222799520.495", 7], ["2222825755.267", 0], ["2222825758.300", 0], ["2222825759.217", 0], ["2222825766.103", 1], ["2222825771.489", 2], ["2222825776.605", 3], ["2222825804.852", 4], ["2222825814.121", 5], ["2222834694.745", 0], ["2222834697.381", 0], ["2222834704.668", 1], ["2222834709.815", 2], ["2222834714.619", 3], ["2222834735.444", 4], ["2222834742.293", 5], ["2222834749.455", 7], ["2222879624.212", 0], ["2222879627.041", 0], ["2222879628.062", 0], ["2222879636.156", 1], ["2222879641.854", 2], ["2222879669.763", 3], ["2222879677.305", 4], ["2222879684.528", 5], ["2222885503.916", 0], ["2222885506.894", 0], ["2222885507.855", 0], ["2222885515.551", 1], ["2222885520.964", 2], ["2222885525.882", 3], ["2222885550.955", 5], ["2222885554.302", 6], ["2222923376.550", 0], ["2222923379.026", 0], ["2222923379.873", 0], ["2222923381.129", 1], ["2222923381.890", 2], ["2222923382.508", 3], ["2222923438.445", 4], ["2222923447.400", 5], ["2222926328.828", 0], ["2222926330.722", 0], ["2222926331.788", 1], ["2222926332.560", 2], ["2222926333.220", 3], ["2222926333.839", 4], ["2222926341.855", 5], ["2222926344.154", 6], ["2222932098.014", 0], ["2222932099.940", 0], ["2222932100.756", 0], ["2222932101.724", 1], ["2222932102.496", 2], ["2222932103.132", 3], ["2222932118.246", 4], ["2222932120.737", 5], ["2222934969.247", 0], ["2222934971.057", 0], ["2222934971.889", 0], ["2222934972.791", 1], ["2222934973.543", 2], ["2222934974.204", 3], ["2222934986.370", 4], ["2222934988.902", 5], ["2222940681.838", 0], ["2222940684.609", 0], ["2222940685.460", 0], ["2222940692.756", 1], ["2222940698.042", 2], ["2222940702.984", 3], ["2222940722.137", 4], ["2222940731.232", 5], ["2223019984.094", 0], ["2223019986.849", 0], ["2223019987.722", 0], ["2223019988.915", 1], ["2223019989.680", 2], ["2223019990.338", 3], ["2223020071.379", 4], ["2223020081.245", 5], ["2223022937.116", 0], ["2223022940.087", 0], ["2223022941.028", 0], ["2223022942.101", 1], ["2223022942.803", 2], ["2223022943.495", 3], ["2223022977.288", 4], ["2223022979.736", 5], ["2223034763.083", 0], ["2223034765.521", 0], ["2223034766.324", 0], ["2223034774.313", 1], ["2223034779.615", 2], ["2223034784.638", 3], ["2223034814.817", 4], ["2223034824.041", 5], ["2223046686.743", 0], ["2223046688.905", 1], ["2223046689.737", 2], ["2223046690.431", 3], ["2223046691.106", 4], ["2223046691.778", 5], ["2223046696.055", 6], ["2223046698.203", 7], ["2223070156.301", 0], ["2223070159.216", 0], ["2223070160.117", 0], ["2223070167.118", 1], ["2223070172.574", 2], ["2223070177.580", 3], ["2223070208.533", 4], ["2223070217.685", 5], ["2223076071.572", 0], ["2223076074.381", 0], ["2223076075.290", 0], ["2223076082.415", 1], ["2223076087.902", 2], ["2223076092.905", 3], ["2223076118.496", 4], ["2223076127.774", 5], ["2223106622.364", 0], ["2223106625.629", 0], ["2223106626.649", 0], ["2223106634.246", 1], ["2223106639.684", 2], ["2223106644.517", 3], ["2223107694.639", 0], ["2223107712.043", 0], ["2223116829.935", 0], ["2223116842.295", 0], ["2223116843.271", 0], ["2223116848.093", 1], ["2223116853.585", 2], ["2223116858.702", 3], ["2223116886.229", 4], ["2223116896.303", 5], ["2223125752.931", 0], ["2223125756.476", 0], ["2223125757.725", 0], ["2223125766.234", 1], ["2223125772.067", 2], ["2223125777.128", 3], ["2223125813.902", 4], ["2223125816.617", 5], ["2223131646.492", 0], ["2223131650.186", 0], ["2223131651.473", 0], ["2223131660.632", 1], ["2223131667.895", 2], ["2223131674.628", 3], ["2223131698.160", 4], ["2223131710.203", 5], ["2223143507.495", 0], ["2223143509.856", 0], ["2223143510.715", 0], ["2223143511.808", 1], ["2223143512.592", 2], ["2223143513.236", 3], ["2223143538.916", 4], ["2223143541.912", 5], ["2223153169.614", 0], ["2223153172.528", 0], ["2223153173.370", 0], ["2223153181.249", 1], ["2223153186.643", 2], ["2223153191.657", 3], ["2223153242.672", 4], ["2223153252.377", 5], ["2223165482.101", 0], ["2223165483.698", 0], ["2223165487.238", 1], ["2223165492.364", 2], ["2223165497.179", 3], ["2223165501.986", 4], ["2223165524.763", 5], ["2223165533.781", 6], ["2223180068.350", 0], ["2223180071.023", 0], ["2223180071.873", 0], ["2223180079.023", 1], ["2223180084.550", 2], ["2223180089.701", 3], ["2223180125.795", 4], ["2223180140.488", 5], ["2223189072.777", 0], ["2223189076.021", 0], ["2223189077.101", 0], ["2223189084.882", 1], ["2223189090.533", 2], ["2223189095.746", 3], ["2223189121.456", 4], ["2223189130.726", 5], ["2223194996.523", 1], ["2223194999.987", 1], ["2223195000.863", 2], ["2223195001.547", 3], ["2223195002.206", 4], ["2223195021.371", 5], ["2223195035.321", 6], ["2223195044.629", 7], ["2223200806.154", 0], ["2223200808.602", 0], ["2223200809.439", 0], ["2223200817.198", 1], ["2223200822.593", 2], ["2223200860.421", 3], ["2223200868.007", 4], ["2223200875.723", 5], ["2223233381.477", 6], ["2223233390.295", 7], ["2223233395.989", 8], ["2223233401.190", 9], ["2223233406.365", 10], ["2223233411.471", 11], ["2223233421.849", 12], ["2223233430.147", 13], ["2223253967.707", 0], ["2223253969.601", 0], ["2223253978.286", 0], ["2223253979.248", 1], ["2223253979.951", 2], ["2223253980.578", 3], ["2223254030.331", 4], ["2223254033.071", 5], ["2223256851.235", 5], ["2223256871.166", 6], ["2223256876.545", 7], ["2223256881.243", 8], ["2223256886.008", 9], ["2223256890.685", 10], ["2223256908.472", 10], ["2223256915.481", 11], ["2223277726.024", 4], ["2223277734.698", 5], ["2223277739.973", 6], ["2223277750.857", 6], ["2223277755.905", 8], ["2223277756.981", 9], ["2223277777.187", 10], ["2223277785.091", 11], ["2223292224.809", 0], ["2223292227.705", 0], ["2223292228.616", 0], ["2223292236.119", 1], ["2223292241.743", 2], ["2223292246.780", 3], ["2223292273.324", 4], ["2223292282.533", 5], ["2223298090.991", 0], ["2223298093.501", 0], ["2223298100.448", 1], ["2223298105.893", 2], ["2223298110.867", 3], ["2223298115.658", 4], ["2223298140.877", 4], ["2223298150.525", 5], ["2223301056.784", 4], ["2223301062.141", 5], ["2223301067.600", 6], ["2223301077.400", 7], ["2223301082.860", 8], ["2223301087.929", 10], ["2223301096.177", 12], ["2223301098.782", 13], ["2223309832.858", 0], ["2223309835.592", 0], ["2223309843.438", 1], ["2223309848.861", 2], ["2223309853.838", 3], ["2223309858.767", 4], ["2223309877.129", 5], ["2223309886.156", 6], ["2223336150.757", 0], ["2223336153.324", 0], ["2223336154.693", 1], ["2223336162.129", 2], ["2223336163.341", 3], ["2223336169.161", 4], ["2223336191.445", 5], ["2223336199.995", 6], ["2223353753.090", 0], ["2223353755.878", 0], ["2223353756.712", 0], ["2223353764.499", 1], ["2223353769.915", 2], ["2223353774.880", 3], ["2223353804.006", 4], ["2223353806.745", 5], ["2223368306.226", 0], ["2223368307.474", 1], ["2223368308.261", 2], ["2223368308.887", 3], ["2223368309.475", 4], ["2223368315.284", 5], ["2223368316.125", 6], ["2223368318.093", 7], ["2223388946.741", 0], ["2223388949.098", 0], ["2223388949.924", 0], ["2223388950.707", 1], ["2223388951.431", 2], ["2223388952.066", 3], ["2223388972.462", 4], ["2223388983.731", 5], ["2223391954.823", 0], ["2223391957.353", 0], ["2223391969.259", 0], ["2223391970.482", 1], ["2223391971.229", 2], ["2223391971.836", 3], ["2223392001.007", 4], ["2223392018.434", 5], ["2223394991.381", 0], ["2223394993.600", 0], ["2223394994.474", 0], ["2223394995.363", 1], ["2223394996.072", 2], ["2223394996.703", 3], ["2223395028.217", 4], ["2223395030.810", 5], ["2223412921.198", 0], ["2223412923.169", 1], ["2223412923.989", 2], ["2223412924.632", 3], ["2223412925.236", 4], ["2223412925.828", 5], ["2223412930.214", 6], ["2223412932.320", 7], ["2223428905.663", 0], ["2223428908.557", 0], ["2223428909.474", 0], ["2223428910.580", 1], ["2223428911.335", 2], ["2223428911.937", 3], ["2223428931.908", 4], ["2223428934.381", 5], ["2223431843.563", 0], ["2223431846.599", 0], ["2223431847.633", 0], ["2223431855.454", 1], ["2223431860.955", 2], ["2223431865.875", 3], ["2223431890.728", 4], ["2223431900.230", 5], ["2223491234.656", 0], ["2223491237.091", 0], ["2223491237.944", 0], ["2223491245.172", 1], ["2223491250.565", 2], ["2223491255.579", 3], ["2223491274.340", 4], ["2223491283.547", 5], ["2223494155.124", 0], ["2223494157.972", 0], ["2223494158.963", 0], ["2223494166.809", 1], ["2223494172.125", 2], ["2223494176.984", 3], ["2223494203.390", 5], ["2223494205.905", 6], ["2223500154.384", 0], ["2223500157.524", 0], ["2223500158.543", 0], ["2223500166.132", 1], ["2223500171.498", 2], ["2223500176.293", 3], ["2223500191.167", 4], ["2223500199.955", 5], ["2223516568.455", 6], ["2223516578.139", 7], ["2223516583.897", 8], ["2223516589.008", 9], ["2223516594.033", 10], ["2223516598.998", 11], ["2223516609.028", 12], ["2223516617.058", 13], ["2223522340.344", 0], ["2223522342.328", 0], ["2223522343.178", 0], ["2223522344.253", 1], ["2223522345.047", 2], ["2223522345.709", 3], ["2223522390.603", 4], ["2223522401.969", 5], ["2223525284.040", 0], ["2223525286.066", 0], ["2223525286.858", 0], ["2223525288.026", 1], ["2223525288.785", 2], ["2223525289.407", 3], ["2223525302.657", 4], ["2223525304.971", 5], ["2223528127.187", 0], ["2223528130.255", 0], ["2223528131.223", 0], ["2223528138.853", 1], ["2223528144.277", 2], ["2223528149.223", 3], ["2223528174.886", 4], ["2223528184.480", 5], ["2223545731.049", 0], ["2223545733.847", 0], ["2223545734.824", 0], ["2223545742.549", 1], ["2223545747.941", 2], ["2223545753.425", 3], ["2223545778.781", 4], ["2223545787.974", 5], ["2223592807.109", 0], ["2223592810.221", 0], ["2223592811.230", 0], ["2223592818.994", 1], ["2223592824.449", 2], ["2223592829.394", 3], ["2223592853.552", 4], ["2223592862.594", 5], ["2223607533.897", 0], ["2223607535.918", 0], ["2223607536.791", 0], ["2223607537.878", 1], ["2223607538.741", 2], ["2223607539.389", 3], ["2223607567.802", 4], ["2223607576.825", 5], ["2223610417.127", 0], ["2223610419.327", 0], ["2223610420.182", 0], ["2223610421.278", 1], ["2223610422.048", 2], ["2223610422.712", 3], ["2223610447.195", 4], ["2223610449.667", 5], ["2223613326.327", 0], ["2223613329.484", 0], ["2223613330.504", 0], ["2223613337.659", 1], ["2223613342.991", 2], ["2223613347.939", 3], ["2223613371.858", 4], ["2223613381.189", 5], ["2223631289.333", 0], ["2223631292.068", 0], ["2223631299.272", 1], ["2223631304.825", 2], ["2223631309.944", 3], ["2223631314.974", 5], ["2223631325.722", 6], ["2223631334.317", 7], ["2223651936.173", 0], ["2223651938.823", 0], ["2223651939.770", 0], ["2223651940.893", 1], ["2223651941.705", 2], ["2223651942.344", 3], ["2223651962.023", 4], ["2223651964.449", 5], ["2223687106.881", 0], ["2223687110.272", 0], ["2223687111.300", 0], ["2223687119.219", 1], ["2223687124.593", 2], ["2223687129.442", 3], ["2223687154.278", 4], ["2223687163.598", 5], ["2223699171.391", 0], ["2223699179.145", 1], ["2223699184.533", 2], ["2223699196.109", 3], ["2223699200.811", 3], ["2223699205.855", 5], ["2223699222.043", 6], ["2223699230.191", 7], ["2223717173.318", 0], ["2223717182.006", 1], ["2223717187.639", 2], ["2223717192.679", 3], ["2223717197.688", 4], ["2223717202.633", 5], ["2223717212.318", 6], ["2223717226.996", 8], ["2223726728.759", 0], ["2223726730.919", 0], ["2223726731.765", 0], ["2223726732.888", 1], ["2223726733.734", 2], ["2223726734.392", 3], ["2223726772.514", 4], ["2223726782.146", 5], ["2223741572.118", 0], ["2223741574.645", 0], ["2223741575.471", 0], ["2223741583.243", 1], ["2223741588.653", 2], ["2223741593.593", 3], ["2223741612.974", 4], ["2223741621.919", 5], ["2223747461.331", 0], ["2223747463.021", 0], ["2223747463.809", 0], ["2223747464.859", 1], ["2223747465.709", 2], ["2223747466.398", 3], ["2223747485.142", 4], ["2223747487.671", 5], ["2223750365.013", 0], ["2223750367.067", 0], ["2223750367.880", 0], ["2223750368.930", 1], ["2223750369.700", 2], ["2223750402.818", 3], ["2223750403.980", 4], ["2223750406.229", 5], ["2223753350.496", 0], ["2223753352.999", 0], ["2223753360.986", 1], ["2223753371.362", 3], ["2223753384.132", 3], ["2223753389.224", 4], ["2223753412.700", 5], ["2223753422.085", 6], ["2223759187.768", 0], ["2223759196.632", 1], ["2223759202.108", 2], ["2223759206.940", 3], ["2223759211.682", 4], ["2223759238.036", 4], ["2223759245.486", 5], ["2223759252.561", 7], ["2223765135.330", 0], ["2223765138.307", 0], ["2223765139.213", 0], ["2223765147.115", 1], ["2223765152.507", 2], ["2223765157.464", 3], ["2223765178.449", 4], ["2223765187.554", 5], ["2223788846.583", 0], ["2223788849.537", 0], ["2223788850.434", 0], ["2223788858.004", 1], ["2223788863.317", 2], ["2223788868.266", 3], ["2223788888.866", 4], ["2223788898.088", 5], ["2223797695.931", 0], ["2223797698.629", 0], ["2223797699.463", 0], ["2223797707.240", 1], ["2223797712.610", 2], ["2223797740.678", 3], ["2223797748.370", 4], ["2223797755.401", 5], ["2223815246.997", 0], ["2223815249.647", 0], ["2223815250.577", 0], ["2223815257.580", 1], ["2223815262.818", 2], ["2223815267.797", 3], ["2223815290.749", 4], ["2223815300.520", 5], ["2223844748.828", 0], ["2223844751.482", 0], ["2223844752.323", 0], ["2223844759.835", 1], ["2223844765.089", 2], ["2223844769.949", 3], ["2223844803.169", 4], ["2223844812.555", 5], ["2223871550.445", 0], ["2223871553.098", 0], ["2223871554.026", 0], ["2223871561.174", 1], ["2223871566.498", 2], ["2223871571.363", 3], ["2223871595.605", 4], ["2223871605.089", 5], ["2223894813.446", 0], ["2223894816.454", 0], ["2223894817.445", 0], ["2223894824.680", 1], ["2223894830.105", 2], ["2223894834.934", 3], ["2223894898.316", 4], ["2223894907.241", 5], ["2223933692.958", 0], ["2223933695.425", 0], ["2223933696.299", 0], ["2223933697.329", 1], ["2223933698.083", 2], ["2223933698.733", 3], ["2223933721.545", 4], ["2223933724.311", 5], ["2223942379.486", 0], ["2223942381.891", 0], ["2223942388.994", 1], ["2223942394.559", 2], ["2223942399.504", 3], ["2223942404.420", 4], ["2223942442.066", 4], ["2223942451.647", 5], ["2223945321.332", 0], ["2223945323.855", 0], ["2223945324.736", 0], ["2223945325.483", 1], ["2223945326.266", 2], ["2223945326.891", 3], ["2223945382.358", 4], ["2223945385.432", 5], ["2223959812.368", 3], ["2223959820.265", 4], ["2223959825.309", 5], ["2223959830.172", 6], ["2223959834.951", 7], ["2223959845.628", 8], ["2223959851.766", 9], ["2223959867.048", 9], ["2223969252.990", 0], ["2223969255.035", 0], ["2223969255.802", 0], ["2223969256.919", 1], ["2223969257.746", 2], ["2223969258.385", 3], ["2223969275.421", 4], ["2223969277.864", 5], ["2223993143.891", 0], ["2223993146.944", 0], ["2223993147.893", 0], ["2223993155.511", 1], ["2223993160.946", 2], ["2223993165.944", 3], ["2223993192.003", 4], ["2223993201.160", 5], ["2224013930.488", 0], ["2224013933.577", 0], ["2224013934.524", 0], ["2224013935.791", 1], ["2224013936.548", 2], ["2224013937.241", 3], ["2224013978.250", 4], ["2224013980.870", 5], ["2224037295.496", 0], ["2224037298.453", 0], ["2224037299.405", 0], ["2224037300.579", 1], ["2224037301.350", 2], ["2224037302.008", 3], ["2224037319.314", 4], ["2224037321.787", 5], ["2224043074.083", 0], ["2224043076.889", 0], ["2224043077.741", 0], ["2224043078.760", 1], ["2224043079.512", 2], ["2224043080.151", 3], ["2224043110.089", 4], ["2224043112.592", 5], ["2224058404.187", 0], ["2224058406.988", 0], ["2224058407.932", 0], ["2224058415.783", 1], ["2224058421.240", 2], ["2224058426.197", 3], ["2224058455.382", 4], ["2224058464.908", 5], ["2224061304.265", 0], ["2224061306.668", 0], ["2224061307.480", 0], ["2224061308.538", 1], ["2224061309.340", 2], ["2224061309.978", 3], ["2224061334.476", 4], ["2224061371.126", 5], ["2224064226.401", 0], ["2224064228.388", 0], ["2224064229.173", 0], ["2224064229.968", 1], ["2224064230.743", 2], ["2224064231.376", 3], ["2224064246.002", 4], ["2224064248.575", 5], ["2224078990.975", 0], ["2224078994.047", 0], ["2224078995.044", 0], ["2224078996.148", 1], ["2224078996.943", 2], ["2224078997.567", 3], ["2224079130.664", 3], ["2224079139.906", 4], ["2224093955.034", 0], ["2224093958.032", 0], ["2224093958.991", 0], ["2224093960.163", 1], ["2224093960.900", 2], ["2224093961.554", 3], ["2224093976.359", 4], ["2224093978.823", 5], ["2224150065.446", 0], ["2224150068.464", 0], ["2224150069.400", 0], ["2224150077.208", 1], ["2224150082.434", 2], ["2224150087.234", 3], ["2224150111.062", 4], ["2224150120.729", 5], ["2224161865.331", 4], ["2224161874.520", 5], ["2224161879.840", 6], ["2224161884.729", 8], ["2224161886.479", 9], ["2224161891.205", 10], ["2224161901.662", 11], ["2224161909.477", 12], ["2224173471.661", 0], ["2224173473.773", 0], ["2224173474.598", 0], ["2224173475.711", 1], ["2224173476.458", 2], ["2224173510.468", 3], ["2224173511.635", 4], ["2224173513.833", 5], ["2224190913.014", 0], ["2224190915.666", 0], ["2224190916.526", 0], ["2224190917.670", 1], ["2224190918.418", 2], ["2224190919.112", 3], ["2224190931.776", 4], ["2224190934.279", 5], ["2224196736.935", 0], ["2224196738.824", 0], ["2224196739.611", 0], ["2224196740.738", 1], ["2224196741.542", 2], ["2224196742.196", 3], ["2224196845.859", 4], ["2224196861.504", 4], ["2224202637.569", 0], ["2224202639.216", 1], ["2224202640.011", 2], ["2224202640.636", 3], ["2224202641.234", 4], ["2224202641.835", 5], ["2224202645.650", 6], ["2224202647.717", 7], ["2224215319.150", 0], ["2224215321.747", 0], ["2224215322.670", 0], ["2224215329.888", 1], ["2224215335.368", 2], ["2224215340.430", 3], ["2224215366.883", 4], ["2224215376.526", 5], ["2224230348.718", 0], ["2224230351.229", 0], ["2224230352.099", 0], ["2224230359.050", 1], ["2224230364.404", 2], ["2224230369.337", 3], ["2224230394.776", 4], ["2224230404.805", 5], ["2224242107.899", 0], ["2224242110.378", 0], ["2224242111.207", 0], ["2224242121.112", 1], ["2224242126.394", 2], ["2224242131.607", 3], ["2224242154.070", 4], ["2224242163.703", 5], ["2224245039.166", 0], ["2224245041.614", 0], ["2224245042.427", 0], ["2224245043.459", 1], ["2224245044.348", 2], ["2224245045.007", 3], ["2224245080.797", 5], ["2224245088.940", 6], ["2224253736.517", 0], ["2224253739.371", 0], ["2224253740.346", 0], ["2224253747.340", 1], ["2224253752.645", 2], ["2224253757.525", 3], ["2224253785.213", 4], ["2224253794.186", 5], ["2224284059.904", 0], ["2224284062.549", 0], ["2224284069.486", 1], ["2224284075.005", 2], ["2224284084.360", 3], ["2224284089.728", 4], ["2224284106.674", 5], ["2224284122.855", 6], ["2224298718.214", 0], ["2224298720.392", 0], ["2224298721.274", 0], ["2224298728.554", 1], ["2224298733.748", 2], ["2224298766.580", 3], ["2224298774.113", 4], ["2224298781.216", 5], ["2224307491.810", 0], ["2224307494.676", 0], ["2224307495.637", 0], ["2224307503.168", 1], ["2224307508.566", 2], ["2224307513.521", 3], ["2224307541.587", 4], ["2224307551.157", 5], ["2224333720.408", 0], ["2224333723.119", 0], ["2224333723.952", 0], ["2224333724.862", 1], ["2224333725.619", 2], ["2224333726.222", 3], ["2224333745.030", 4], ["2224333747.418", 5], ["2224336599.687", 0], ["2224336602.656", 0], ["2224336603.602", 0], ["2224336610.826", 1], ["2224336616.174", 2], ["2224336621.127", 3], ["2224336654.278", 4], ["2224336656.916", 5], ["2224360081.283", 0], ["2224360083.786", 0], ["2224360087.661", 1], ["2224360093.030", 2], ["2224360098.109", 3], ["2224360103.128", 4], ["2224360142.778", 5], ["2224360145.993", 6], ["2224393900.056", 0], ["2224393902.642", 0], ["2224393903.495", 0], ["2224393904.626", 1], ["2224393905.481", 2], ["2224393930.176", 3], ["2224393931.257", 4], ["2224393933.456", 5], ["2224438868.594", 0], ["2224438870.150", 0], ["2224438870.934", 0], ["2224438871.910", 1], ["2224438872.737", 2], ["2224438873.391", 3], ["2224438886.534", 4], ["2224438889.054", 5], ["2224485925.422", 0], ["2224485928.504", 0], ["2224485929.509", 0], ["2224485930.689", 1], ["2224485931.545", 2], ["2224485933.189", 4], ["2224485951.685", 5], ["2224485954.162", 6], ["2224491806.551", 0], ["2224491809.281", 0], ["2224491810.237", 0], ["2224491817.228", 1], ["2224491822.587", 2], ["2224491827.482", 3], ["2224491846.878", 4], ["2224491856.384", 5], ["2224497637.405", 0], ["2224497640.286", 0], ["2224497641.244", 0], ["2224497648.851", 1], ["2224497654.123", 2], ["2224497659.008", 3], ["2224497687.275", 4], ["2224497689.817", 5], ["2224500557.915", 0], ["2224500560.774", 0], ["2224500561.609", 0], ["2224500569.160", 1], ["2224500574.391", 2], ["2224500579.175", 3], ["2224500599.176", 4], ["2224500608.221", 5], ["2224556923.016", 0], ["2224556925.068", 0], ["2224556925.866", 0], ["2224556937.483", 1], ["2224556938.687", 2], ["2224556939.310", 3], ["2224556960.509", 4], ["2224556962.988", 5], ["2224610182.332", 0], ["2224610184.965", 0], ["2224610185.853", 0], ["2224610193.741", 1], ["2224610199.197", 2], ["2224610204.207", 3], ["2224610231.915", 4], ["2224610241.750", 5], ["2224628507.964", 0], ["2224628509.588", 0], ["2224628510.619", 1], ["2224628511.397", 2], ["2224628512.070", 3], ["2224628512.707", 4], ["2224628520.423", 5], ["2224628522.764", 6], ["2224640258.935", 0], ["2224640261.882", 0], ["2224640262.813", 0], ["2224640270.466", 1], ["2224640275.931", 2], ["2224640280.991", 3], ["2224640307.678", 4], ["2224640317.598", 5], ["2224666754.759", 0], ["2224666757.933", 0], ["2224666758.894", 0], ["2224666766.492", 1], ["2224666771.857", 2], ["2224666801.443", 3], ["2224666808.960", 4], ["2224666816.285", 5], ["2224675533.264", 0], ["2224675535.372", 0], ["2224675536.262", 0], ["2224675537.363", 1], ["2224675538.534", 2], ["2224675588.526", 3], ["2224675596.274", 4], ["2224675603.655", 5], ["2224681469.073", 0], ["2224681471.251", 0], ["2224681472.073", 0], ["2224681473.231", 1], ["2224681474.020", 2], ["2224681474.687", 3], ["2224681497.235", 4], ["2224681500.164", 5], ["2224693065.960", 0], ["2224693069.093", 0], ["2224693070.148", 0], ["2224693075.154", 1], ["2224693080.383", 2], ["2224693085.318", 3], ["2224693109.567", 4], ["2224693119.139", 5], ["2224702030.993", 0], ["2224702033.566", 0], ["2224702034.546", 0], ["2224702035.527", 1], ["2224702036.329", 2], ["2224702037.025", 3], ["2224702049.516", 4], ["2224702052.060", 5], ["2224707984.032", 0], ["2224707987.371", 0], ["2224707988.669", 1], ["2224707989.487", 2], ["2224707990.156", 3], ["2224707990.800", 4], ["2224708018.487", 5], ["2224708030.053", 6], ["2224734724.249", 0], ["2224734726.982", 0], ["2224734727.808", 0], ["2224734735.317", 1], ["2224734740.581", 2], ["2224734745.443", 3], ["2224734769.432", 4], ["2224734778.936", 5], ["2224759314.105", 0], ["2224759316.334", 0], ["2224759317.160", 0], ["2224759331.386", 1], ["2224759336.394", 2], ["2224759341.102", 3], ["2224759364.096", 4], ["2224759373.833", 5], ["2224786166.737", 0], ["2224786169.433", 0], ["2224786170.394", 0], ["2224786178.059", 1], ["2224786183.097", 2], ["2224786187.859", 3], ["2224786215.227", 4], ["2224786224.531", 5], ["2224797943.506", 0], ["2224797946.158", 0], ["2224797947.121", 0], ["2224797948.388", 1], ["2224797949.144", 2], ["2224797949.760", 3], ["2224797970.998", 4], ["2224797973.702", 5], ["2224836612.436", 0], ["2224836614.441", 0], ["2224836615.496", 1], ["2224836616.380", 2], ["2224836616.990", 3], ["2224836617.589", 4], ["2224836626.157", 5], ["2224836628.492", 6], ["2224854605.703", 0], ["2224854607.372", 0], ["2224854608.198", 0], ["2224854609.223", 1], ["2224854610.016", 2], ["2224854610.722", 3], ["2224854633.436", 4], ["2224854636.249", 5], ["2224857551.599", 0], ["2224857554.686", 0], ["2224857555.698", 0], ["2224857563.366", 1], ["2224857568.854", 2], ["2224857604.423", 3], ["2224857611.459", 4], ["2224857618.476", 5], ["2224860577.990", 0], ["2224860580.439", 0], ["2224860581.350", 0], ["2224860594.321", 1], ["2224860599.959", 2], ["2224860637.717", 3], ["2224860645.253", 4], ["2224860652.381", 5], ["2224904789.759", 3], ["2224904798.187", 4], ["2224904803.820", 5], ["2224904808.869", 7], ["2224904813.262", 8], ["2224904818.265", 9], ["2224904828.072", 10], ["2224904836.242", 11], ["2224907702.775", 0], ["2224907705.597", 0], ["2224907706.514", 0], ["2224907713.687", 1], ["2224907718.968", 2], ["2224907723.914", 3], ["2224907756.625", 4], ["2224907782.906", 5], ["2224928443.929", 0], ["2224928446.692", 0], ["2224928447.573", 0], ["2224928455.086", 1], ["2224928460.458", 2], ["2224928497.813", 3], ["2224928505.289", 4], ["2224928512.580", 5], ["2224946056.281", 0], ["2224946058.563", 0], ["2224946065.805", 1], ["2224946069.454", 2], ["2224946070.962", 2], ["2224946071.620", 3], ["2224946098.940", 5], ["2224946105.827", 6], ["2224996753.486", 2], ["2224996763.137", 3], ["2224996767.753", 3], ["2224996772.841", 4], ["2224996777.734", 5], ["2224996782.519", 6], ["2224996799.233", 7], ["2224996807.460", 8], ["2225029035.928", 0], ["2225029037.318", 0], ["2225029038.116", 0], ["2225029039.187", 1], ["2225029040.020", 2], ["2225029040.657", 3], ["2225029067.333", 4], ["2225029069.999", 5], ["2225031935.238", 0], ["2225031936.340", 1], ["2225031937.104", 2], ["2225031937.771", 3], ["2225031938.385", 4], ["2225031938.995", 5], ["2225031943.366", 6], ["2225031945.470", 7], ["2225067960.249", 0], ["2225067962.938", 0], ["2225067963.886", 0], ["2225067964.951", 1], ["2225067965.767", 2], ["2225067966.434", 3], ["2225067997.122", 4], ["2225068000.179", 5], ["2225192270.434", 0], ["2225192272.845", 0], ["2225192273.725", 0], ["2225192280.874", 1], ["2225192286.365", 2], ["2225192291.345", 3], ["2225192318.616", 4], ["2225192328.339", 5], ["2225195165.305", 0], ["2225195168.062", 0], ["2225195168.939", 0], ["2225195176.803", 1], ["2225195182.464", 2], ["2225195187.709", 3], ["2225195210.017", 4], ["2225195219.182", 5], ["2225198125.819", 0], ["2225198128.720", 0], ["2225198129.671", 0], ["2225198137.577", 1], ["2225198142.799", 2], ["2225198147.647", 3], ["2225198166.290", 4], ["2225198175.287", 5], ["2225204062.063", 0], ["2225204064.550", 0], ["2225204072.245", 1], ["2225204077.788", 2], ["2225204082.837", 3], ["2225204087.771", 4], ["2225204107.865", 5], ["2225204117.189", 6], ["2225210378.369", 0], ["2225210380.786", 0], ["2225210381.657", 0], ["2225210382.867", 1], ["2225210383.707", 2], ["2225210415.025", 3], ["2225210416.289", 4], ["2225210418.588", 5], ["2225219131.324", 0], ["2225219134.390", 0], ["2225219135.327", 0], ["2225219143.173", 1], ["2225219148.506", 2], ["2225219153.398", 3], ["2225219169.662", 4], ["2225219178.411", 5], ["2225254328.256", 0], ["2225254331.055", 0], ["2225254339.608", 1], ["2225254345.330", 2], ["2225254350.335", 3], ["2225254355.184", 4], ["2225254402.143", 5], ["2225254411.681", 6], ["2225310719.956", 0], ["2225310722.944", 0], ["2225310723.916", 0], ["2225310731.722", 1], ["2225310737.144", 2], ["2225310742.168", 3], ["2225310781.183", 4], ["2225310790.629", 5], ["2225313695.922", 0], ["2225313698.101", 0], ["2225313698.935", 0], ["2225313699.988", 1], ["2225313700.737", 2], ["2225313701.366", 3], ["2225313758.153", 4], ["2225313760.530", 5], ["2225341333.848", 0], ["2225341336.829", 0], ["2225341337.846", 0], ["2225341346.587", 1], ["2225341352.099", 2], ["2225341357.059", 3], ["2225341386.842", 4], ["2225341396.317", 5], ["2225347233.347", 0], ["2225347236.312", 0], ["2225347237.327", 0], ["2225347244.453", 1], ["2225347249.671", 2], ["2225347282.362", 3], ["2225347289.350", 4], ["2225347296.314", 5], ["2225355975.129", 0], ["2225355972.913", 1], ["2225355976.532", 1], ["2225355977.983", 2], ["2225355978.694", 3], ["2225355979.313", 4], ["2225356016.641", 5], ["2225356025.456", 6], ["2225370729.236", 0], ["2225370731.651", 0], ["2225370732.524", 0], ["2225370739.691", 1], ["2225370745.060", 2], ["2225370785.821", 3], ["2225370787.081", 4], ["2225370789.338", 5], ["2225417538.288", 0], ["2225417540.942", 0], ["2225417541.827", 0], ["2225417542.673", 1], ["2225417543.407", 2], ["2225417544.039", 3], ["2225417557.973", 4], ["2225417560.482", 5], ["2225429989.799", 0], ["2225429991.152", 0], ["2225429991.935", 0], ["2225429993.034", 1], ["2225429993.786", 2], ["2225429994.441", 3], ["2225430030.924", 4], ["2225430033.995", 5], ["2225435826.300", 0], ["2225435827.566", 0], ["2225435828.360", 0], ["2225435829.466", 1], ["2225435830.165", 2], ["2225435830.803", 3], ["2225435841.108", 4], ["2225435843.467", 5], ["2225438776.945", 0], ["2225438779.491", 0], ["2225438780.321", 0], ["2225438781.370", 1], ["2225438782.101", 2], ["2225438782.724", 3], ["2225438830.696", 4], ["2225438839.982", 5], ["2225493390.351", 0], ["2225493392.336", 0], ["2225493399.834", 1], ["2225493405.124", 2], ["2225493410.113", 3], ["2225493414.920", 4], ["2225493429.561", 5], ["2225493438.225", 6], ["2225496412.460", 0], ["2225496415.551", 0], ["2225496416.497", 0], ["2225496423.047", 1], ["2225496428.421", 2], ["2225496433.389", 3], ["2225496461.697", 4], ["2225496471.311", 5], ["2225510998.917", 0], ["2225511023.006", 0], ["2225511024.556", 0], ["2225511034.224", 1], ["2225511039.449", 2], ["2225511044.361", 3], ["2225511094.973", 4], ["2225511104.354", 5], ["2225516913.150", 0], ["2225516914.928", 0], ["2225516915.716", 0], ["2225516916.625", 1], ["2225516917.419", 2], ["2225516946.803", 3], ["2225516947.927", 4], ["2225516950.028", 5], ["2225531429.231", 0], ["2225531432.168", 0], ["2225531433.057", 0], ["2225531438.635", 1], ["2225531443.973", 2], ["2225531449.061", 3], ["2225531466.594", 4], ["2225531475.667", 5], ["2225534327.429", 6], ["2225534342.859", 6], ["2225534348.286", 7], ["2225534353.265", 8], ["2225534358.178", 9], ["2225534363.065", 10], ["2225534382.939", 11], ["2225534390.941", 12], ["2225543139.421", 0], ["2225543142.455", 0], ["2225543143.351", 0], ["2225543150.860", 1], ["2225543156.271", 2], ["2225543183.585", 3], ["2225543190.918", 4], ["2225543198.122", 5], ["2225557743.250", 0], ["2225557745.859", 0], ["2225557746.757", 0], ["2225557753.784", 1], ["2225557759.052", 2], ["2225557763.950", 3], ["2225557789.065", 4], ["2225557798.781", 5], ["2225587497.222", 0], ["2225587500.123", 0], ["2225587501.030", 0], ["2225587508.849", 1], ["2225587514.236", 2], ["2225587519.173", 3], ["2225587543.160", 4], ["2225587552.273", 5], ["2225593242.461", 0], ["2225593245.002", 0], ["2225593245.923", 0], ["2225593253.341", 1], ["2225593258.804", 3], ["2225593263.741", 4], ["2225593290.054", 5], ["2225593292.640", 6], ["2225599166.905", 0], ["2225599168.920", 1], ["2225599169.715", 2], ["2225599170.391", 3], ["2225599171.087", 4], ["2225599171.686", 5], ["2225599176.132", 6], ["2225599178.273", 7], ["2225611027.067", 0], ["2225611036.495", 0], ["2225611040.961", 1], ["2225611046.316", 2], ["2225611051.425", 3], ["2225611056.448", 4], ["2225611073.271", 5], ["2225611082.271", 6], ["2225625741.898", 0], ["2225625745.131", 0], ["2225625746.114", 0], ["2225625753.830", 1], ["2225625759.276", 2], ["2225625764.314", 3], ["2225625784.360", 4], ["2225625793.344", 5], ["2225658264.003", 0], ["2225658267.365", 0], ["2225658268.369", 0], ["2225658276.227", 1], ["2225658281.684", 2], ["2225658286.698", 3], ["2225658312.850", 4], ["2225658322.425", 5], ["2225673111.903", 0], ["2225673121.141", 1], ["2225673127.082", 2], ["2225673132.073", 3], ["2225673136.903", 4], ["2225673141.753", 5], ["2225673152.514", 6], ["2225673176.468", 6], ["2225699686.005", 0], ["2225699688.619", 0], ["2225699689.543", 0], ["2225699697.393", 1], ["2225699702.932", 2], ["2225699707.915", 3], ["2225699729.118", 4], ["2225699738.404", 5], ["2225711597.485", 0], ["2225711599.737", 0], ["2225711600.634", 0], ["2225711608.536", 1], ["2225711614.105", 2], ["2225711619.223", 3], ["2225711639.402", 4], ["2225711648.602", 5], ["2225746972.278", 0], ["2225746974.840", 0], ["2225746975.727", 0], ["2225746976.828", 1], ["2225746977.633", 2], ["2225746978.265", 3], ["2225746993.039", 4], ["2225746995.358", 5], ["2225782558.166", 0], ["2225782560.854", 0], ["2225782562.112", 1], ["2225782562.895", 2], ["2225782563.518", 3], ["2225782564.105", 4], ["2225782573.982", 5], ["2225782576.312", 6], ["2225803855.316", 0], ["2225803858.312", 0], ["2225803859.250", 0], ["2225803867.134", 1], ["2225803872.524", 2], ["2225803900.893", 3], ["2225803908.650", 4], ["2225803915.939", 5], ["2225824729.721", 0], ["2225824732.018", 0], ["2225824732.901", 0], ["2225824740.052", 1], ["2225824745.374", 2], ["2225824750.252", 3], ["2225824780.392", 4], ["2225824789.689", 5], ["2225830620.760", 0], ["2225830623.825", 0], ["2225830624.734", 0], ["2225830632.493", 1], ["2225830637.814", 2], ["2225830642.721", 3], ["2225830671.086", 4], ["2225830680.456", 5], ["2225842256.197", 0], ["2225842259.121", 0], ["2225842260.051", 0], ["2225842267.257", 1], ["2225842272.676", 2], ["2225842277.712", 3], ["2225842295.538", 4], ["2225842304.653", 5], ["2225845257.589", 0], ["2225845270.247", 0], ["2225845271.437", 0], ["2225845276.186", 1], ["2225845281.482", 2], ["2225845286.413", 3], ["2225845312.267", 4], ["2225845321.958", 5], ["2225854073.819", 0], ["2225854076.254", 0], ["2225854077.113", 0], ["2225854084.185", 1], ["2225854089.587", 2], ["2225854094.629", 3], ["2225854114.729", 4], ["2225854123.836", 5], ["2225868664.678", 0], ["2225868667.362", 0], ["2225868668.282", 0], ["2225868669.511", 1], ["2225868670.326", 2], ["2225868670.990", 3], ["2225868697.526", 4], ["2225868700.497", 5], ["2225907431.451", 0], ["2225907434.240", 0], ["2225907435.116", 0], ["2225907443.046", 1], ["2225907448.487", 3], ["2225907449.684", 4], ["2225907465.835", 5], ["2225907474.700", 6], ["2225981161.027", 0], ["2225981170.529", 1], ["2225981176.289", 2], ["2225981181.351", 3], ["2225981186.303", 4], ["2225981191.231", 5], ["2225981202.449", 6], ["2225981210.434", 7], ["2225984182.158", 0], ["2225984185.333", 0], ["2225984186.337", 0], ["2225984193.995", 1], ["2225984199.831", 2], ["2225984205.030", 3], ["2225984266.256", 4], ["2225984275.708", 5], ["2225987145.624", 0], ["2225987148.559", 0], ["2225987149.470", 0], ["2225987157.069", 1], ["2225987162.259", 2], ["2225987167.018", 3], ["2225987187.614", 4], ["2225987196.746", 5], ["2226010741.967", 0], ["2226010744.796", 0], ["2226010745.758", 0], ["2226010753.752", 1], ["2226010759.272", 2], ["2226010764.375", 3], ["2226010837.070", 4], ["2226010846.510", 5], ["2226028819.472", 0], ["2226028821.948", 0], ["2226028822.822", 0], ["2226028830.606", 1], ["2226028835.886", 2], ["2226028841.332", 3], ["2226028907.119", 4], ["2226028916.703", 5], ["2226040575.878", 0], ["2226040577.674", 0], ["2226040578.510", 0], ["2226040579.556", 1], ["2226040580.343", 2], ["2226040581.010", 3], ["2226040620.988", 4], ["2226040630.640", 5], ["2226043520.382", 0], ["2226043521.814", 1], ["2226043522.585", 2], ["2226043523.235", 3], ["2226043523.879", 4], ["2226043524.491", 5], ["2226043528.644", 6], ["2226043530.792", 7], ["2226046403.294", 0], ["2226046405.117", 0], ["2226046405.951", 0], ["2226046407.010", 1], ["2226046407.802", 2], ["2226046408.433", 3], ["2226046422.747", 4], ["2226046425.034", 5], ["2226052225.585", 3], ["2226052227.545", 4], ["2226052228.225", 5], ["2226052228.861", 6], ["2226052229.502", 7], ["2226052230.127", 8], ["2226052234.360", 9], ["2226052236.609", 10], ["2226055146.640", 0], ["2226055149.446", 0], ["2226055150.342", 0], ["2226055158.210", 1], ["2226055163.664", 2], ["2226055192.235", 3], ["2226055199.750", 4], ["2226055207.111", 5], ["2226078733.724", 1], ["2226078742.634", 2], ["2226078748.250", 3], ["2226078753.444", 4], ["2226078758.499", 5], ["2226078763.564", 6], ["2226078773.642", 7], ["2226078781.989", 8], ["2226090522.093", 0], ["2226090524.111", 0], ["2226090524.953", 0], ["2226090525.987", 1], ["2226090526.794", 2], ["2226090548.590", 3], ["2226090549.767", 4], ["2226090551.905", 5], ["2226097295.387", 0], ["2226097298.484", 0], ["2226097299.429", 0], ["2226097307.194", 1], ["2226097312.653", 2], ["2226097317.711", 3], ["2226097342.361", 4], ["2226097352.004", 5], ["2226106062.369", 0], ["2226106064.223", 0], ["2226106065.056", 0], ["2226106070.003", 1], ["2226106075.373", 2], ["2226106080.439", 3], ["2226106103.850", 4], ["2226106113.601", 5], ["2226120644.557", 0], ["2226120647.541", 0], ["2226120648.450", 0], ["2226120649.602", 1], ["2226120659.734", 2], ["2226120660.378", 3], ["2226120676.499", 4], ["2226120678.971", 5], ["2226123539.614", 0], ["2226123542.516", 0], ["2226123543.445", 0], ["2226123551.098", 1], ["2226123556.637", 2], ["2226123561.750", 3], ["2226123592.458", 4], ["2226123602.267", 5], ["2226126468.176", 0], ["2226126470.485", 0], ["2226126471.276", 0], ["2226126479.017", 1], ["2226126484.307", 2], ["2226126489.212", 3], ["2226126514.030", 4], ["2226126523.555", 5], ["2226135075.961", 4], ["2226135085.198", 5], ["2226135090.636", 6], ["2226135095.683", 7], ["2226135100.596", 8], ["2226135105.505", 9], ["2226135115.287", 10], ["2226135123.482", 11], ["2226164382.493", 0], ["2226164385.407", 0], ["2226164386.364", 0], ["2226164392.190", 1], ["2226164397.423", 2], ["2226164402.331", 3], ["2226164434.005", 4], ["2226164443.736", 5], ["2226176087.319", 0], ["2226176096.077", 2], ["2226176103.476", 4], ["2226176104.719", 6], ["2226176105.538", 7], ["2226176117.317", 8], ["2226176128.773", 9], ["2226176136.433", 12], ["2226208795.449", 0], ["2226208797.792", 0], ["2226208798.630", 0], ["2226208799.624", 1], ["2226208800.441", 2], ["2226208801.086", 3], ["2226208824.923", 4], ["2226208827.879", 5], ["2226211661.254", 0], ["2226211662.600", 1], ["2226211663.386", 2], ["2226211664.077", 3], ["2226211664.687", 4], ["2226211665.279", 5], ["2226211669.528", 6], ["2226211671.656", 7], ["2226229161.601", 0], ["2226229164.244", 0], ["2226229165.208", 0], ["2226229172.655", 1], ["2226229178.313", 2], ["2226229183.565", 3], ["2226229203.311", 4], ["2226229212.918", 5], ["2226232116.128", 0], ["2226232118.808", 0], ["2226232119.715", 0], ["2226232127.642", 1], ["2226232133.101", 2], ["2226232138.022", 3], ["2226232156.937", 4], ["2226232166.172", 5], ["2226235047.179", 0], ["2226235049.600", 0], ["2226235050.460", 0], ["2226235057.587", 1], ["2226235063.190", 2], ["2226235068.374", 3], ["2226235108.363", 4], ["2226235117.641", 5], ["2226297491.736", 0], ["2226297494.995", 0], ["2226297495.984", 0], ["2226297504.050", 1], ["2226297509.526", 2], ["2226297514.674", 3], ["2226297541.642", 4], ["2226297551.471", 5], ["2226336828.977", 0], ["2226336832.014", 0], ["2226336832.981", 0], ["2226336840.780", 1], ["2226336846.129", 2], ["2226336851.103", 3], ["2226336875.260", 4], ["2226336884.972", 5], ["2226342774.806", 0], ["2226342777.372", 0], ["2226342778.243", 0], ["2226342786.137", 1], ["2226342791.472", 2], ["2226342796.352", 3], ["2226342821.632", 4], ["2226342830.963", 5], ["2226363991.968", 0], ["2226363994.682", 0], ["2226363995.595", 0], ["2226363996.775", 1], ["2226363997.513", 2], ["2226363998.181", 3], ["2226364040.404", 4], ["2226364051.404", 5], ["2226366969.701", 0], ["2226366972.345", 0], ["2226366973.316", 0], ["2226366974.530", 1], ["2226366975.350", 2], ["2226366975.965", 3], ["2226366993.228", 4], ["2226366995.631", 5], ["2226375612.109", 1], ["2226375620.727", 2], ["2226375626.229", 3], ["2226375631.156", 4], ["2226375635.981", 5], ["2226375640.785", 6], ["2226375650.343", 7], ["2226375658.156", 8], ["2226378574.072", 0], ["2226378577.221", 0], ["2226378578.251", 0], ["2226378585.996", 1], ["2226378591.405", 2], ["2226378596.348", 3], ["2226378624.524", 4], ["2226378627.103", 5], ["2226387373.235", 0], ["2226387375.861", 0], ["2226387376.757", 0], ["2226387384.536", 1], ["2226387389.793", 2], ["2226387394.733", 3], ["2226387424.642", 4], ["2226387434.387", 5], ["2226413620.046", 0], ["2226413622.020", 0], ["2226413622.886", 0], ["2226413623.709", 1], ["2226413624.481", 2], ["2226413625.132", 3], ["2226413653.685", 4], ["2226413669.329", 5], ["2226431275.023", 0], ["2226431277.051", 0], ["2226431277.947", 0], ["2226431278.778", 1], ["2226431279.509", 2], ["2226431280.149", 3], ["2226431311.987", 4], ["2226431314.608", 5], ["2226461497.174", 0], ["2226461513.037", 1], ["2226461516.892", 2], ["2226461522.026", 3], ["2226461527.002", 4], ["2226461531.895", 5], ["2226461547.477", 6], ["2226461555.716", 7], ["2226473231.448", 0], ["2226473234.298", 0], ["2226473235.275", 0], ["2226473242.577", 1], ["2226473247.849", 2], ["2226473252.646", 3], ["2226473272.506", 4], ["2226473281.917", 5], ["2226480060.897", 0], ["2226480062.647", 0], ["2226480063.451", 0], ["2226480064.435", 1], ["2226480065.323", 2], ["2226480065.975", 3], ["2226480079.134", 4], ["2226480081.738", 5], ["2226524338.268", 0], ["2226524341.067", 0], ["2226524341.970", 0], ["2226524349.411", 1], ["2226524354.681", 2], ["2226524359.688", 3], ["2226524387.582", 4], ["2226524397.288", 5], ["2226541770.789", 0], ["2226541773.430", 1], ["2226541781.749", 1], ["2226541787.198", 2], ["2226541792.261", 3], ["2226541797.217", 4], ["2226541816.923", 5], ["2226541825.368", 6], ["2226547747.476", 0], ["2226547750.206", 0], ["2226547751.049", 0], ["2226547752.026", 1], ["2226547752.873", 2], ["2226547784.337", 3], ["2226547785.449", 4], ["2226547787.634", 5], ["2226559763.425", 0], ["2226559765.116", 0], ["2226559765.958", 0], ["2226559766.975", 1], ["2226559767.719", 2], ["2226559768.362", 3], ["2226559832.020", 4], ["2226559834.700", 5], ["2226583563.679", 0], ["2226583565.815", 0], ["2226583566.710", 0], ["2226583574.344", 1], ["2226583579.473", 2], ["2226583584.301", 3], ["2226583617.378", 4], ["2226583626.662", 5], ["2226592628.625", 0], ["2226592631.214", 0], ["2226592632.123", 0], ["2226592639.934", 1], ["2226592645.384", 2], ["2226592671.964", 3], ["2226592679.485", 4], ["2226592686.638", 5], ["2226642437.959", 0], ["2226642441.094", 0], ["2226642449.151", 1], ["2226642454.686", 2], ["2226642459.859", 3], ["2226642464.985", 4], ["2226642481.731", 5], ["2226642490.570", 6], ["2226672531.679", 0], ["2226672534.536", 0], ["2226672535.463", 0], ["2226672542.874", 1], ["2226672548.544", 2], ["2226672553.844", 3], ["2226672577.402", 4], ["2226672586.795", 5], ["2226678358.498", 0], ["2226678360.652", 1], ["2226678361.483", 2], ["2226678362.175", 3], ["2226678362.781", 4], ["2226678363.416", 5], ["2226678411.435", 6], ["2226678420.504", 7], ["2226740942.980", 0], ["2226740945.886", 0], ["2226740946.818", 0], ["2226740947.867", 1], ["2226740948.590", 2], ["2226740949.223", 3], ["2226740969.457", 4], ["2226740971.995", 5], ["2226794037.731", 0], ["2226794040.752", 0], ["2226794041.751", 0], ["2226794047.932", 1], ["2226794053.187", 2], ["2226794058.136", 3], ["2226794083.101", 4], ["2226794092.907", 5], ["2226799815.107", 0], ["2226799816.641", 0], ["2226799817.428", 0], ["2226799818.482", 1], ["2226799819.261", 2], ["2226799819.893", 3], ["2226799830.264", 4], ["2226799832.587", 5], ["2226814337.361", 0], ["2226814340.429", 0], ["2226814341.360", 0], ["2226814349.117", 1], ["2226814354.379", 2], ["2226814359.239", 3], ["2226814385.902", 4], ["2226814395.371", 5], ["2226849790.744", 0], ["2226849793.513", 0], ["2226849794.352", 0], ["2226849801.989", 1], ["2226849807.371", 2], ["2226849812.214", 3], ["2226849840.854", 4], ["2226849850.019", 5], ["2226885550.378", 0], ["2226885553.167", 0], ["2226885560.435", 1], ["2226885565.784", 2], ["2226885570.681", 3], ["2226885575.502", 4], ["2226885596.337", 5], ["2226885605.873", 6], ["2226908958.001", 4], ["2226908960.068", 5], ["2226908960.777", 6], ["2226908961.413", 7], ["2226908962.010", 8], ["2226908968.102", 9], ["2226908968.902", 10], ["2226908971.053", 11], ["2226917776.724", 0], ["2226917779.593", 0], ["2226917780.507", 0], ["2226917787.404", 1], ["2226917792.948", 2], ["2226917821.761", 3], ["2226917829.499", 4], ["2226917836.966", 5], ["2226926435.542", 0], ["2226926438.042", 0], ["2226926438.893", 0], ["2226926446.383", 1], ["2226926451.733", 2], ["2226926456.741", 3], ["2226926494.239", 4], ["2226926504.037", 5], ["2226938298.108", 0], ["2226938300.772", 0], ["2226938301.730", 0], ["2226938309.483", 1], ["2226938314.729", 2], ["2226938319.649", 3], ["2226938338.920", 4], ["2226938348.465", 5], ["2226947069.426", 0], ["2226947072.354", 0], ["2226947073.365", 0], ["2226947081.159", 1], ["2226947086.584", 2], ["2226947091.635", 3], ["2226947110.428", 4], ["2226947119.799", 5], ["2226961780.948", 0], ["2226961783.374", 0], ["2226961784.214", 0], ["2226961785.450", 1], ["2226961786.284", 2], ["2226961786.925", 3], ["2226961807.579", 4], ["2226961810.223", 5]], "s2-eth1": [["2217015685.910", 3], ["2217015694.622", 4], ["2217015699.874", 5], ["2217015704.741", 6], ["2217015709.562", 7], ["2217015721.032", 8], ["2217015727.296", 9], ["2217015734.215", 10], ["2217019536.818", 0], ["2217019539.442", 0], ["2217019540.324", 0], ["2217019548.423", 1], ["2217019553.732", 2], ["2217019584.692", 3], ["2217019592.358", 4], ["2217019599.297", 5], ["2217025489.863", 0], ["2217025492.855", 0], ["2217025493.840", 0], ["2217025501.079", 1], ["2217025506.280", 2], ["2217025511.086", 3], ["2217025540.579", 4], ["2217025550.253", 5], ["2217058101.045", 0], ["2217058103.988", 0], ["2217058104.889", 0], ["2217058112.483", 1], ["2217058117.665", 2], ["2217058122.497", 3], ["2217058150.842", 4], ["2217058160.363", 5], ["2217078756.410", 1], ["2217078765.980", 2], ["2217078771.346", 3], ["2217078776.096", 4], ["2217078780.818", 5], ["2217078785.053", 6], ["2217078824.485", 6], ["2217078833.132", 7], ["2217090918.053", 2], ["2217090929.050", 3], ["2217090932.333", 4], ["2217090938.064", 4], ["2217090946.293", 3], ["2217090947.149", 4], ["2217090979.537", 5], ["2217090982.348", 6], ["2217096812.167", 0], ["2217096814.583", 0], ["2217096822.655", 1], ["2217096828.139", 2], ["2217096833.131", 3], ["2217096838.016", 4], ["2217096863.931", 5], ["2217096872.568", 6], ["2217123987.434", 0], ["2217123989.741", 0], ["2217123990.615", 0], ["2217123991.697", 1], ["2217123992.448", 2], ["2217124073.124", 3], ["2217124082.354", 4], ["2217124089.973", 5], ["2217147994.729", 0], ["2217147996.743", 0], ["2217147997.516", 0], ["2217147998.582", 1], ["2217147999.363", 2], ["2217147999.967", 3], ["2217148119.205", 3], ["2217148126.866", 4], ["2217160070.623", 0], ["2217160073.586", 0], ["2217160074.618", 0], ["2217160081.005", 1], ["2217160086.348", 2], ["2217160091.222", 3], ["2217160121.612", 4], ["2217160130.869", 5], ["2217169175.246", 0], ["2217169178.291", 0], ["2217169179.274", 0], ["2217169187.064", 1], ["2217169192.386", 2], ["2217169197.321", 3], ["2217169225.795", 4], ["2217169235.400", 5], ["2217175103.550", 0], ["2217175106.629", 0], ["2217175107.604", 0], ["2217175115.317", 1], ["2217175120.689", 2], ["2217175125.601", 3], ["2217175191.673", 4], ["2217175200.905", 5], ["2217184141.395", 0], ["2217184144.467", 0], ["2217184145.408", 0], ["2217184153.126", 1], ["2217184158.562", 2], ["2217184163.462", 3], ["2217184201.479", 4], ["2217184211.275", 5], ["2217219897.079", 0], ["2217219899.508", 0], ["2217219900.459", 0], ["2217219901.609", 1], ["2217219902.425", 2], ["2217219903.036", 3], ["2217219918.445", 4], ["2217219920.992", 5], ["2217228541.882", 0], ["2217228545.046", 0], ["2217228546.082", 0], ["2217228554.147", 1], ["2217228559.439", 2], ["2217228564.172", 3], ["2217228583.833", 4], ["2217228586.219", 5], ["2217258584.659", 0], ["2217258587.281", 0], ["2217258595.664", 1], ["2217258601.331", 2], ["2217258606.340", 3], ["2217258617.577", 4], ["2217258641.196", 4], ["2217258649.357", 5], ["2217264501.286", 0], ["2217264503.869", 0], ["2217264504.694", 0], ["2217264512.309", 1], ["2217264517.477", 2], ["2217264522.287", 3], ["2217264553.991", 5], ["2217264556.754", 6], ["2217270369.553", 0], ["2217270372.507", 0], ["2217270380.312", 1], ["2217270385.477", 2], ["2217270390.294", 3], ["2217270413.873", 4], ["2217270421.544", 5], ["2217270428.621", 6], ["2217297085.057", 0], ["2217297087.578", 0], ["2217297088.484", 0], ["2217297095.541", 1], ["2217297100.846", 2], ["2217297105.736", 3], ["2217297135.314", 4], ["2217297137.974", 5], ["2217309131.150", 0], ["2217309134.137", 0], ["2217309135.077", 0], ["2217309136.218", 1], ["2217309137.044", 2], ["2217309137.754", 3], ["2217309160.347", 4], ["2217309162.845", 5], ["2217315070.159", 0], ["2217315072.786", 0], ["2217315073.798", 0], ["2217315081.495", 1], ["2217315086.816", 2], ["2217315091.734", 3], ["2217315110.805", 4], ["2217315113.399", 5], ["2217335556.912", 0], ["2217335559.583", 0], ["2217335560.493", 0], ["2217335568.209", 1], ["2217335573.449", 2], ["2217335578.302", 3], ["2217335607.269", 4], ["2217335616.867", 5], ["2217338477.425", 0], ["2217338480.352", 0], ["2217338481.265", 0], ["2217338488.728", 1], ["2217338493.897", 2], ["2217338498.760", 3], ["2217338529.006", 4], ["2217338538.621", 5], ["2217347334.287", 0], ["2217347336.765", 0], ["2217347337.576", 0], ["2217347345.312", 1], ["2217347350.609", 2], ["2217347355.372", 3], ["2217347378.537", 4], ["2217347387.972", 5], ["2217370802.543", 0], ["2217370804.765", 0], ["2217370805.621", 0], ["2217370811.152", 1], ["2217370816.404", 2], ["2217370821.325", 3], ["2217370839.674", 4], ["2217370842.057", 5], ["2217394655.297", 0], ["2217394657.912", 0], ["2217394658.807", 0], ["2217394666.605", 1], ["2217394671.861", 2], ["2217394710.679", 3], ["2217394711.785", 4], ["2217394714.028", 5], ["2217409486.152", 0], ["2217409489.172", 0], ["2217409490.194", 0], ["2217409491.355", 1], ["2217409492.180", 2], ["2217409492.809", 3], ["2217409514.563", 4], ["2217409517.148", 5], ["2217418342.881", 1], ["2217418352.106", 2], ["2217418357.375", 3], ["2217418362.144", 4], ["2217418367.330", 5], ["2217418372.084", 6], ["2217418382.919", 7], ["2217418390.732", 8], ["2217424253.968", 0], ["2217424256.962", 0], ["2217424257.942", 0], ["2217424265.390", 1], ["2217424270.744", 2], ["2217424275.594", 3], ["2217424293.948", 4], ["2217424296.419", 5], ["2217451350.535", 0], ["2217451352.660", 0], ["2217451353.514", 0], ["2217451354.588", 1], ["2217451355.427", 2], ["2217451356.086", 3], ["2217451370.950", 4], ["2217451373.490", 5], ["2217454300.008", 0], ["2217454301.947", 0], ["2217454302.757", 0], ["2217454303.701", 1], ["2217454304.525", 2], ["2217454305.151", 3], ["2217454322.289", 4], ["2217454324.674", 5], ["2217490180.750", 0], ["2217490182.678", 0], ["2217490183.519", 0], ["2217490184.360", 1], ["2217490185.142", 2], ["2217490185.784", 3], ["2217490201.409", 4], ["2217490204.062", 5], ["2217493046.987", 0], ["2217493048.818", 0], ["2217493055.698", 1], ["2217493060.847", 2], ["2217493065.680", 3], ["2217493070.467", 4], ["2217493130.638", 4], ["2217493133.170", 5], ["2217522790.376", 0], ["2217522792.908", 0], ["2217522793.740", 0], ["2217522801.391", 1], ["2217522855.897", 2], ["2217522857.057", 3], ["2217522857.720", 4], ["2217522860.059", 5], ["2217525775.430", 0], ["2217525778.119", 0], ["2217525779.120", 0], ["2217525786.928", 1], ["2217525792.146", 2], ["2217525796.940", 3], ["2217525835.865", 4], ["2217525844.623", 5], ["2217531721.277", 2], ["2217531730.666", 3], ["2217531735.961", 4], ["2217531740.826", 5], ["2217531745.667", 6], ["2217531750.444", 7], ["2217531761.330", 8], ["2217531779.839", 8], ["2217543496.444", 0], ["2217543499.322", 0], ["2217543500.304", 0], ["2217543507.976", 1], ["2217543513.188", 2], ["2217543517.961", 3], ["2217543541.259", 4], ["2217543550.693", 5], ["2217546411.324", 0], ["2217546414.324", 0], ["2217546415.352", 0], ["2217546422.960", 1], ["2217546428.221", 2], ["2217546433.027", 3], ["2217546461.277", 4], ["2217546471.235", 5], ["2217558216.743", 6], ["2217558222.722", 7], ["2217558231.085", 8], ["2217558235.738", 8], ["2217558240.628", 10], ["2217558241.773", 11], ["2217558265.687", 12], ["2217558268.278", 13], ["2217578658.997", 0], ["2217578661.802", 0], ["2217578662.669", 0], ["2217578670.545", 1], ["2217578676.030", 2], ["2217578681.059", 3], ["2217578715.217", 4], ["2217578727.582", 5], ["2217711184.154", 0], ["2217711186.678", 0], ["2217711187.546", 0], ["2217711195.430", 1], ["2217711200.699", 2], ["2217711205.472", 3], ["2217711234.680", 4], ["2217711244.508", 5], ["2217718099.531", 0], ["2217718102.601", 0], ["2217718103.927", 1], ["2217718118.569", 3], ["2217718119.696", 5], ["2217718120.525", 7], ["2217718138.317", 10], ["2217718141.197", 11], ["2217747106.842", 2], ["2217747115.738", 3], ["2217747121.188", 4], ["2217747126.116", 5], ["2217747130.921", 6], ["2217747134.589", 7], ["2217747166.544", 7], ["2217747175.214", 8], ["2217777290.324", 0], ["2217777292.780", 0], ["2217777293.678", 0], ["2217777300.972", 1], ["2217777306.051", 2], ["2217777310.808", 3], ["2217777351.267", 4], ["2217777353.909", 5], ["2217818637.508", 5], ["2217818646.906", 6], ["2217818652.197", 7], ["2217818657.052", 8], ["2217818661.895", 9], ["2217818666.656", 10], ["2217818676.255", 11], ["2217818684.239", 13], ["2217848427.575", 0], ["2217848430.599", 0], ["2217848431.548", 0], ["2217848432.615", 1], ["2217848433.365", 2], ["2217848443.112", 3], ["2217848444.031", 4], ["2217848446.154", 5], ["2217878246.229", 0], ["2217878249.030", 0], ["2217878258.016", 1], ["2217878263.204", 2], ["2217878267.945", 3], ["2217878272.641", 4], ["2217878307.886", 4], ["2217878317.017", 5], ["2217898939.032", 0], ["2217898941.354", 0], ["2217898942.197", 0], ["2217898943.316", 1], ["2217898944.076", 2], ["2217898944.726", 3], ["2217898951.261", 4], ["2217898953.514", 5], ["2217907535.032", 0], ["2217907537.643", 0], ["2217907538.522", 0], ["2217907539.441", 1], ["2217907540.195", 2], ["2217907540.828", 3], ["2217907559.562", 4], ["2217907562.050", 5], ["2217913368.512", 0], ["2217913370.516", 0], ["2217913371.304", 0], ["2217913372.332", 1], ["2217913373.075", 2], ["2217913373.710", 3], ["2217913457.245", 5], ["2217913464.903", 6], ["2217916289.066", 5], ["2217916291.430", 6], ["2217916292.157", 7], ["2217916292.829", 8], ["2217916293.437", 9], ["2217916294.058", 10], ["2217916298.339", 11], ["2217916300.451", 12], ["2217954861.537", 1], ["2217954869.709", 2], ["2217954874.846", 3], ["2217954879.679", 4], ["2217954891.050", 5], ["2217954895.679", 5], ["2217954916.102", 6], ["2217954927.983", 7], ["2217972676.003", 0], ["2217972678.171", 0], ["2217972679.030", 0], ["2217972679.915", 1], ["2217972680.718", 2], ["2217972681.337", 3], ["2217972712.797", 4], ["2217972715.368", 5], ["2217978488.055", 3], ["2217978489.737", 4], ["2217978490.497", 5], ["2217978491.147", 6], ["2217978491.779", 7], ["2217978497.441", 8], ["2217978498.225", 9], ["2217978500.321", 10], ["2217993292.240", 0], ["2217993295.017", 0], ["2217993296.021", 0], ["2217993304.609", 1], ["2217993310.058", 2], ["2217993315.041", 3], ["2217993341.309", 5], ["2217993344.036", 6], ["2218013968.641", 6], ["2218013971.083", 7], ["2218013971.761", 8], ["2218013972.407", 9], ["2218013973.009", 10], ["2218013973.615", 11], ["2218013978.755", 13], ["2218013980.846", 14], ["2218066857.893", 0], ["2218066859.663", 0], ["2218066860.456", 0], ["2218066861.561", 1], ["2218066862.412", 2], ["2218066896.652", 3], ["2218066897.836", 4], ["2218066900.000", 5], ["2218075623.941", 0], ["2218075626.343", 0], ["2218075627.174", 0], ["2218075634.015", 1], ["2218075639.061", 2], ["2218075643.727", 3], ["2218075674.396", 4], ["2218075677.039", 5], ["2218111776.776", 6], ["2218111792.711", 6], ["2218111798.138", 7], ["2218111803.218", 8], ["2218111808.176", 9], ["2218111813.148", 10], ["2218111827.496", 11], ["2218111829.882", 12], ["2218141157.187", 3], ["2218141160.199", 3], ["2218141160.945", 4], ["2218141161.607", 5], ["2218141162.216", 6], ["2218141162.826", 7], ["2218141185.591", 8], ["2218141194.348", 9], ["2218153137.179", 6], ["2218153146.486", 7], ["2218153151.828", 8], ["2218153156.692", 9], ["2218153161.503", 10], ["2218153166.254", 11], ["2218153175.618", 12], ["2218153183.252", 13], ["2218205904.611", 0], ["2218205907.422", 0], ["2218205908.441", 0], ["2218205909.623", 1], ["2218205910.384", 2], ["2218205911.014", 3], ["2218205948.703", 9], ["2218205951.593", 11], ["2218208808.416", 4], ["2218208821.559", 5], ["2218208826.809", 7], ["2218208828.015", 8], ["2218208832.633", 9], ["2218208841.433", 11], ["2218208851.005", 12], ["2218208858.682", 13], ["2218217603.184", 0], ["2218217604.501", 0], ["2218217605.408", 1], ["2218217606.136", 2], ["2218217606.785", 3], ["2218217607.398", 4], ["2218217643.871", 9], ["2218217648.274", 12], ["2218223370.648", 3], ["2218223374.408", 3], ["2218223375.201", 4], ["2218223375.820", 5], ["2218223376.407", 6], ["2218223376.998", 7], ["2218223390.260", 8], ["2218223392.778", 9], ["2218232161.672", 3], ["2218232169.872", 4], ["2218232175.007", 5], ["2218232179.977", 6], ["2218232184.431", 7], ["2218232239.892", 4], ["2218232246.605", 5], ["2218232253.698", 6], ["2218237989.193", 0], ["2218237991.937", 0], ["2218237992.782", 0], ["2218237993.694", 1], ["2218237994.556", 2], ["2218237995.172", 3], ["2218238000.982", 4], ["2218238095.961", 5], ["2218271434.117", 0], ["2218271436.680", 0], ["2218271437.586", 0], ["2218271445.541", 1], ["2218271450.819", 2], ["2218271455.642", 3], ["2218271484.539", 4], ["2218271494.144", 5], ["2218277277.208", 0], ["2218277279.795", 0], ["2218277280.707", 0], ["2218277288.355", 1], ["2218277293.727", 2], ["2218277298.623", 3], ["2218277325.489", 4], ["2218277335.159", 5], ["2218315524.075", 7], ["2218315525.639", 8], ["2218315536.298", 9], ["2218315541.516", 10], ["2218315546.343", 11], ["2218315551.116", 12], ["2218315561.661", 13], ["2218315569.444", 14], ["2218360254.203", 0], ["2218360256.955", 0], ["2218360257.910", 0], ["2218360265.258", 1], ["2218360270.670", 2], ["2218360301.289", 3], ["2218360309.146", 4], ["2218360316.336", 5], ["2218410589.627", 0], ["2218410591.932", 0], ["2218410592.788", 0], ["2218410593.727", 1], ["2218410594.554", 2], ["2218410613.956", 3], ["2218410615.028", 4], ["2218410617.159", 5], ["2218467276.749", 5], ["2218467287.627", 6], ["2218467292.759", 7], ["2218467297.626", 8], ["2218467308.805", 9], ["2218467324.448", 9], ["2218467325.436", 10], ["2218467327.644", 11], ["2218515075.585", 0], ["2218515078.611", 0], ["2218515079.587", 0], ["2218515087.568", 1], ["2218515092.981", 2], ["2218515097.886", 3], ["2218515129.145", 4], ["2218515143.555", 6], ["2218529663.508", 0], ["2218529665.115", 0], ["2218529665.939", 0], ["2218529668.005", 1], ["2218529668.787", 2], ["2218529669.454", 3], ["2218529704.227", 4], ["2218529706.672", 5], ["2218547513.247", 0], ["2218547516.431", 0], ["2218547517.436", 0], ["2218547525.416", 1], ["2218547530.879", 2], ["2218547535.844", 3], ["2218547568.626", 4], ["2218547578.522", 5], ["2218565067.938", 0], ["2218565070.589", 0], ["2218565071.525", 0], ["2218565078.874", 1], ["2218565084.108", 2], ["2218565121.512", 3], ["2218565122.696", 4], ["2218565124.890", 5], ["2218619142.890", 12], ["2218619151.514", 13], ["2218619156.973", 14], ["2218619162.091", 15], ["2218619166.976", 16], ["2218619171.757", 17], ["2218619181.328", 19], ["2218619183.948", 20], ["2218622821.645", 0], ["2218622824.122", 0], ["2218622829.085", 1], ["2218622834.259", 2], ["2218622839.109", 3], ["2218622843.924", 4], ["2218622863.439", 5], ["2218622877.151", 5], ["2218628711.857", 0], ["2218628714.898", 0], ["2218628715.894", 0], ["2218628723.229", 1], ["2218628728.258", 2], ["2218628760.229", 3], ["2218628767.870", 4], ["2218628774.835", 5], ["2218631920.895", 0], ["2218631922.701", 0], ["2218631923.541", 0], ["2218631924.260", 1], ["2218631925.047", 2], ["2218631925.686", 3], ["2218631951.822", 4], ["2218631954.243", 5], ["2218638020.599", 0], ["2218638022.432", 0], ["2218638023.198", 0], ["2218638024.163", 1], ["2218638025.025", 2], ["2218638076.832", 3], ["2218638078.000", 4], ["2218638080.380", 5], ["2218691079.547", 0], ["2218691082.453", 0], ["2218691083.446", 0], ["2218691091.083", 1], ["2218691096.414", 2], ["2218691101.360", 3], ["2218691133.634", 4], ["2218691136.320", 5], ["2218739519.798", 5], ["2218739529.759", 6], ["2218739534.398", 7], ["2218739538.642", 7], ["2218739543.493", 8], ["2218739578.649", 9], ["2218739585.248", 10], ["2218739592.075", 11], ["2218757304.052", 0], ["2218757306.841", 0], ["2218757307.805", 0], ["2218757315.358", 1], ["2218757320.618", 2], ["2218757325.459", 3], ["2218757352.879", 4], ["2218757362.482", 5], ["2218775196.510", 0], ["2218775198.434", 0], ["2218775199.259", 0], ["2218775200.220", 1], ["2218775201.032", 2], ["2218775233.065", 3], ["2218775234.395", 4], ["2218775236.609", 5], ["2218778167.203", 0], ["2218778169.799", 0], ["2218778170.757", 0], ["2218778178.455", 1], ["2218778183.843", 2], ["2218778188.802", 3], ["2218778216.469", 4], ["2218778225.995", 5], ["2218891208.302", 0], ["2218891211.115", 0], ["2218891212.060", 0], ["2218891219.066", 1], ["2218891224.211", 2], ["2218891228.989", 3], ["2218891266.455", 4], ["2218891276.132", 5], ["2218909529.865", 0], ["2218909531.897", 0], ["2218909532.739", 0], ["2218909533.849", 1], ["2218909534.685", 2], ["2218909549.972", 3], ["2218909589.806", 4], ["2218909599.515", 5], ["2218930297.889", 0], ["2218930301.115", 0], ["2218930309.117", 1], ["2218930312.870", 2], ["2218930318.280", 2], ["2218930323.264", 3], ["2218930363.508", 4], ["2218930371.914", 5], ["2218941931.657", 2], ["2218941947.560", 3], ["2218941952.984", 4], ["2218941957.974", 5], ["2218941962.902", 6], ["2218941967.778", 7], ["2218941977.512", 8], ["2218942036.370", 6], ["2218992509.252", 3], ["2218992525.000", 4], ["2218992529.916", 4], ["2218992535.032", 5], ["2218992539.944", 6], ["2218992572.744", 7], ["2218992578.911", 8], ["2218992585.704", 9], ["2218995456.352", 4], ["2218995462.418", 5], ["2218995467.860", 6], ["2218995472.931", 7], ["2218995477.929", 8], ["2218995489.234", 9], ["2218995495.569", 10], ["2218995502.738", 11], ["2218998359.126", 4], ["2218998367.981", 5], ["2218998373.593", 6], ["2218998378.623", 7], ["2218998383.553", 8], ["2218998388.509", 9], ["2218998398.326", 10], ["2218998406.308", 11], ["2219043546.527", 0], ["2219043549.512", 0], ["2219043550.537", 0], ["2219043558.740", 1], ["2219043591.991", 2], ["2219043599.206", 3], ["2219043604.178", 4], ["2219043611.400", 5], ["2219079068.037", 0], ["2219079071.165", 0], ["2219079072.214", 0], ["2219079079.810", 1], ["2219079085.172", 2], ["2219079125.856", 3], ["2219079133.358", 4], ["2219079140.534", 5], ["2219102429.173", 0], ["2219102431.722", 0], ["2219102432.693", 0], ["2219102440.226", 1], ["2219102445.746", 2], ["2219102450.844", 3], ["2219102476.891", 4], ["2219102479.663", 5], ["2219108310.966", 0], ["2219108313.927", 0], ["2219108314.915", 0], ["2219108322.843", 1], ["2219108328.159", 2], ["2219108332.999", 3], ["2219108373.935", 4], ["2219108383.574", 5], ["2219119776.218", 0], ["2219119778.526", 0], ["2219119779.362", 0], ["2219119786.593", 1], ["2219119791.721", 2], ["2219119820.265", 3], ["2219119821.440", 4], ["2219119823.603", 5], ["2219128720.631", 0], ["2219128723.556", 0], ["2219128724.533", 0], ["2219128732.195", 1], ["2219128737.377", 2], ["2219128742.199", 3], ["2219128774.375", 4], ["2219128784.185", 5], ["2219148030.866", 0], ["2219148033.575", 0], ["2219148034.477", 0], ["2219148039.065", 1], ["2219148044.545", 2], ["2219148049.796", 3], ["2219148084.434", 4], ["2219148094.521", 5], ["2219177648.948", 2], ["2219177658.073", 3], ["2219177663.286", 4], ["2219177667.544", 5], ["2219177672.184", 5], ["2219177682.589", 4], ["2219177725.336", 6], ["2219177732.215", 7], ["2219180594.396", 0], ["2219180597.130", 0], ["2219180604.893", 1], ["2219180610.174", 2], ["2219180614.995", 4], ["2219180622.049", 5], ["2219180641.178", 6], ["2219180650.632", 7], ["2219183571.105", 1], ["2219183580.150", 2], ["2219183585.401", 3], ["2219183590.190", 4], ["2219183594.887", 5], ["2219183599.611", 6], ["2219183610.133", 7], ["2219183618.056", 8], ["2219212676.889", 0], ["2219212679.669", 0], ["2219212680.548", 0], ["2219212681.636", 1], ["2219212682.516", 2], ["2219212683.147", 3], ["2219212703.375", 4], ["2219212705.876", 5], ["2219242066.925", 0], ["2219242069.441", 0], ["2219242070.334", 0], ["2219242077.025", 1], ["2219242082.225", 2], ["2219242087.018", 3], ["2219242114.701", 4], ["2219242124.010", 5], ["2219263495.848", 4], ["2219263504.075", 5], ["2219263509.521", 6], ["2219263514.371", 7], ["2219263519.142", 8], ["2219263530.169", 9], ["2219263536.338", 10], ["2219263543.288", 11], ["2219269682.515", 0], ["2219269685.169", 0], ["2219269686.039", 0], ["2219269693.463", 1], ["2219269698.906", 2], ["2219269703.933", 3], ["2219269724.315", 4], ["2219269727.102", 5], ["2219287666.219", 0], ["2219287668.204", 0], ["2219287669.004", 0], ["2219287670.048", 1], ["2219287670.926", 2], ["2219287671.628", 3], ["2219287708.168", 8], ["2219287711.083", 11], ["2219290564.906", 4], ["2219290573.752", 5], ["2219290581.267", 5], ["2219290586.254", 6], ["2219290591.155", 7], ["2219290618.661", 8], ["2219290625.704", 9], ["2219290632.864", 10], ["2219308348.414", 0], ["2219308350.830", 0], ["2219308351.786", 0], ["2219308359.200", 1], ["2219308364.483", 2], ["2219308405.754", 3], ["2219308426.582", 4], ["2219308435.235", 5], ["2219323040.235", 14], ["2219323047.022", 15], ["2219323052.064", 16], ["2219323056.816", 17], ["2219323061.509", 18], ["2219323066.777", 19], ["2219323088.026", 19], ["2219323090.557", 20], ["2219343543.765", 0], ["2219343546.414", 0], ["2219343547.383", 0], ["2219343548.470", 1], ["2219343549.315", 2], ["2219343549.949", 3], ["2219343556.657", 4], ["2219343558.907", 5], ["2219349299.398", 0], ["2219349301.101", 0], ["2219349301.948", 0], ["2219349303.050", 1], ["2219349303.849", 2], ["2219349330.105", 3], ["2219349343.461", 4], ["2219349355.971", 5], ["2219360989.097", 0], ["2219360991.690", 0], ["2219360992.597", 0], ["2219360993.705", 1], ["2219360994.534", 2], ["2219360995.168", 3], ["2219361037.165", 5], ["2219361039.975", 6], ["2219372594.500", 0], ["2219372596.876", 0], ["2219372597.741", 0], ["2219372605.622", 1], ["2219372610.990", 2], ["2219372615.935", 3], ["2219372643.887", 4], ["2219372653.879", 5], ["2219417185.484", 1], ["2219417194.913", 2], ["2219417200.318", 3], ["2219417205.208", 4], ["2219417209.988", 5], ["2219417214.766", 6], ["2219417225.493", 7], ["2219417233.393", 8], ["2219423130.331", 0], ["2219423133.054", 0], ["2219423134.062", 0], ["2219423141.925", 1], ["2219423147.968", 2], ["2219423181.183", 4], ["2219423184.720", 5], ["2219423187.671", 9], ["2219447081.472", 0], ["2219447084.187", 0], ["2219447085.036", 0], ["2219447090.807", 1], ["2219447096.034", 2], ["2219447122.223", 3], ["2219447129.806", 4], ["2219447136.903", 5], ["2219450103.292", 0], ["2219450106.461", 0], ["2219450107.440", 0], ["2219450115.392", 1], ["2219450120.739", 2], ["2219450125.591", 3], ["2219450148.704", 4], ["2219450158.216", 5], ["2219453140.424", 0], ["2219453143.618", 0], ["2219453144.661", 0], ["2219453152.210", 1], ["2219453157.820", 2], ["2219453162.822", 3], ["2219453189.083", 4], ["2219453198.701", 5], ["2219482988.898", 0], ["2219482991.930", 0], ["2219482992.908", 0], ["2219482994.131", 1], ["2219482994.928", 2], ["2219482995.578", 3], ["2219483036.406", 4], ["2219483052.169", 5], ["2219510140.172", 0], ["2219510142.884", 0], ["2219510143.787", 0], ["2219510151.983", 1], ["2219510157.322", 2], ["2219510162.150", 3], ["2219510190.136", 4], ["2219510200.209", 5], ["2219515997.886", 0], ["2219516000.388", 0], ["2219516001.272", 0], ["2219516050.480", 1], ["2219516055.917", 2], ["2219516060.913", 3], ["2219516090.955", 4], ["2219516101.034", 5], ["2219531177.319", 0], ["2219531180.194", 0], ["2219531181.070", 0], ["2219531188.850", 1], ["2219531194.112", 2], ["2219531227.737", 3], ["2219531235.520", 4], ["2219531242.685", 5], ["2219549110.595", 0], ["2219549112.126", 0], ["2219549112.967", 0], ["2219549119.420", 1], ["2219549124.576", 2], ["2219549129.348", 3], ["2219549150.095", 4], ["2219549159.564", 5], ["2219563832.255", 0], ["2219563835.124", 0], ["2219563836.069", 0], ["2219563843.988", 1], ["2219563849.454", 2], ["2219563854.296", 3], ["2219563878.618", 4], ["2219563888.441", 5], ["2219575600.289", 0], ["2219575603.235", 0], ["2219575604.138", 0], ["2219575611.788", 1], ["2219575617.103", 2], ["2219575621.969", 3], ["2219575648.289", 4], ["2219575662.098", 6], ["2219581588.532", 0], ["2219581591.772", 0], ["2219581592.858", 0], ["2219581598.681", 1], ["2219581599.609", 2], ["2219581600.277", 3], ["2219581623.757", 4], ["2219581626.267", 5], ["2219593541.290", 0], ["2219593544.393", 0], ["2219593545.379", 0], ["2219593546.575", 1], ["2219593547.353", 2], ["2219593547.985", 3], ["2219593571.441", 4], ["2219593573.969", 5], ["2219663182.003", 0], ["2219663184.547", 0], ["2219663185.465", 0], ["2219663192.611", 1], ["2219663197.927", 2], ["2219663202.853", 3], ["2219663234.170", 4], ["2219663236.786", 5], ["2219686982.144", 0], ["2219686990.765", 1], ["2219686996.843", 1], ["2219686997.690", 2], ["2219686998.718", 3], ["2219686999.366", 4], ["2219687027.101", 5], ["2219687037.469", 6], ["2219746113.102", 5], ["2219746114.057", 6], ["2219746114.738", 7], ["2219746115.394", 8], ["2219746116.006", 9], ["2219746116.679", 10], ["2219746121.002", 11], ["2219746123.056", 12], ["2219770404.156", 0], ["2219770406.900", 0], ["2219770407.871", 0], ["2219770409.017", 1], ["2219770409.792", 2], ["2219770410.462", 3], ["2219770425.801", 4], ["2219770428.279", 5], ["2219782101.923", 0], ["2219782104.524", 0], ["2219782105.470", 0], ["2219782113.247", 1], ["2219782118.445", 2], ["2219782123.257", 3], ["2219782166.877", 4], ["2219782175.656", 5], ["2219785061.069", 0], ["2219785064.114", 0], ["2219785065.070", 0], ["2219785072.322", 1], ["2219785077.473", 2], ["2219785082.280", 3], ["2219785111.973", 4], ["2219785114.589", 5], ["2219788039.929", 0], ["2219788042.467", 0], ["2219788043.405", 0], ["2219788049.328", 1], ["2219788054.602", 2], ["2219788059.533", 3], ["2219788091.136", 4], ["2219788100.732", 5], ["2219803081.530", 0], ["2219803083.740", 0], ["2219803084.566", 0], ["2219803092.156", 1], ["2219803097.450", 2], ["2219803102.263", 3], ["2219803128.439", 4], ["2219803138.048", 5], ["2219824505.756", 12], ["2219824514.348", 13], ["2219824519.540", 14], ["2219824524.309", 15], ["2219824528.346", 16], ["2219824533.110", 16], ["2219824572.051", 17], ["2219824580.660", 18], ["2219827498.616", 0], ["2219827501.577", 0], ["2219827502.483", 0], ["2219827510.529", 1], ["2219827516.119", 2], ["2219827521.172", 3], ["2219827555.571", 4], ["2219827564.994", 5], ["2219830488.010", 2], ["2219830497.300", 3], ["2219830502.587", 4], ["2219830507.467", 5], ["2219830512.264", 6], ["2219830524.760", 7], ["2219830530.955", 8], ["2219830538.097", 9], ["2219843126.669", 0], ["2219843129.481", 0], ["2219843130.378", 0], ["2219843138.228", 1], ["2219843143.414", 2], ["2219843148.258", 3], ["2219843180.405", 4], ["2219843189.835", 5], ["2219863987.525", 0], ["2219863990.695", 0], ["2219863991.660", 0], ["2219863992.863", 1], ["2219863993.733", 2], ["2219863994.373", 3], ["2219864036.583", 4], ["2219864046.507", 5], ["2219869780.028", 0], ["2219869782.594", 0], ["2219869783.559", 0], ["2219869791.098", 1], ["2219869796.540", 2], ["2219869836.943", 3], ["2219869844.491", 4], ["2219869851.899", 5], ["2219878534.535", 5], ["2219878542.887", 6], ["2219878548.233", 7], ["2219878553.130", 8], ["2219878563.989", 8], ["2219878568.928", 9], ["2219878588.683", 10], ["2219878596.515", 11], ["2219884423.134", 0], ["2219884426.067", 0], ["2219884427.012", 0], ["2219884428.207", 1], ["2219884428.970", 2], ["2219884429.616", 3], ["2219884475.625", 5], ["2219884478.021", 6], ["2219905068.294", 0], ["2219905071.351", 0], ["2219905072.369", 0], ["2219905080.441", 1], ["2219905085.753", 2], ["2219905090.586", 3], ["2219905113.799", 4], ["2219905123.483", 5], ["2219922596.213", 0], ["2219922598.653", 0], ["2219922599.437", 0], ["2219922600.586", 1], ["2219922601.348", 2], ["2219922679.688", 3], ["2219922687.721", 4], ["2219922696.010", 5], ["2219934343.270", 0], ["2219934345.850", 0], ["2219934346.740", 0], ["2219934354.513", 1], ["2219934359.721", 2], ["2219934364.545", 3], ["2219934403.052", 4], ["2219934412.784", 6], ["2219979460.941", 0], ["2219979463.016", 0], ["2219979463.847", 0], ["2219979465.044", 1], ["2219979465.884", 2], ["2219979466.535", 3], ["2219979531.776", 5], ["2219979539.830", 6], ["2219982421.827", 0], ["2219982423.655", 0], ["2219982424.503", 0], ["2219982425.442", 1], ["2219982426.179", 2], ["2219982426.838", 3], ["2219982446.003", 4], ["2219982448.565", 5], ["2220004129.312", 4], ["2220004138.815", 5], ["2220004144.466", 6], ["2220004149.516", 7], ["2220004154.437", 8], ["2220004159.407", 10], ["2220004165.319", 12], ["2220004167.746", 13], ["2220009983.819", 0], ["2220009986.765", 0], ["2220009987.737", 0], ["2220009988.928", 1], ["2220009989.724", 2], ["2220009990.346", 3], ["2220010037.026", 8], ["2220010042.788", 9], ["2220037944.256", 4], ["2220037945.991", 5], ["2220037946.709", 6], ["2220037947.372", 7], ["2220037948.022", 8], ["2220037948.655", 9], ["2220037953.002", 10], ["2220037955.083", 11], ["2220046603.717", 0], ["2220046606.205", 0], ["2220046607.097", 0], ["2220046607.899", 1], ["2220046608.695", 2], ["2220046609.367", 3], ["2220046647.035", 4], ["2220046649.714", 5], ["2220064701.555", 0], ["2220064704.614", 0], ["2220064705.641", 0], ["2220064713.343", 1], ["2220064718.516", 2], ["2220064723.334", 3], ["2220064745.619", 4], ["2220064755.222", 5], ["2220080130.792", 0], ["2220080133.201", 0], ["2220080134.093", 0], ["2220080141.999", 1], ["2220080147.418", 2], ["2220080152.358", 4], ["2220080199.676", 5], ["2220080209.496", 6], ["2220101076.686", 0], ["2220101079.616", 0], ["2220101080.664", 0], ["2220101086.131", 1], ["2220101091.524", 2], ["2220101128.519", 3], ["2220101129.694", 4], ["2220101131.845", 5], ["2220130064.494", 0], ["2220130067.126", 0], ["2220130067.993", 0], ["2220130075.375", 1], ["2220130080.705", 2], ["2220130085.592", 3], ["2220130121.452", 4], ["2220130131.088", 5], ["2220159718.428", 0], ["2220159721.439", 0], ["2220159722.512", 0], ["2220159730.382", 1], ["2220159735.730", 2], ["2220159740.651", 3], ["2220159781.421", 4], ["2220159791.125", 5], ["2220165699.363", 0], ["2220165701.928", 0], ["2220165702.834", 0], ["2220165703.963", 1], ["2220165704.705", 2], ["2220165705.357", 3], ["2220165778.870", 4], ["2220165789.126", 5], ["2220189558.173", 0], ["2220189560.791", 0], ["2220189561.669", 0], ["2220189569.505", 1], ["2220189574.863", 2], ["2220189579.755", 3], ["2220189611.808", 4], ["2220189621.993", 5], ["2220208019.332", 2], ["2220208024.277", 3], ["2220208029.410", 4], ["2220208032.632", 5], ["2220208035.508", 5], ["2220208036.176", 6], ["2220208062.997", 7], ["2220208065.509", 8], ["2220253272.116", 6], ["2220253281.488", 7], ["2220253286.797", 8], ["2220253291.504", 9], ["2220253296.145", 10], ["2220253300.780", 11], ["2220253327.495", 12], ["2220253330.422", 13], ["2220294346.799", 0], ["2220294349.427", 0], ["2220294350.679", 1], ["2220294351.548", 2], ["2220294352.197", 3], ["2220294352.876", 4], ["2220294381.451", 5], ["2220294404.453", 5], ["2220303089.480", 0], ["2220303091.816", 0], ["2220303092.734", 0], ["2220303098.933", 1], ["2220303104.191", 2], ["2220303109.088", 3], ["2220303140.335", 4], ["2220303149.658", 5], ["2220329381.343", 2], ["2220329390.475", 3], ["2220329395.770", 4], ["2220329407.685", 5], ["2220329412.425", 5], ["2220329417.313", 6], ["2220329452.006", 7], ["2220329460.866", 8], ["2220346951.234", 0], ["2220346954.157", 0], ["2220346955.098", 0], ["2220346956.358", 1], ["2220346957.160", 2], ["2220346981.132", 3], ["2220346982.282", 4], ["2220346984.400", 5], ["2220362074.135", 2], ["2220362083.266", 3], ["2220362088.840", 4], ["2220362094.012", 5], ["2220362099.171", 6], ["2220362104.268", 7], ["2220362114.298", 8], ["2220362122.387", 9], ["2220370958.812", 0], ["2220370961.432", 0], ["2220370962.490", 0], ["2220370963.666", 1], ["2220370964.426", 2], ["2220370989.645", 3], ["2220370990.674", 4], ["2220370993.454", 5], ["2220373858.525", 0], ["2220373861.393", 0], ["2220373862.337", 0], ["2220373869.753", 1], ["2220373874.942", 2], ["2220373907.371", 3], ["2220373915.247", 4], ["2220373960.349", 5], ["2220376799.301", 0], ["2220376800.567", 0], ["2220376801.382", 0], ["2220376802.428", 1], ["2220376803.247", 2], ["2220376803.944", 3], ["2220376840.543", 4], ["2220376849.758", 5], ["2220385597.081", 0], ["2220385599.956", 0], ["2220385600.957", 0], ["2220385608.375", 1], ["2220385613.661", 2], ["2220385674.828", 3], ["2220385682.768", 4], ["2220385690.182", 5], ["2220406037.505", 0], ["2220406040.008", 0], ["2220406040.940", 0], ["2220406047.314", 1], ["2220406052.361", 2], ["2220406057.125", 3], ["2220406075.915", 4], ["2220406078.395", 5], ["2220421407.860", 0], ["2220421409.467", 0], ["2220421410.232", 0], ["2220421411.351", 1], ["2220421412.194", 2], ["2220421412.863", 3], ["2220421430.659", 4], ["2220421433.418", 5], ["2220494523.533", 9], ["2220494532.063", 10], ["2220494537.245", 11], ["2220494542.099", 12], ["2220494546.817", 13], ["2220494569.271", 13], ["2220494574.544", 14], ["2220494603.790", 15], ["2220530640.110", 0], ["2220530652.017", 0], ["2220530653.254", 0], ["2220530658.167", 1], ["2220530663.321", 2], ["2220530668.241", 3], ["2220530948.793", 10], ["2220530952.925", 11], ["2220549074.007", 12], ["2220549085.286", 13], ["2220549090.290", 14], ["2220549094.571", 15], ["2220549099.124", 15], ["2220549103.934", 16], ["2220549129.127", 17], ["2220549137.276", 18], ["2220552237.498", 0], ["2220552240.213", 0], ["2220552241.221", 0], ["2220552285.413", 1], ["2220552292.974", 2], ["2220552297.769", 3], ["2220552306.337", 4], ["2220552313.736", 5], ["2220555175.504", 0], ["2220555177.943", 0], ["2220555178.847", 0], ["2220555186.046", 1], ["2220555191.356", 2], ["2220555196.310", 3], ["2220555247.124", 4], ["2220555249.819", 5], ["2220564068.196", 2], ["2220564077.669", 3], ["2220564083.382", 4], ["2220564088.326", 5], ["2220564099.666", 5], ["2220564123.991", 6], ["2220564130.026", 7], ["2220564143.998", 8], ["2220576095.456", 0], ["2220576098.480", 0], ["2220576099.467", 0], ["2220576106.892", 1], ["2220576112.338", 2], ["2220576151.546", 3], ["2220576152.789", 4], ["2220576155.061", 5], ["2220591062.442", 0], ["2220591065.371", 0], ["2220591066.288", 0], ["2220591073.425", 1], ["2220591078.574", 2], ["2220591083.353", 3], ["2220591106.281", 4], ["2220591115.906", 5], ["2220609144.558", 0], ["2220609147.070", 0], ["2220609154.697", 1], ["2220609159.994", 2], ["2220609164.952", 3], ["2220609169.809", 4], ["2220609224.953", 4], ["2220609234.568", 5], ["2220642119.233", 0], ["2220642121.931", 0], ["2220642129.878", 1], ["2220642135.197", 2], ["2220642140.032", 3], ["2220642150.620", 3], ["2220642186.436", 4], ["2220642194.700", 5], ["2220686829.258", 4], ["2220686838.572", 5], ["2220686843.919", 6], ["2220686848.763", 8], ["2220686850.240", 9], ["2220686854.892", 11], ["2220686861.560", 12], ["2220686869.366", 13], ["2220755103.790", 0], ["2220755106.470", 0], ["2220755107.398", 0], ["2220755112.322", 1], ["2220755117.619", 3], ["2220755125.318", 4], ["2220755153.216", 5], ["2220755163.224", 6], ["2220778795.334", 6], ["2220778804.328", 7], ["2220778809.752", 8], ["2220778814.636", 9], ["2220778819.398", 10], ["2220778824.121", 11], ["2220778833.837", 12], ["2220778841.645", 13], ["2220793303.718", 0], ["2220793306.241", 0], ["2220793307.115", 0], ["2220793314.676", 1], ["2220793319.898", 2], ["2220793324.796", 3], ["2220793380.826", 4], ["2220793392.689", 5], ["2220796221.859", 2], ["2220796229.741", 3], ["2220796235.012", 4], ["2220796240.136", 5], ["2220796252.522", 6], ["2220796265.146", 7], ["2220796269.811", 7], ["2220796281.397", 8], ["2220804826.773", 5], ["2220804828.173", 6], ["2220804828.867", 7], ["2220804829.479", 8], ["2220804830.107", 9], ["2220804830.740", 10], ["2220804834.832", 11], ["2220804836.902", 12], ["2220807764.719", 0], ["2220807766.801", 0], ["2220807767.929", 0], ["2220807768.992", 1], ["2220807769.780", 2], ["2220807770.414", 3], ["2220807834.156", 4], ["2220807849.292", 5], ["2220823242.987", 0], ["2220823246.001", 0], ["2220823246.969", 0], ["2220823252.659", 1], ["2220823258.294", 2], ["2220823300.600", 3], ["2220823308.474", 4], ["2220823316.107", 5], ["2220826198.095", 0], ["2220826201.135", 0], ["2220826202.161", 0], ["2220826203.456", 1], ["2220826204.315", 2], ["2220826240.830", 3], ["2220826242.144", 4], ["2220826244.430", 5], ["2220829107.240", 0], ["2220829109.909", 0], ["2220829110.823", 0], ["2220829112.080", 1], ["2220829112.907", 2], ["2220829113.554", 3], ["2220829150.456", 4], ["2220829153.150", 5], ["2220832076.462", 2], ["2220832084.470", 3], ["2220832089.931", 4], ["2220832095.017", 5], ["2220832100.012", 6], ["2220832104.913", 7], ["2220832114.874", 8], ["2220832131.751", 8], ["2220834953.754", 0], ["2220834956.313", 0], ["2220834957.600", 1], ["2220834958.404", 2], ["2220834959.048", 3], ["2220834959.663", 4], ["2220834986.139", 5], ["2220834989.112", 6], ["2220840786.594", 11], ["2220840788.605", 12], ["2220840789.307", 13], ["2220840789.956", 14], ["2220840790.569", 15], ["2220840791.234", 16], ["2220840795.529", 17], ["2220840797.639", 18], ["2220855350.808", 2], ["2220855353.055", 3], ["2220855353.761", 4], ["2220855354.390", 5], ["2220855360.657", 6], ["2220855361.466", 7], ["2220855362.078", 8], ["2220855364.213", 9], ["2220871873.257", 0], ["2220871875.928", 0], ["2220871876.823", 0], ["2220871885.317", 1], ["2220871890.751", 2], ["2220871919.771", 3], ["2220871927.713", 4], ["2220871934.964", 5], ["2220910399.702", 0], ["2220910401.872", 0], ["2220910402.715", 0], ["2220910403.992", 1], ["2220910404.771", 2], ["2220910405.467", 3], ["2220910483.011", 4], ["2220910492.803", 5], ["2220919197.241", 0], ["2220919199.962", 0], ["2220919200.882", 0], ["2220919208.395", 1], ["2220919213.663", 2], ["2220919234.235", 3], ["2220919241.251", 4], ["2220919248.555", 5], ["2220922126.221", 0], ["2220922128.952", 0], ["2220922129.926", 0], ["2220922137.400", 1], ["2220922142.687", 2], ["2220922187.582", 3], ["2220922219.388", 4], ["2220922229.084", 5], ["2220933986.688", 0], ["2220933989.522", 0], ["2220933990.445", 0], ["2220933991.561", 1], ["2220933992.347", 2], ["2220933992.988", 3], ["2220934000.038", 4], ["2220934058.271", 5], ["2220939801.777", 0], ["2220939804.284", 0], ["2220939805.257", 0], ["2220939813.033", 1], ["2220939818.543", 2], ["2220939823.664", 3], ["2220939867.102", 4], ["2220939869.766", 5], ["2220945652.010", 0], ["2220945654.499", 0], ["2220945655.460", 0], ["2220945663.190", 1], ["2220945668.471", 2], ["2220945673.331", 3], ["2220945692.134", 4], ["2220945694.659", 5], ["2220954639.777", 0], ["2220954641.155", 0], ["2220954641.944", 0], ["2220954642.872", 1], ["2220954643.632", 2], ["2220954644.293", 3], ["2220954744.790", 5], ["2220954759.559", 6], ["2220957606.754", 0], ["2220957608.936", 0], ["2220957609.726", 0], ["2220957610.889", 1], ["2220957611.745", 2], ["2220957612.407", 3], ["2220957775.225", 3], ["2220957778.220", 4], ["2220963540.110", 0], ["2220963542.267", 0], ["2220963543.042", 0], ["2220963544.249", 1], ["2220963545.043", 2], ["2220963545.724", 3], ["2220963634.342", 5], ["2220963642.909", 6], ["2220969506.146", 0], ["2220969508.197", 0], ["2220969509.015", 0], ["2220969510.159", 1], ["2220969510.958", 2], ["2220969511.619", 3], ["2220969571.228", 4], ["2220969597.943", 6], ["2220972507.790", 0], ["2220972510.294", 0], ["2220972511.111", 0], ["2220972517.863", 1], ["2220972523.137", 2], ["2220972528.018", 3], ["2220972560.920", 4], ["2220972570.364", 5], ["2220999146.033", 0], ["2220999148.562", 0], ["2220999149.518", 0], ["2220999157.971", 1], ["2220999163.309", 2], ["2220999168.227", 3], ["2220999199.617", 4], ["2220999202.312", 5], ["2221023217.653", 4], ["2221023226.891", 5], ["2221023237.358", 6], ["2221023242.861", 7], ["2221023247.878", 8], ["2221023252.916", 9], ["2221023673.101", 9], ["2221023683.765", 10], ["2221030213.170", 0], ["2221030215.981", 0], ["2221030216.905", 0], ["2221030224.747", 1], ["2221030230.050", 2], ["2221030234.930", 3], ["2221030271.326", 4], ["2221030281.167", 5], ["2221041694.938", 0], ["2221041698.098", 0], ["2221041699.182", 0], ["2221041707.383", 1], ["2221041713.291", 2], ["2221041718.772", 3], ["2221041745.221", 4], ["2221041755.521", 5], ["2221056540.722", 6], ["2221056549.504", 7], ["2221056554.705", 8], ["2221056559.467", 9], ["2221056564.236", 10], ["2221056568.481", 11], ["2221056584.003", 11], ["2221056586.518", 12], ["2221062354.657", 0], ["2221062357.447", 0], ["2221062358.350", 0], ["2221062365.742", 1], ["2221062371.045", 2], ["2221062375.958", 3], ["2221062394.372", 4], ["2221062396.691", 5], ["2221092788.649", 0], ["2221092790.964", 0], ["2221092791.784", 0], ["2221092798.969", 1], ["2221092804.199", 2], ["2221092844.088", 3], ["2221092853.740", 4], ["2221092874.921", 5], ["2221107302.556", 0], ["2221107305.407", 0], ["2221107306.324", 0], ["2221107313.701", 1], ["2221107318.940", 2], ["2221107323.857", 3], ["2221107369.774", 5], ["2221107372.419", 6], ["2221133969.781", 0], ["2221133972.931", 0], ["2221133973.985", 0], ["2221133975.128", 1], ["2221133975.988", 2], ["2221133976.723", 3], ["2221133983.572", 4], ["2221133985.855", 5], ["2221149135.839", 4], ["2221149145.480", 5], ["2221149150.645", 6], ["2221149155.259", 7], ["2221149159.805", 8], ["2221149162.774", 9], ["2221149185.672", 9], ["2221149193.676", 10], ["2221164180.659", 0], ["2221164182.672", 0], ["2221164183.478", 0], ["2221164184.668", 1], ["2221164185.520", 2], ["2221164186.183", 3], ["2221164215.893", 4], ["2221164219.097", 5], ["2221167143.650", 0], ["2221167146.670", 0], ["2221167147.680", 0], ["2221167155.446", 1], ["2221167160.667", 2], ["2221167193.839", 3], ["2221167201.158", 4], ["2221167208.356", 5], ["2221217315.323", 0], ["2221217317.442", 0], ["2221217318.283", 0], ["2221217319.359", 1], ["2221217320.203", 2], ["2221217320.915", 3], ["2221217349.090", 4], ["2221217360.850", 5], ["2221226125.612", 0], ["2221226128.512", 0], ["2221226129.366", 0], ["2221226137.185", 1], ["2221226142.357", 2], ["2221226147.145", 3], ["2221226184.822", 10], ["2221226187.642", 12], ["2221246907.837", 4], ["2221246915.362", 5], ["2221246925.124", 6], ["2221246933.656", 7], ["2221246938.742", 8], ["2221246943.400", 9], ["2221246952.803", 12], ["2221246958.600", 13], ["2221259050.604", 3], ["2221259059.227", 4], ["2221259062.807", 5], ["2221259068.100", 5], ["2221259073.108", 6], ["2221259082.624", 7], ["2221259110.882", 8], ["2221259113.590", 9], ["2221276584.169", 0], ["2221276586.580", 0], ["2221276587.433", 0], ["2221276595.576", 1], ["2221276600.811", 2], ["2221276605.500", 3], ["2221276629.048", 4], ["2221276638.653", 5], ["2221285629.701", 0], ["2221285631.839", 0], ["2221285632.661", 0], ["2221285640.371", 1], ["2221285645.587", 2], ["2221285677.908", 3], ["2221285685.871", 4], ["2221285693.125", 5], ["2221288669.686", 0], ["2221288672.625", 0], ["2221288673.692", 0], ["2221288681.379", 1], ["2221288686.749", 2], ["2221288691.697", 3], ["2221288720.261", 4], ["2221288730.225", 5], ["2221300566.399", 0], ["2221300568.778", 0], ["2221300569.694", 0], ["2221300576.015", 1], ["2221300581.378", 2], ["2221300586.306", 3], ["2221300617.141", 4], ["2221300626.576", 5], ["2221303479.237", 0], ["2221303481.636", 0], ["2221303482.603", 0], ["2221303489.787", 1], ["2221303494.910", 2], ["2221303508.769", 4], ["2221303510.008", 5], ["2221303517.946", 6], ["2221306429.890", 0], ["2221306432.934", 0], ["2221306433.916", 0], ["2221306441.743", 1], ["2221306447.064", 2], ["2221306451.986", 3], ["2221306476.747", 4], ["2221306486.080", 5], ["2221333029.336", 0], ["2221333032.174", 0], ["2221333033.136", 0], ["2221333038.382", 1], ["2221333043.745", 2], ["2221333048.741", 3], ["2221333084.053", 4], ["2221333093.815", 5], ["2221335956.108", 0], ["2221335959.031", 0], ["2221335959.980", 0], ["2221335961.023", 1], ["2221335961.776", 2], ["2221335997.315", 3], ["2221335998.589", 4], ["2221336000.830", 5], ["2221354670.822", 0], ["2221354673.021", 0], ["2221354679.484", 1], ["2221354684.784", 2], ["2221354688.805", 3], ["2221354690.245", 3], ["2221354710.996", 4], ["2221354713.666", 5], ["2221367455.835", 0], ["2221367458.193", 0], ["2221367466.243", 1], ["2221367471.547", 2], ["2221367476.362", 3], ["2221367481.109", 4], ["2221367511.987", 5], ["2221367522.856", 6], ["2221376190.184", 0], ["2221376193.214", 0], ["2221376201.049", 1], ["2221376206.779", 2], ["2221376211.873", 3], ["2221376216.924", 4], ["2221376237.310", 5], ["2221376247.051", 6], ["2221408762.697", 0], ["2221408765.390", 0], ["2221408766.421", 0], ["2221408773.798", 1], ["2221408779.237", 2], ["2221408784.268", 3], ["2221408811.599", 4], ["2221408821.549", 5], ["2221455591.615", 0], ["2221455594.076", 0], ["2221455594.994", 0], ["2221455596.133", 1], ["2221455596.888", 2], ["2221455597.521", 3], ["2221455627.731", 4], ["2221455637.615", 5], ["2221461362.233", 0], ["2221461365.132", 0], ["2221461366.048", 0], ["2221461373.602", 1], ["2221461378.815", 2], ["2221461383.654", 3], ["2221461409.889", 4], ["2221461419.457", 5], ["2221479115.509", 0], ["2221479118.038", 0], ["2221479118.865", 0], ["2221479134.780", 1], ["2221479135.993", 2], ["2221479136.640", 3], ["2221479249.408", 4], ["2221479288.656", 6], ["2221485062.097", 0], ["2221485064.515", 0], ["2221485071.600", 1], ["2221485076.870", 2], ["2221485081.710", 3], ["2221485086.440", 4], ["2221485106.701", 5], ["2221485126.440", 5], ["2221506822.886", 0], ["2221506825.325", 0], ["2221506826.167", 0], ["2221506833.710", 1], ["2221506838.901", 2], ["2221506843.741", 3], ["2221506871.563", 4], ["2221506881.437", 5], ["2221515604.559", 0], ["2221515607.442", 0], ["2221515608.337", 0], ["2221515615.796", 1], ["2221515621.167", 2], ["2221515626.062", 3], ["2221515654.028", 4], ["2221515664.112", 5], ["2221521386.666", 0], ["2221521389.499", 0], ["2221521390.441", 0], ["2221521398.111", 1], ["2221521403.320", 2], ["2221521408.152", 3], ["2221521435.398", 4], ["2221521445.528", 5], ["2221536369.905", 0], ["2221536372.761", 0], ["2221536373.794", 0], ["2221536374.835", 1], ["2221536375.599", 2], ["2221536414.569", 3], ["2221536443.592", 4], ["2221536446.286", 5], ["2221575239.158", 6], ["2221575247.733", 7], ["2221575252.954", 8], ["2221575257.733", 9], ["2221575262.423", 10], ["2221575267.097", 11], ["2221575276.665", 12], ["2221575293.629", 12], ["2221598992.240", 4], ["2221598994.836", 5], ["2221598995.599", 6], ["2221598996.261", 7], ["2221598996.883", 9], ["2221598997.985", 10], ["2221599047.488", 12], ["2221599054.816", 13], ["2221619683.933", 0], ["2221619687.258", 0], ["2221619688.358", 0], ["2221619696.449", 1], ["2221619701.855", 2], ["2221619706.786", 3], ["2221619736.969", 4], ["2221619746.850", 5], ["2221667151.909", 0], ["2221667154.408", 0], ["2221667155.373", 0], ["2221667156.533", 1], ["2221667157.359", 2], ["2221667178.947", 3], ["2221667179.918", 4], ["2221667182.058", 5], ["2221670124.697", 0], ["2221670127.525", 0], ["2221670128.438", 0], ["2221670135.575", 1], ["2221670140.931", 2], ["2221670145.929", 3], ["2221670178.846", 4], ["2221670181.660", 5], ["2221679107.057", 10], ["2221679115.107", 11], ["2221679120.399", 12], ["2221679125.225", 13], ["2221679129.913", 14], ["2221679140.628", 15], ["2221679154.544", 15], ["2221679156.959", 16], ["2221684992.327", 12], ["2221684994.696", 13], ["2221684995.410", 14], ["2221684996.064", 15], ["2221684996.670", 16], ["2221684997.274", 17], ["2221685061.005", 17], ["2221685083.949", 18], ["2221688100.728", 10], ["2221688110.845", 11], ["2221688116.036", 12], ["2221688120.905", 13], ["2221688125.720", 14], ["2221688136.572", 14], ["2221688150.652", 15], ["2221688153.000", 16], ["2221717702.827", 2], ["2221717711.040", 3], ["2221717716.318", 4], ["2221717721.038", 5], ["2221717725.683", 6], ["2221717736.547", 7], ["2221717742.586", 8], ["2221717749.557", 9], ["2221723807.889", 3], ["2221723810.172", 4], ["2221723810.868", 5], ["2221723811.488", 6], ["2221723812.077", 7], ["2221723828.715", 8], ["2221723829.673", 9], ["2221723831.829", 10], ["2221753078.830", 8], ["2221753088.045", 9], ["2221753093.446", 10], ["2221753098.470", 11], ["2221753103.425", 12], ["2221753108.311", 13], ["2221753135.300", 13], ["2221753144.436", 14], ["2221756027.130", 9], ["2221756039.654", 9], ["2221756041.311", 10], ["2221756046.536", 11], ["2221756051.550", 12], ["2221756071.504", 13], ["2221756078.710", 15], ["2221756085.616", 16], ["2221758942.134", 5], ["2221758951.340", 6], ["2221758957.415", 6], ["2221758958.296", 7], ["2221758958.966", 8], ["2221758959.598", 9], ["2221758972.697", 10], ["2221758975.432", 11], ["2221761826.968", 5], ["2221761836.552", 6], ["2221761842.025", 7], ["2221761847.047", 8], ["2221761851.998", 9], ["2221761856.965", 10], ["2221761867.134", 11], ["2221761875.499", 12], ["2221767686.341", 0], ["2221767688.965", 0], ["2221767689.831", 0], ["2221767697.492", 1], ["2221767702.971", 2], ["2221767707.972", 3], ["2221767727.255", 4], ["2221767729.949", 5], ["2221782529.698", 6], ["2221782539.713", 7], ["2221782541.694", 7], ["2221782542.425", 8], ["2221782543.087", 9], ["2221782557.987", 10], ["2221782567.566", 11], ["2221782596.038", 12], ["2221791493.743", 0], ["2221791496.337", 0], ["2221791497.333", 0], ["2221791505.232", 1], ["2221791510.726", 2], ["2221791515.718", 3], ["2221791534.272", 4], ["2221791537.314", 5], ["2221806517.714", 0], ["2221806520.150", 0], ["2221806520.995", 0], ["2221806528.642", 1], ["2221806533.815", 2], ["2221806571.163", 4], ["2221806573.597", 5], ["2221806582.718", 6], ["2221812300.701", 4], ["2221812308.979", 5], ["2221812314.167", 6], ["2221812318.987", 7], ["2221812323.667", 8], ["2221812328.285", 9], ["2221812337.829", 10], ["2221812345.506", 11], ["2221830654.296", 0], ["2221830656.901", 0], ["2221830657.860", 0], ["2221830666.486", 1], ["2221830672.176", 2], ["2221830677.120", 3], ["2221830705.252", 4], ["2221830715.488", 5], ["2221839408.504", 0], ["2221839411.194", 0], ["2221839412.079", 0], ["2221839419.519", 1], ["2221839424.919", 2], ["2221839429.943", 3], ["2221839461.787", 4], ["2221839471.280", 5], ["2221871753.180", 0], ["2221871755.878", 0], ["2221871756.808", 0], ["2221871764.320", 2], ["2221871765.643", 3], ["2221871770.715", 4], ["2221871812.071", 5], ["2221871814.857", 6], ["2221874946.668", 0], ["2221874949.740", 0], ["2221874950.755", 0], ["2221874951.840", 1], ["2221874952.577", 2], ["2221874953.190", 3], ["2221874988.616", 4], ["2221874991.477", 5], ["2221915876.173", 10], ["2221915891.962", 11], ["2221915897.437", 12], ["2221915906.118", 12], ["2221915907.010", 13], ["2221915907.658", 14], ["2221915927.009", 15], ["2221915929.376", 16], ["2221930546.105", 4], ["2221930554.715", 5], ["2221930560.016", 6], ["2221930564.909", 7], ["2221930569.773", 8], ["2221930598.999", 8], ["2221930604.406", 9], ["2221930617.422", 10], ["2221942620.120", 0], ["2221942622.155", 0], ["2221942622.972", 0], ["2221942624.035", 1], ["2221942624.884", 2], ["2221942625.559", 3], ["2221942640.120", 4], ["2221942642.743", 5], ["2221951188.496", 0], ["2221951191.453", 0], ["2221951192.457", 0], ["2221951199.904", 1], ["2221951205.076", 2], ["2221951209.895", 3], ["2221951228.175", 4], ["2221951238.256", 5], ["2221974601.791", 0], ["2221974604.751", 0], ["2221974605.765", 0], ["2221974613.374", 1], ["2221974618.614", 2], ["2221974623.467", 3], ["2221974658.802", 4], ["2221974668.294", 5], ["2221983456.722", 8], ["2221983466.044", 9], ["2221983470.137", 10], ["2221983471.863", 10], ["2221983472.549", 11], ["2221983473.184", 12], ["2221983486.066", 13], ["2221983488.642", 14], ["2222018454.302", 7], ["2222018463.085", 8], ["2222018468.503", 9], ["2222018473.534", 10], ["2222018478.536", 11], ["2222018490.793", 12], ["2222018497.011", 13], ["2222018511.145", 14], ["2222042064.306", 6], ["2222042078.732", 7], ["2222042083.974", 6], ["2222042088.969", 7], ["2222042093.737", 8], ["2222042122.419", 9], ["2222042128.702", 10], ["2222042135.531", 11], ["2222086494.364", 6], ["2222086496.368", 7], ["2222086497.107", 8], ["2222086497.779", 9], ["2222086498.442", 10], ["2222086499.047", 11], ["2222086522.704", 11], ["2222086525.063", 12], ["2222121984.503", 0], ["2222121987.456", 0], ["2222121988.390", 0], ["2222121989.542", 1], ["2222121990.337", 2], ["2222121991.058", 3], ["2222122026.562", 4], ["2222122036.430", 5], ["2222124960.223", 0], ["2222124962.684", 0], ["2222124963.568", 0], ["2222124964.809", 1], ["2222124965.582", 2], ["2222124966.237", 3], ["2222124993.947", 4], ["2222124996.940", 5], ["2222142472.303", 0], ["2222142474.979", 0], ["2222142475.890", 0], ["2222142483.753", 1], ["2222142489.255", 2], ["2222142494.365", 3], ["2222142513.791", 4], ["2222142516.333", 5], ["2222145431.370", 0], ["2222145434.414", 0], ["2222145435.376", 0], ["2222145443.502", 1], ["2222145448.708", 2], ["2222145490.016", 3], ["2222145497.674", 4], ["2222145505.039", 5], ["2222151288.657", 0], ["2222151291.531", 0], ["2222151292.510", 0], ["2222151299.897", 1], ["2222151305.202", 2], ["2222151310.117", 3], ["2222151342.171", 4], ["2222151352.365", 5], ["2222162960.307", 0], ["2222162961.827", 0], ["2222162962.670", 0], ["2222162963.724", 1], ["2222162964.530", 2], ["2222162965.168", 3], ["2222162990.645", 4], ["2222162993.357", 5], ["2222201204.756", 0], ["2222201207.378", 0], ["2222201208.325", 0], ["2222201215.767", 2], ["2222201217.097", 3], ["2222201222.180", 4], ["2222201251.831", 5], ["2222201261.617", 6], ["2222204119.914", 6], ["2222204130.178", 4], ["2222204135.426", 4], ["2222204139.309", 4], ["2222204149.482", 3], ["2222204154.519", 4], ["2222204191.391", 5], ["2222204198.473", 6], ["2222221720.729", 0], ["2222221723.411", 0], ["2222221731.708", 1], ["2222221737.021", 2], ["2222221741.915", 3], ["2222221769.514", 3], ["2222221770.634", 4], ["2222221772.961", 5], ["2222236544.093", 0], ["2222236546.649", 0], ["2222236547.578", 0], ["2222236555.842", 1], ["2222236561.152", 2], ["2222236566.012", 3], ["2222236578.035", 4], ["2222236586.035", 5], ["2222266098.848", 1], ["2222266107.058", 2], ["2222266112.320", 3], ["2222266117.355", 4], ["2222266122.409", 5], ["2222266133.566", 6], ["2222266139.853", 7], ["2222266146.915", 8], ["2222287073.756", 0], ["2222287076.414", 0], ["2222287077.339", 0], ["2222287085.148", 1], ["2222287090.533", 2], ["2222287095.498", 3], ["2222287119.676", 4], ["2222287129.288", 5], ["2222304682.427", 0], ["2222304684.620", 0], ["2222304685.443", 0], ["2222304686.519", 1], ["2222304687.259", 2], ["2222304720.403", 3], ["2222304727.641", 4], ["2222304734.793", 5], ["2222335635.241", 0], ["2222335638.141", 0], ["2222335639.068", 0], ["2222335646.547", 1], ["2222335652.068", 2], ["2222335657.009", 3], ["2222335688.319", 4], ["2222335690.896", 5], ["2222338578.572", 7], ["2222338586.246", 9], ["2222338590.328", 10], ["2222338595.378", 11], ["2222338600.239", 12], ["2222338604.997", 13], ["2222338614.681", 14], ["2222338622.581", 15], ["2222439051.430", 0], ["2222439052.969", 0], ["2222439053.752", 0], ["2222439054.806", 1], ["2222439055.618", 2], ["2222439056.292", 3], ["2222439080.742", 4], ["2222439083.279", 5], ["2222442034.006", 6], ["2222442040.485", 7], ["2222442046.042", 8], ["2222442055.165", 9], ["2222442060.535", 10], ["2222442065.550", 11], ["2222442075.608", 12], ["2222442084.007", 13], ["2222450761.508", 3], ["2222450763.915", 4], ["2222450764.730", 5], ["2222450765.419", 6], ["2222450766.059", 7], ["2222450766.687", 8], ["2222450783.058", 9], ["2222450790.961", 10], ["2222478110.775", 0], ["2222478113.410", 0], ["2222478114.435", 0], ["2222478122.357", 1], ["2222478127.724", 2], ["2222478132.520", 3], ["2222478164.717", 4], ["2222478174.399", 5], ["2222504680.272", 7], ["2222504690.086", 7], ["2222504700.780", 8], ["2222504706.336", 9], ["2222504711.848", 10], ["2222504716.797", 11], ["2222504732.412", 12], ["2222504741.602", 13], ["2222516375.845", 0], ["2222516378.821", 0], ["2222516386.287", 1], ["2222516391.544", 2], ["2222516396.368", 3], ["2222516432.908", 4], ["2222516441.730", 5], ["2222516449.085", 6], ["2222528065.763", 2], ["2222528075.109", 3], ["2222528083.300", 3], ["2222528088.216", 4], ["2222528093.017", 5], ["2222528097.790", 6], ["2222528123.342", 7], ["2222528132.216", 8], ["2222542936.258", 3], ["2222542940.841", 2], ["2222542948.224", 1], ["2222542949.094", 2], ["2222542949.740", 3], ["2222542950.356", 4], ["2222542997.180", 5], ["2222542999.920", 6], ["2222594617.729", 0], ["2222594620.142", 0], ["2222594621.039", 0], ["2222594627.918", 1], ["2222594633.080", 2], ["2222594637.872", 3], ["2222594666.085", 4], ["2222594675.934", 5], ["2222643757.252", 0], ["2222643759.332", 0], ["2222643760.224", 0], ["2222643768.046", 1], ["2222643773.326", 2], ["2222643805.357", 3], ["2222643813.006", 4], ["2222643819.964", 5], ["2222650077.317", 0], ["2222650080.496", 0], ["2222650081.516", 0], ["2222650089.443", 1], ["2222650095.088", 2], ["2222650100.120", 3], ["2222650124.370", 4], ["2222650134.104", 5], ["2222661145.506", 0], ["2222661148.144", 0], ["2222661149.126", 0], ["2222661157.213", 1], ["2222661162.629", 2], ["2222661167.650", 3], ["2222661189.763", 4], ["2222661199.011", 5], ["2222672778.744", 0], ["2222672781.247", 0], ["2222672789.243", 1], ["2222672794.591", 2], ["2222672799.454", 3], ["2222672850.293", 3], ["2222672857.947", 4], ["2222672865.369", 5], ["2222690445.701", 0], ["2222690448.346", 0], ["2222690456.183", 1], ["2222690461.540", 2], ["2222690466.936", 3], ["2222690477.161", 3], ["2222690499.118", 4], ["2222690501.643", 5], ["2222693353.524", 0], ["2222693356.246", 0], ["2222693363.815", 1], ["2222693369.117", 2], ["2222693374.004", 3], ["2222693378.832", 4], ["2222693398.474", 5], ["2222693407.790", 6], ["2222711598.123", 0], ["2222711601.025", 0], ["2222711601.864", 0], ["2222711609.381", 1], ["2222711614.563", 2], ["2222711619.393", 3], ["2222711642.394", 4], ["2222711651.941", 5], ["2222747408.964", 0], ["2222747411.465", 0], ["2222747412.350", 0], ["2222747413.463", 1], ["2222747414.313", 2], ["2222747414.960", 3], ["2222747438.368", 4], ["2222747440.716", 5], ["2222750420.614", 0], ["2222750422.825", 0], ["2222750423.658", 0], ["2222750431.688", 1], ["2222750437.096", 2], ["2222750441.979", 3], ["2222750472.689", 4], ["2222750481.985", 5], ["2222771401.661", 0], ["2222771404.125", 0], ["2222771411.909", 1], ["2222771417.130", 2], ["2222771421.968", 3], ["2222771426.679", 4], ["2222771448.543", 5], ["2222771458.040", 6], ["2222794799.130", 0], ["2222794801.274", 0], ["2222794802.137", 0], ["2222794809.683", 1], ["2222794815.053", 2], ["2222794820.015", 3], ["2222794847.216", 4], ["2222794856.873", 5], ["2222815342.815", 0], ["2222815345.770", 0], ["2222815346.755", 0], ["2222815355.222", 1], ["2222815360.691", 2], ["2222815389.428", 3], ["2222815397.291", 4], ["2222815404.408", 5], ["2222821569.440", 0], ["2222821572.060", 0], ["2222821572.969", 0], ["2222821581.099", 1], ["2222821586.525", 2], ["2222821591.500", 3], ["2222821621.343", 5], ["2222821628.420", 6], ["2222830337.308", 0], ["2222830339.342", 0], ["2222830340.201", 0], ["2222830341.440", 1], ["2222830342.182", 2], ["2222830342.827", 3], ["2222830378.046", 4], ["2222830387.828", 5], ["2222856764.057", 0], ["2222856766.586", 0], ["2222856774.234", 1], ["2222856779.375", 2], ["2222856784.052", 3], ["2222856788.670", 4], ["2222856823.883", 5], ["2222856846.025", 5], ["2222892587.590", 0], ["2222892590.073", 0], ["2222892591.038", 0], ["2222892598.927", 1], ["2222892604.329", 2], ["2222892609.223", 3], ["2222892651.102", 4], ["2222892660.355", 5], ["2222913252.301", 2], ["2222913259.849", 3], ["2222913265.052", 4], ["2222913270.086", 5], ["2222913275.084", 6], ["2222913280.032", 7], ["2222913289.103", 8], ["2222913306.462", 8], ["2222925254.884", 4], ["2222925258.477", 4], ["2222925259.236", 5], ["2222925259.860", 6], ["2222925260.475", 7], ["2222925261.106", 8], ["2222925279.849", 9], ["2222925288.665", 10], ["2222942786.607", 6], ["2222942795.773", 7], ["2222942804.952", 7], ["2222942805.874", 8], ["2222942806.549", 9], ["2222942827.152", 10], ["2222942828.377", 11], ["2222942834.983", 12], ["2222954391.778", 0], ["2222954394.850", 0], ["2222954395.833", 0], ["2222954403.611", 1], ["2222954409.059", 2], ["2222954414.106", 3], ["2222954438.008", 4], ["2222954447.837", 5], ["2222957286.769", 0], ["2222957288.112", 0], ["2222957288.945", 0], ["2222957290.062", 1], ["2222957290.858", 2], ["2222957330.737", 3], ["2222957332.187", 4], ["2222957334.480", 5], ["2222974968.068", 0], ["2222974970.933", 0], ["2222974971.867", 0], ["2222974973.108", 1], ["2222974973.950", 2], ["2222974974.617", 3], ["2222974992.449", 4], ["2222974995.175", 5], ["2222989720.468", 0], ["2222989723.642", 0], ["2222989724.630", 0], ["2222989732.356", 1], ["2222989737.617", 2], ["2222989742.420", 3], ["2222989772.895", 4], ["2222989781.883", 5], ["2223065949.571", 2], ["2223065958.525", 3], ["2223065969.544", 1], ["2223065970.416", 2], ["2223065971.030", 3], ["2223065971.620", 4], ["2223066022.712", 5], ["2223066031.255", 6], ["2223084077.861", 0], ["2223084080.543", 0], ["2223084081.483", 0], ["2223084088.927", 1], ["2223084094.431", 2], ["2223084127.156", 3], ["2223084134.999", 4], ["2223084142.321", 5], ["2223089994.676", 0], ["2223089997.203", 0], ["2223089998.028", 0], ["2223089999.227", 1], ["2223089999.972", 2], ["2223090000.610", 3], ["2223090148.488", 3], ["2223090151.084", 4], ["2223096152.124", 0], ["2223096154.217", 0], ["2223096155.036", 0], ["2223096156.176", 1], ["2223096156.968", 2], ["2223096157.615", 3], ["2223096173.636", 4], ["2223096176.246", 5], ["2223128341.239", 3], ["2223128350.071", 4], ["2223128357.897", 4], ["2223128368.642", 3], ["2223128378.028", 3], ["2223128383.031", 4], ["2223128467.255", 5], ["2223128475.930", 6], ["2223166786.310", 0], ["2223166789.231", 0], ["2223166790.240", 0], ["2223166797.659", 1], ["2223166803.066", 2], ["2223166808.057", 3], ["2223166837.189", 4], ["2223166846.513", 5], ["2223208205.760", 0], ["2223208208.310", 0], ["2223208209.223", 0], ["2223208216.219", 1], ["2223208221.624", 2], ["2223208268.021", 4], ["2223208269.426", 5], ["2223208279.040", 6], ["2223232395.925", 0], ["2223232398.334", 0], ["2223232399.188", 0], ["2223232419.266", 1], ["2223232425.797", 2], ["2223232430.773", 3], ["2223232450.559", 4], ["2223232453.181", 5], ["2223247171.685", 0], ["2223247174.506", 0], ["2223247175.446", 0], ["2223247182.831", 1], ["2223247188.038", 2], ["2223247192.931", 3], ["2223247226.608", 4], ["2223247236.219", 5], ["2223258825.770", 0], ["2223258828.852", 0], ["2223258829.847", 0], ["2223258837.473", 1], ["2223258842.894", 2], ["2223258847.910", 3], ["2223258886.187", 4], ["2223258896.353", 5], ["2223282532.123", 0], ["2223282542.118", 1], ["2223282547.573", 2], ["2223282552.308", 3], ["2223282556.918", 4], ["2223282561.506", 5], ["2223282570.792", 6], ["2223282578.412", 7], ["2223297171.110", 0], ["2223297173.645", 0], ["2223297174.535", 0], ["2223297175.679", 1], ["2223297176.432", 2], ["2223297177.132", 3], ["2223297207.283", 4], ["2223297209.824", 5], ["2223308946.865", 0], ["2223308948.880", 0], ["2223308949.737", 0], ["2223308950.804", 1], ["2223308951.622", 2], ["2223308952.232", 3], ["2223308968.268", 4], ["2223308970.811", 5], ["2223320782.045", 0], ["2223320785.111", 0], ["2223320786.060", 0], ["2223320793.693", 1], ["2223320799.022", 2], ["2223320832.992", 3], ["2223320840.726", 4], ["2223320848.076", 5], ["2223335478.250", 3], ["2223335485.815", 4], ["2223335491.160", 5], ["2223335496.056", 6], ["2223335500.927", 7], ["2223335512.334", 8], ["2223335518.514", 9], ["2223335525.477", 10], ["2223338396.836", 0], ["2223338399.253", 0], ["2223338400.108", 0], ["2223338401.193", 1], ["2223338401.998", 2], ["2223338498.246", 3], ["2223338505.528", 4], ["2223338539.917", 4], ["2223415667.560", 0], ["2223415670.402", 0], ["2223415671.360", 0], ["2223415672.390", 1], ["2223415673.161", 2], ["2223415673.827", 3], ["2223415689.719", 4], ["2223415692.360", 5], ["2223436507.423", 2], ["2223436516.767", 3], ["2223436522.265", 5], ["2223436523.386", 7], ["2223436524.189", 9], ["2223436524.996", 10], ["2223436535.525", 12], ["2223436538.141", 13], ["2223439445.055", 0], ["2223439447.518", 0], ["2223439448.396", 0], ["2223439449.569", 1], ["2223439450.363", 2], ["2223439451.056", 3], ["2223439477.022", 4], ["2223439511.238", 5], ["2223451288.918", 1], ["2223451286.517", 0], ["2223451289.750", 0], ["2223451297.081", 1], ["2223451302.407", 2], ["2223451307.293", 3], ["2223451331.990", 4], ["2223451341.606", 5], ["2223497829.877", 6], ["2223497838.684", 7], ["2223497843.956", 8], ["2223497848.844", 9], ["2223497853.143", 10], ["2223497857.789", 10], ["2223497884.418", 11], ["2223497887.094", 12], ["2223503677.632", 6], ["2223503692.124", 8], ["2223503693.369", 9], ["2223503698.761", 10], ["2223503703.593", 11], ["2223503715.593", 12], ["2223503721.916", 13], ["2223503728.793", 14], ["2223515338.420", 0], ["2223515340.948", 0], ["2223515341.884", 0], ["2223515349.093", 1], ["2223515354.384", 2], ["2223515359.290", 3], ["2223515385.543", 4], ["2223515395.242", 5], ["2223527100.101", 0], ["2223527102.463", 0], ["2223527103.295", 0], ["2223527110.658", 1], ["2223527115.851", 2], ["2223527120.649", 3], ["2223527141.736", 4], ["2223527151.210", 5], ["2223547674.472", 0], ["2223547677.343", 0], ["2223547678.270", 0], ["2223547685.827", 1], ["2223547691.150", 2], ["2223547695.944", 3], ["2223547720.360", 4], ["2223547729.522", 5], ["2223556397.789", 0], ["2223556400.675", 0], ["2223556401.582", 0], ["2223556421.156", 1], ["2223556427.123", 2], ["2223556459.474", 3], ["2223556467.607", 4], ["2223556475.080", 5], ["2223571268.948", 0], ["2223571271.929", 0], ["2223571272.915", 0], ["2223571285.663", 1], ["2223571291.120", 2], ["2223571295.988", 3], ["2223571323.013", 4], ["2223571332.446", 5], ["2223587000.077", 0], ["2223587018.871", 0], ["2223587020.445", 1], ["2223587021.191", 2], ["2223587021.845", 3], ["2223587022.470", 4], ["2223587057.855", 4], ["2223587060.475", 5], ["2223595829.930", 0], ["2223595832.479", 0], ["2223595833.301", 0], ["2223595841.063", 1], ["2223595846.251", 2], ["2223595851.041", 3], ["2223595874.070", 4], ["2223595883.901", 5], ["2223640876.750", 6], ["2223640878.938", 7], ["2223640879.720", 8], ["2223640880.389", 9], ["2223640881.033", 10], ["2223640881.683", 11], ["2223640885.807", 12], ["2223640887.895", 13], ["2223663963.260", 0], ["2223663965.644", 0], ["2223663966.492", 0], ["2223663967.596", 1], ["2223663968.421", 2], ["2223663989.675", 3], ["2223663990.735", 4], ["2223663992.874", 5], ["2223669803.917", 0], ["2223669806.731", 0], ["2223669807.757", 0], ["2223669815.252", 1], ["2223669820.479", 2], ["2223669825.382", 3], ["2223669860.264", 4], ["2223669862.873", 5], ["2223692985.423", 0], ["2223692988.166", 0], ["2223692989.120", 0], ["2223692990.224", 1], ["2223692991.007", 2], ["2223693027.734", 3], ["2223693035.364", 4], ["2223693042.660", 5], ["2223695945.915", 0], ["2223695948.551", 0], ["2223695949.593", 0], ["2223695950.699", 1], ["2223695975.703", 2], ["2223695976.867", 3], ["2223695977.513", 4], ["2223695979.681", 5], ["2223716482.471", 0], ["2223716485.146", 0], ["2223716486.170", 0], ["2223716493.565", 1], ["2223716498.806", 2], ["2223716503.626", 3], ["2223716533.846", 4], ["2223716536.578", 5], ["2223742899.129", 4], ["2223742901.544", 5], ["2223742902.261", 6], ["2223742902.946", 7], ["2223742903.587", 8], ["2223742909.399", 9], ["2223742910.279", 10], ["2223742912.394", 11], ["2223801447.754", 0], ["2223801450.266", 0], ["2223801451.223", 0], ["2223801458.498", 1], ["2223801463.746", 2], ["2223801497.210", 3], ["2223801505.511", 4], ["2223801512.760", 5], ["2223816308.655", 0], ["2223816314.290", 1], ["2223816319.708", 2], ["2223816323.796", 3], ["2223816328.099", 3], ["2223816348.909", 4], ["2223816355.313", 5], ["2223816362.328", 6], ["2223822113.749", 1], ["2223822124.169", 2], ["2223822129.233", 3], ["2223822140.393", 2], ["2223822145.405", 3], ["2223822150.261", 4], ["2223822195.451", 6], ["2223822199.654", 7], ["2223836833.716", 3], ["2223836843.033", 3], ["2223836848.506", 4], ["2223836853.482", 5], ["2223836858.359", 6], ["2223836863.263", 7], ["2223836883.795", 9], ["2223836892.371", 10], ["2223839819.445", 3], ["2223839829.126", 4], ["2223839834.491", 5], ["2223839839.338", 6], ["2223839850.708", 6], ["2223839875.670", 7], ["2223839881.558", 8], ["2223839908.321", 9], ["2223867107.659", 9], ["2223867116.884", 10], ["2223867122.377", 11], ["2223867127.307", 12], ["2223867132.238", 13], ["2223867156.582", 13], ["2223867162.052", 14], ["2223867174.172", 15], ["2223879041.832", 0], ["2223879044.638", 0], ["2223879045.551", 0], ["2223879052.612", 1], ["2223879057.806", 2], ["2223879085.824", 3], ["2223879093.791", 4], ["2223879100.889", 5], ["2223881959.330", 4], ["2223881968.303", 5], ["2223881973.789", 6], ["2223881977.720", 7], ["2223881979.719", 7], ["2223881991.672", 8], ["2223881992.783", 9], ["2223881994.986", 10], ["2223884891.375", 6], ["2223884892.519", 7], ["2223884893.164", 8], ["2223884893.765", 9], ["2223884894.368", 10], ["2223884932.593", 11], ["2223884940.366", 12], ["2223884957.309", 14], ["2223887866.992", 4], ["2223887875.796", 5], ["2223887881.110", 6], ["2223887885.927", 7], ["2223887890.663", 8], ["2223887902.005", 9], ["2223887908.085", 10], ["2223887929.308", 10], ["2223940974.343", 3], ["2223940976.749", 4], ["2223940977.441", 5], ["2223940978.089", 6], ["2223940978.679", 7], ["2223940985.642", 8], ["2223940986.471", 9], ["2223940988.544", 10], ["2223943913.798", 0], ["2223943916.830", 0], ["2223943917.744", 0], ["2223943918.932", 1], ["2223943919.658", 2], ["2223943920.307", 3], ["2223943956.989", 4], ["2223943959.794", 5], ["2223970371.078", 0], ["2223970373.821", 0], ["2223970374.801", 0], ["2223970382.117", 1], ["2223970387.444", 2], ["2223970426.428", 3], ["2223970435.459", 4], ["2223970448.546", 5], ["2223979105.111", 5], ["2223979115.211", 5], ["2223979120.646", 6], ["2223979125.591", 7], ["2223979130.496", 8], ["2223979157.308", 10], ["2223979164.509", 11], ["2223979171.506", 12], ["2223991052.699", 0], ["2223991055.289", 0], ["2223991056.224", 0], ["2223991062.831", 1], ["2223991067.915", 2], ["2223991093.848", 3], ["2223991101.562", 4], ["2223991108.503", 5], ["2224032491.974", 0], ["2224032494.615", 0], ["2224032495.476", 0], ["2224032503.182", 1], ["2224032508.458", 2], ["2224032513.353", 3], ["2224032541.086", 4], ["2224032551.027", 5], ["2224056400.016", 0], ["2224056402.949", 0], ["2224056403.933", 0], ["2224056415.849", 1], ["2224056421.479", 2], ["2224056426.517", 3], ["2224056454.509", 4], ["2224056464.321", 5], ["2224100334.476", 0], ["2224100336.947", 0], ["2224100337.768", 0], ["2224100345.195", 1], ["2224100350.288", 2], ["2224100354.975", 3], ["2224100376.055", 4], ["2224100385.398", 5], ["2224132549.455", 0], ["2224132558.810", 1], ["2224132570.162", 1], ["2224132575.214", 2], ["2224132580.000", 3], ["2224132584.763", 4], ["2224132612.683", 5], ["2224132620.739", 6], ["2224153180.013", 2], ["2224153188.466", 3], ["2224153193.586", 5], ["2224153198.490", 6], ["2224153203.187", 7], ["2224153213.871", 8], ["2224153236.328", 8], ["2224153244.315", 9], ["2224173761.699", 0], ["2224173764.957", 0], ["2224173765.938", 0], ["2224173773.585", 1], ["2224173778.800", 2], ["2224173783.648", 3], ["2224173803.196", 4], ["2224173805.576", 5], ["2224182719.815", 5], ["2224182729.172", 6], ["2224182731.374", 8], ["2224182736.486", 9], ["2224182741.228", 10], ["2224182745.892", 11], ["2224182756.712", 12], ["2224182764.504", 13], ["2224233131.976", 0], ["2224233134.385", 0], ["2224233135.242", 0], ["2224233136.355", 1], ["2224233137.170", 2], ["2224233137.823", 3], ["2224233158.150", 4], ["2224233160.675", 5], ["2224268773.984", 0], ["2224268776.478", 0], ["2224268777.408", 0], ["2224268784.460", 1], ["2224268789.684", 2], ["2224268794.601", 3], ["2224268838.006", 4], ["2224268847.477", 5], ["2224277675.485", 0], ["2224277677.537", 0], ["2224277678.375", 0], ["2224277679.397", 1], ["2224277680.191", 2], ["2224277717.297", 3], ["2224277718.318", 4], ["2224277720.579", 5], ["2224283474.015", 2], ["2224283484.555", 3], ["2224283489.605", 4], ["2224283494.363", 5], ["2224283499.073", 6], ["2224283503.723", 7], ["2224283573.396", 7], ["2224283582.123", 8], ["2224286801.295", 0], ["2224286803.897", 0], ["2224286804.775", 0], ["2224286812.860", 1], ["2224286818.145", 2], ["2224286823.042", 3], ["2224286846.076", 4], ["2224286855.343", 5], ["2224324663.550", 0], ["2224324666.089", 0], ["2224324667.047", 0], ["2224324674.159", 1], ["2224324679.506", 2], ["2224324684.393", 3], ["2224324712.160", 4], ["2224324721.837", 5], ["2224353822.604", 5], ["2224353823.931", 6], ["2224353824.623", 7], ["2224353825.323", 8], ["2224353825.979", 9], ["2224353826.619", 10], ["2224353830.552", 11], ["2224353832.607", 12], ["2224371445.952", 0], ["2224371447.975", 0], ["2224371448.766", 0], ["2224371449.648", 1], ["2224371450.444", 2], ["2224371451.086", 3], ["2224371487.607", 5], ["2224371490.477", 6], ["2224383348.323", 5], ["2224383351.763", 5], ["2224383352.504", 6], ["2224383366.093", 7], ["2224383371.694", 8], ["2224383376.729", 9], ["2224383393.474", 10], ["2224383402.817", 11], ["2224405539.906", 0], ["2224405542.869", 0], ["2224405543.837", 0], ["2224405551.603", 1], ["2224405556.911", 2], ["2224405561.802", 3], ["2224405588.433", 4], ["2224405598.352", 5], ["2224423347.277", 0], ["2224423350.062", 0], ["2224423351.038", 0], ["2224423358.876", 1], ["2224423364.291", 2], ["2224423369.042", 3], ["2224423400.106", 4], ["2224423409.731", 5], ["2224470732.034", 0], ["2224470734.413", 0], ["2224470735.234", 0], ["2224470736.289", 1], ["2224470737.067", 2], ["2224470737.681", 3], ["2224470759.310", 4], ["2224470761.852", 5], ["2224473642.446", 0], ["2224473644.526", 0], ["2224473645.364", 0], ["2224473646.357", 1], ["2224473647.148", 2], ["2224473647.776", 3], ["2224473674.909", 4], ["2224473845.627", 11], ["2224517822.977", 0], ["2224517825.630", 0], ["2224517826.543", 0], ["2224517833.965", 1], ["2224517839.193", 2], ["2224517844.049", 3], ["2224517873.428", 4], ["2224517883.073", 5], ["2224527161.731", 0], ["2224527164.323", 0], ["2224527165.318", 0], ["2224527173.784", 1], ["2224527179.127", 2], ["2224527183.913", 3], ["2224527202.587", 4], ["2224527205.118", 5], ["2224530064.009", 0], ["2224530066.769", 0], ["2224530067.730", 0], ["2224530075.059", 1], ["2224530080.134", 2], ["2224530112.899", 4], ["2224530114.150", 5], ["2224530116.301", 6], ["2224541890.979", 0], ["2224541893.903", 0], ["2224541902.116", 1], ["2224541907.400", 2], ["2224541912.259", 3], ["2224541917.048", 4], ["2224541938.335", 6], ["2224541941.295", 7], ["2224597903.786", 0], ["2224597906.316", 0], ["2224597907.226", 0], ["2224597908.215", 1], ["2224597908.997", 2], ["2224597909.613", 3], ["2224597951.857", 4], ["2224597954.644", 5], ["2224612691.195", 6], ["2224612701.342", 6], ["2224612706.568", 7], ["2224612711.355", 8], ["2224612716.063", 9], ["2224612720.728", 10], ["2224612737.203", 11], ["2224612745.792", 12], ["2224627612.736", 4], ["2224627621.774", 5], ["2224627627.114", 6], ["2224627638.270", 6], ["2224627643.201", 7], ["2224627666.378", 8], ["2224627672.386", 9], ["2224627679.221", 10], ["2224663841.337", 3], ["2224663847.665", 4], ["2224663852.785", 5], ["2224663857.609", 6], ["2224663862.394", 7], ["2224663867.136", 8], ["2224663881.363", 10], ["2224663889.121", 11], ["2224670599.651", 0], ["2224670601.767", 0], ["2224670602.550", 0], ["2224670603.563", 1], ["2224670604.310", 2], ["2224670623.909", 3], ["2224670624.982", 4], ["2224670627.165", 5], ["2224673512.072", 0], ["2224673514.286", 0], ["2224673515.136", 0], ["2224673516.214", 1], ["2224673517.007", 2], ["2224673517.661", 3], ["2224673546.184", 4], ["2224673548.917", 5], ["2224717687.613", 0], ["2224717690.125", 0], ["2224717691.016", 0], ["2224717698.371", 2], ["2224717699.671", 3], ["2224717704.714", 4], ["2224717727.335", 5], ["2224717730.117", 6], ["2224771411.105", 0], ["2224771414.856", 0], ["2224771416.250", 0], ["2224771425.718", 1], ["2224771435.004", 2], ["2224771443.340", 3], ["2224771493.795", 4], ["2224771503.349", 5], ["2224783185.017", 0], ["2224783187.660", 0], ["2224783188.557", 0], ["2224783196.187", 1], ["2224783201.526", 2], ["2224783206.402", 3], ["2224783234.763", 4], ["2224783244.464", 5], ["2224806707.656", 0], ["2224806710.315", 0], ["2224806711.218", 0], ["2224806719.047", 1], ["2224806724.337", 2], ["2224806729.185", 3], ["2224806778.412", 4], ["2224806789.083", 5], ["2224812675.716", 0], ["2224812678.302", 0], ["2224812679.212", 0], ["2224812680.342", 1], ["2224812681.109", 2], ["2224812681.747", 3], ["2224812770.494", 4], ["2224812779.815", 5], ["2224815672.876", 0], ["2224815675.668", 0], ["2224815676.617", 0], ["2224815677.865", 1], ["2224815678.723", 2], ["2224815679.393", 3], ["2224815711.777", 4], ["2224815714.501", 5], ["2224827361.096", 0], ["2224827363.775", 0], ["2224827364.703", 0], ["2224827365.821", 1], ["2224827366.570", 2], ["2224827367.188", 3], ["2224827399.834", 4], ["2224827402.211", 5], ["2224862662.607", 4], ["2224862670.850", 5], ["2224862676.080", 6], ["2224862680.971", 7], ["2224862685.826", 8], ["2224862690.646", 9], ["2224862699.973", 10], ["2224862718.756", 10], ["2224883139.851", 0], ["2224883142.743", 0], ["2224883143.611", 0], ["2224883151.600", 1], ["2224883156.936", 2], ["2224883161.811", 3], ["2224883196.922", 4], ["2224883206.116", 5], ["2224894807.055", 0], ["2224894810.054", 0], ["2224894811.087", 0], ["2224894818.203", 1], ["2224894823.517", 2], ["2224894828.492", 3], ["2224894855.125", 4], ["2224894864.888", 5], ["2224909674.406", 5], ["2224909675.721", 6], ["2224909676.463", 7], ["2224909677.154", 8], ["2224909677.877", 9], ["2224909683.889", 10], ["2224909684.692", 11], ["2224909686.767", 13], ["2224918519.927", 3], ["2224918522.549", 4], ["2224918523.274", 5], ["2224918523.908", 6], ["2224918534.542", 7], ["2224918535.259", 8], ["2224918540.573", 9], ["2224918542.748", 10], ["2224930262.017", 0], ["2224930264.599", 0], ["2224930265.521", 0], ["2224930266.541", 1], ["2224930267.346", 2], ["2224930286.492", 3], ["2224930287.608", 4], ["2224930289.773", 5], ["2224942190.025", 0], ["2224942191.987", 0], ["2224942192.782", 0], ["2224942193.864", 1], ["2224942194.676", 2], ["2224942195.348", 3], ["2224942223.960", 4], ["2224942226.556", 5], ["2224954133.208", 0], ["2224954136.062", 0], ["2224954136.979", 0], ["2224954137.963", 1], ["2224954138.827", 2], ["2224954139.572", 3], ["2224954184.183", 4], ["2224954194.148", 5], ["2224966095.507", 0], ["2224966098.011", 0], ["2224966098.967", 0], ["2224966103.556", 1], ["2224966108.886", 3], ["2224966109.953", 4], ["2224966139.564", 5], ["2224966148.980", 6], ["2225040986.628", 2], ["2225040989.045", 3], ["2225040989.828", 4], ["2225040990.479", 5], ["2225040991.099", 6], ["2225040991.721", 7], ["2225040996.272", 8], ["2225040998.338", 9], ["2225052698.547", 4], ["2225052701.319", 4], ["2225052702.164", 5], ["2225052702.832", 6], ["2225052703.464", 7], ["2225052716.674", 8], ["2225052717.837", 9], ["2225052719.951", 10], ["2225085066.027", 0], ["2225085068.571", 0], ["2225085069.465", 0], ["2225085076.517", 1], ["2225085081.716", 2], ["2225085086.540", 3], ["2225085123.061", 4], ["2225085132.317", 6], ["2225093933.863", 4], ["2225093936.359", 5], ["2225093937.120", 6], ["2225093937.777", 7], ["2225093939.463", 9], ["2225093946.712", 11], ["2225093947.676", 12], ["2225093949.839", 13], ["2225099941.871", 0], ["2225099944.318", 0], ["2225099945.155", 0], ["2225099946.230", 1], ["2225099947.009", 2], ["2225099947.616", 3], ["2225099983.453", 4], ["2225099985.849", 5], ["2225126274.440", 0], ["2225126276.889", 0], ["2225126277.777", 0], ["2225126278.938", 1], ["2225126279.765", 2], ["2225126280.413", 3], ["2225126304.076", 4], ["2225126317.128", 5], ["2225147050.788", 0], ["2225147053.454", 0], ["2225147054.568", 0], ["2225147061.278", 1], ["2225147066.341", 2], ["2225147071.099", 3], ["2225147110.324", 4], ["2225147120.156", 5], ["2225161729.881", 0], ["2225161732.987", 0], ["2225161734.490", 1], ["2225161748.097", 3], ["2225161749.324", 5], ["2225161750.187", 7], ["2225161773.874", 11], ["2225161779.085", 12], ["2225215740.513", 6], ["2225215754.239", 8], ["2225215759.687", 9], ["2225215764.730", 10], ["2225215769.798", 11], ["2225215774.744", 12], ["2225215799.212", 12], ["2225215807.892", 13], ["2225221632.844", 0], ["2225221635.805", 0], ["2225221636.888", 0], ["2225221642.388", 1], ["2225221647.667", 2], ["2225221652.717", 3], ["2225221693.212", 4], ["2225221702.933", 5], ["2225239657.726", 0], ["2225239660.124", 0], ["2225239660.999", 0], ["2225239668.551", 1], ["2225239673.694", 2], ["2225239678.479", 3], ["2225239706.134", 4], ["2225239715.704", 5], ["2225257243.789", 0], ["2225257245.532", 0], ["2225257246.656", 1], ["2225257247.449", 2], ["2225257248.102", 3], ["2225257284.620", 5], ["2225257290.938", 6], ["2225257298.004", 7], ["2225279797.936", 0], ["2225279799.816", 0], ["2225279800.579", 0], ["2225279801.365", 1], ["2225279802.094", 2], ["2225279802.750", 3], ["2225279843.734", 5], ["2225279846.045", 6], ["2225318748.612", 4], ["2225318758.299", 5], ["2225318763.734", 6], ["2225318768.436", 7], ["2225318773.019", 8], ["2225318784.402", 9], ["2225318790.564", 10], ["2225318797.312", 11], ["2225330757.351", 5], ["2225330758.486", 6], ["2225330759.137", 7], ["2225330759.751", 8], ["2225330767.791", 10], ["2225330768.416", 11], ["2225330772.470", 12], ["2225330774.520", 13], ["2225340342.610", 0], ["2225340345.089", 0], ["2225340345.933", 0], ["2225340353.852", 1], ["2225340358.961", 2], ["2225340363.699", 3], ["2225340389.647", 4], ["2225340399.323", 5], ["2225343266.561", 0], ["2225343269.316", 0], ["2225343277.078", 1], ["2225343279.147", 3], ["2225343284.281", 4], ["2225343289.292", 5], ["2225343326.835", 5], ["2225343335.499", 6], ["2225349089.974", 0], ["2225349092.456", 0], ["2225349093.344", 0], ["2225349100.900", 1], ["2225349106.197", 2], ["2225349111.143", 3], ["2225349173.232", 4], ["2225349182.628", 5], ["2225352071.086", 0], ["2225352073.376", 0], ["2225352074.190", 0], ["2225352081.334", 1], ["2225352086.792", 2], ["2225352091.828", 3], ["2225352130.608", 4], ["2225352140.499", 5], ["2225384682.133", 1], ["2225384690.720", 2], ["2225384695.946", 3], ["2225384700.762", 4], ["2225384705.564", 5], ["2225384710.319", 6], ["2225384720.058", 7], ["2225384727.703", 8], ["2225399450.720", 3], ["2225399460.591", 3], ["2225399465.852", 4], ["2225399470.698", 5], ["2225399475.446", 6], ["2225399480.163", 7], ["2225399516.210", 8], ["2225399526.069", 9], ["2225402458.200", 2], ["2225402467.580", 3], ["2225402472.830", 4], ["2225402477.656", 5], ["2225402482.440", 6], ["2225402487.163", 7], ["2225402498.298", 8], ["2225402506.265", 9], ["2225408590.703", 0], ["2225408593.623", 0], ["2225408594.528", 0], ["2225408595.706", 1], ["2225408596.540", 2], ["2225408597.187", 3], ["2225408625.703", 4], ["2225408640.477", 5], ["2225414390.273", 4], ["2225414394.041", 4], ["2225414394.891", 5], ["2225414395.544", 6], ["2225414396.214", 7], ["2225414415.200", 8], ["2225414416.268", 9], ["2225414418.482", 10], ["2225443879.097", 7], ["2225443881.389", 8], ["2225443890.730", 9], ["2225443895.780", 10], ["2225443900.166", 11], ["2225443923.302", 11], ["2225443924.517", 12], ["2225443931.506", 13], ["2225496640.248", 0], ["2225496641.695", 0], ["2225496642.561", 0], ["2225496643.387", 1], ["2225496644.079", 2], ["2225496736.125", 4], ["2225496742.487", 5], ["2225496749.507", 6], ["2225502684.754", 0], ["2225502687.317", 0], ["2225502688.276", 0], ["2225502696.130", 1], ["2225502701.302", 2], ["2225502706.014", 3], ["2225502736.500", 4], ["2225502745.537", 5], ["2225514431.275", 0], ["2225514433.855", 0], ["2225514434.826", 0], ["2225514442.634", 1], ["2225514448.013", 2], ["2225514491.523", 3], ["2225514499.145", 4], ["2225514506.310", 5], ["2225535126.906", 0], ["2225535128.691", 0], ["2225535129.455", 0], ["2225535130.470", 1], ["2225535131.254", 2], ["2225535131.943", 3], ["2225535150.361", 4], ["2225535152.703", 5], ["2225597919.539", 0], ["2225597922.625", 0], ["2225597923.653", 0], ["2225597924.938", 1], ["2225597925.725", 2], ["2225597953.987", 11], ["2225597955.547", 12], ["2225597957.767", 13], ["2225600836.638", 0], ["2225600839.298", 0], ["2225600840.288", 0], ["2225600847.886", 1], ["2225600853.256", 2], ["2225600858.237", 3], ["2225600877.531", 4], ["2225600880.128", 5], ["2225639132.835", 0], ["2225639135.413", 0], ["2225639136.268", 0], ["2225639144.187", 1], ["2225639149.551", 2], ["2225639154.465", 3], ["2225639195.925", 4], ["2225639198.430", 5], ["2225642107.750", 0], ["2225642110.348", 0], ["2225642111.191", 0], ["2225642118.820", 1], ["2225642123.971", 2], ["2225642128.768", 3], ["2225642158.273", 4], ["2225642167.719", 5], ["2225653823.028", 0], ["2225653826.019", 0], ["2225653827.017", 0], ["2225653834.694", 1], ["2225653839.829", 2], ["2225653870.855", 3], ["2225653885.870", 4], ["2225653893.192", 5], ["2225662761.380", 6], ["2225662770.967", 7], ["2225662776.422", 8], ["2225662781.408", 9], ["2225662786.350", 10], ["2225662791.278", 11], ["2225662802.393", 12], ["2225662810.503", 13], ["2225671529.338", 3], ["2225671542.131", 5], ["2225671547.514", 6], ["2225671552.482", 7], ["2225671564.312", 10], ["2225671566.863", 11], ["2225671572.677", 12], ["2225671579.704", 13], ["2225686118.237", 0], ["2225686121.151", 0], ["2225686122.064", 0], ["2225686129.793", 1], ["2225686135.070", 2], ["2225686139.946", 3], ["2225686162.636", 4], ["2225686172.442", 5], ["2225700662.921", 0], ["2225700665.563", 0], ["2225700666.624", 0], ["2225700675.137", 1], ["2225700699.854", 2], ["2225700707.445", 3], ["2225700712.686", 4], ["2225700719.918", 5], ["2225718611.841", 0], ["2225718614.609", 0], ["2225718615.554", 0], ["2225718623.265", 1], ["2225718628.361", 2], ["2225718633.086", 3], ["2225718654.790", 4], ["2225718664.278", 5], ["2225730296.567", 0], ["2225730298.182", 0], ["2225730299.001", 0], ["2225730299.925", 1], ["2225730347.832", 2], ["2225730353.625", 3], ["2225730358.656", 4], ["2225730377.032", 6], ["2225776573.984", 0], ["2225776582.243", 1], ["2225776587.521", 2], ["2225776592.419", 3], ["2225776597.248", 4], ["2225776608.073", 5], ["2225776620.529", 6], ["2225776631.960", 6], ["2225808701.753", 0], ["2225808704.558", 0], ["2225808705.454", 0], ["2225808706.447", 1], ["2225808707.230", 2], ["2225808783.785", 3], ["2225808791.757", 4], ["2225808799.144", 5], ["2225826287.017", 0], ["2225826289.923", 0], ["2225826290.794", 0], ["2225826298.677", 1], ["2225826304.104", 2], ["2225826309.092", 3], ["2225826328.109", 4], ["2225826330.503", 5], ["2225855992.931", 0], ["2225855995.820", 0], ["2225855996.850", 0], ["2225855998.039", 1], ["2225855998.883", 2], ["2225855999.504", 3], ["2225856057.218", 4], ["2225856067.488", 5], ["2225874121.026", 5], ["2225874129.159", 6], ["2225874134.562", 7], ["2225874139.802", 8], ["2225874144.945", 9], ["2225874150.091", 10], ["2225874159.950", 11], ["2225874167.949", 12], ["2225894823.413", 0], ["2225894825.431", 0], ["2225894826.221", 0], ["2225894827.403", 1], ["2225894828.259", 2], ["2225894828.937", 3], ["2225894905.967", 5], ["2225894914.073", 6], ["2225900667.580", 0], ["2225900669.704", 0], ["2225900670.461", 0], ["2225900671.648", 1], ["2225900672.417", 2], ["2225900721.477", 3], ["2225900722.615", 4], ["2225900724.851", 5], ["2225929934.662", 0], ["2225929936.753", 0], ["2225929937.552", 0], ["2225929938.702", 1], ["2225929939.524", 2], ["2225929940.205", 3], ["2225930028.823", 5], ["2225930037.047", 6], ["2225944956.100", 0], ["2225944958.855", 0], ["2225944959.772", 0], ["2225944960.947", 1], ["2225944961.689", 2], ["2225944962.310", 3], ["2225944995.160", 5], ["2225944997.816", 6], ["2225962321.746", 0], ["2225962324.989", 0], ["2225962326.018", 0], ["2225962333.694", 1], ["2225962339.046", 2], ["2225962344.005", 3], ["2225962363.073", 4], ["2225962365.683", 5], ["2225996861.155", 0], ["2225996863.724", 0], ["2225996864.620", 0], ["2225996875.804", 1], ["2225996881.259", 2], ["2225996886.306", 3], ["2225996913.531", 4], ["2225996923.295", 5], ["2226029785.318", 0], ["2226029788.248", 0], ["2226029789.209", 0], ["2226029796.581", 1], ["2226029801.705", 2], ["2226029806.454", 3], ["2226029841.405", 4], ["2226029851.011", 5], ["2226038511.487", 4], ["2226038520.679", 5], ["2226038526.506", 6], ["2226038531.726", 7], ["2226038536.841", 8], ["2226038541.901", 9], ["2226038552.283", 10], ["2226038560.591", 11], ["2226059562.430", 0], ["2226059564.094", 0], ["2226059564.852", 0], ["2226059565.818", 1], ["2226059566.573", 2], ["2226059567.226", 3], ["2226059592.762", 4], ["2226059595.244", 5], ["2226062509.570", 0], ["2226062511.021", 0], ["2226062511.817", 0], ["2226062512.767", 1], ["2226062522.355", 2], ["2226062523.352", 3], ["2226062549.306", 5], ["2226062551.504", 6], ["2226100588.182", 5], ["2226100597.164", 6], ["2226100602.538", 7], ["2226100607.489", 8], ["2226100612.372", 9], ["2226100617.248", 10], ["2226100627.289", 11], ["2226100635.468", 12], ["2226115287.351", 0], ["2226115289.846", 0], ["2226115290.767", 0], ["2226115291.957", 1], ["2226115292.691", 2], ["2226115293.347", 3], ["2226115321.010", 4], ["2226115323.681", 5], ["2226118178.224", 7], ["2226118187.029", 8], ["2226118189.009", 8], ["2226118189.753", 9], ["2226118190.415", 10], ["2226118208.603", 11], ["2226118209.776", 12], ["2226118212.003", 13], ["2226121133.418", 5], ["2226121140.382", 6], ["2226121145.650", 7], ["2226121150.727", 8], ["2226121155.763", 9], ["2226121160.777", 10], ["2226121204.399", 10], ["2226121207.221", 11], ["2226141814.561", 6], ["2226141822.721", 7], ["2226141827.985", 8], ["2226141832.862", 9], ["2226141844.836", 10], ["2226141851.053", 11], ["2226141855.958", 12], ["2226141880.529", 12], ["2226182975.899", 0], ["2226182978.613", 0], ["2226182979.796", 1], ["2226182980.572", 2], ["2226182981.189", 3], ["2226182981.790", 4], ["2226183034.644", 4], ["2226183044.343", 5], ["2226225121.578", 6], ["2226225131.099", 6], ["2226225136.319", 7], ["2226225141.093", 8], ["2226225145.887", 9], ["2226225150.666", 10], ["2226225179.441", 10], ["2226225196.949", 11], ["2226242836.998", 3], ["2226242845.828", 4], ["2226242851.344", 5], ["2226242856.440", 6], ["2226242861.451", 7], ["2226242866.427", 8], ["2226242876.253", 9], ["2226242884.378", 10], ["2226260518.661", 0], ["2226260521.437", 0], ["2226260522.416", 0], ["2226260530.769", 1], ["2226260536.073", 2], ["2226260540.904", 3], ["2226260581.365", 4], ["2226260591.595", 5], ["2226347697.788", 0], ["2226347700.712", 0], ["2226347701.664", 0], ["2226347708.789", 1], ["2226347714.072", 2], ["2226347718.985", 3], ["2226347756.512", 4], ["2226347766.494", 5], ["2226350637.542", 0], ["2226350640.259", 0], ["2226350641.249", 0], ["2226350648.851", 1], ["2226350654.105", 2], ["2226350687.439", 3], ["2226350695.428", 4], ["2226350702.665", 5], ["2226365914.302", 0], ["2226365917.076", 0], ["2226365918.073", 0], ["2226365919.220", 1], ["2226365919.947", 2], ["2226365942.841", 3], ["2226365944.044", 4], ["2226365946.199", 5], ["2226371786.997", 0], ["2226371790.177", 0], ["2226371791.272", 0], ["2226371799.112", 1], ["2226371804.291", 2], ["2226371809.036", 3], ["2226371841.747", 4], ["2226371851.560", 5], ["2226407129.167", 0], ["2226407132.354", 0], ["2226407140.524", 1], ["2226407145.958", 2], ["2226407150.986", 3], ["2226407175.283", 4], ["2226407182.593", 5], ["2226407208.806", 5], ["2226427960.621", 0], ["2226427963.178", 0], ["2226427964.042", 0], ["2226427965.057", 1], ["2226427965.807", 2], ["2226427966.432", 3], ["2226428022.786", 4], ["2226428032.534", 5], ["2226454455.430", 0], ["2226454457.806", 0], ["2226454458.653", 0], ["2226454466.094", 1], ["2226454471.527", 3], ["2226454472.696", 4], ["2226454498.279", 5], ["2226454500.779", 6], ["2226466247.341", 0], ["2226466250.263", 0], ["2226466251.232", 0], ["2226466258.700", 1], ["2226466263.916", 2], ["2226466268.794", 3], ["2226466298.173", 4], ["2226466308.327", 5], ["2226475065.721", 0], ["2226475068.751", 0], ["2226475069.776", 0], ["2226475077.533", 1], ["2226475082.982", 2], ["2226475088.077", 3], ["2226475112.140", 4], ["2226475121.634", 5], ["2226492656.162", 0], ["2226492658.802", 0], ["2226492659.674", 0], ["2226492667.082", 1], ["2226492672.530", 2], ["2226492677.510", 3], ["2226492699.968", 4], ["2226492709.686", 5], ["2226522083.085", 0], ["2226522085.361", 0], ["2226522086.230", 0], ["2226522087.211", 1], ["2226522088.009", 2], ["2226522088.642", 3], ["2226522114.536", 4], ["2226522117.515", 5], ["2226563061.057", 0], ["2226563064.046", 0], ["2226563065.050", 0], ["2226563073.012", 2], ["2226563109.135", 3], ["2226563110.395", 4], ["2226563111.089", 5], ["2226563123.019", 6], ["2226577884.286", 0], ["2226577886.903", 0], ["2226577887.934", 0], ["2226577889.238", 1], ["2226577890.070", 2], ["2226577890.721", 3], ["2226577898.427", 4], ["2226577900.686", 5], ["2226583773.763", 0], ["2226583776.631", 0], ["2226583777.533", 0], ["2226583782.249", 1], ["2226583787.631", 2], ["2226583792.709", 3], ["2226583812.455", 4], ["2226583821.763", 5], ["2226624622.338", 0], ["2226624625.598", 0], ["2226624626.630", 0], ["2226624633.253", 1], ["2226624638.610", 2], ["2226624643.680", 3], ["2226624672.214", 4], ["2226624682.541", 5], ["2226633485.202", 0], ["2226633488.203", 0], ["2226633489.256", 0], ["2226633497.006", 1], ["2226633502.311", 2], ["2226633507.222", 3], ["2226633537.600", 4], ["2226633547.989", 5], ["2226647962.014", 10], ["2226647964.501", 11], ["2226647965.276", 12], ["2226647965.944", 13], ["2226647966.569", 14], ["2226647967.200", 15], ["2226647972.028", 17], ["2226647974.345", 19], ["2226666360.618", 0], ["2226666363.060", 0], ["2226666363.948", 0], ["2226666371.864", 1], ["2226666377.215", 2], ["2226666398.270", 3], ["2226666399.496", 4], ["2226666401.788", 5], ["2226672129.906", 5], ["2226672139.158", 6], ["2226672144.746", 7], ["2226672149.692", 8], ["2226672154.590", 9], ["2226672159.395", 10], ["2226672170.256", 11], ["2226672178.235", 12], ["2226678018.753", 5], ["2226678024.037", 6], ["2226678029.426", 7], ["2226678034.495", 8], ["2226678039.480", 9], ["2226678044.455", 10], ["2226678055.144", 11], ["2226678063.428", 12], ["2226690611.911", 0], ["2226690619.595", 1], ["2226690624.978", 2], ["2226690630.052", 3], ["2226690635.028", 4], ["2226690645.921", 5], ["2226690652.075", 6], ["2226690659.041", 7], ["2226717102.108", 5], ["2226717118.465", 5], ["2226717123.816", 6], ["2226717128.830", 7], ["2226717133.780", 8], ["2226717138.687", 9], ["2226717167.103", 10], ["2226717175.124", 11], ["2226762088.387", 0], ["2226762091.306", 0], ["2226762092.323", 0], ["2226762093.468", 1], ["2226762120.125", 2], ["2226762121.313", 3], ["2226762121.991", 4], ["2226762124.166", 5], ["2226765064.587", 0], ["2226765067.556", 0], ["2226765068.610", 0], ["2226765069.792", 1], ["2226765070.607", 2], ["2226765102.838", 3], ["2226765109.197", 4], ["2226765116.776", 5], ["2226769134.800", 0], ["2226769137.469", 0], ["2226769145.978", 1], ["2226769151.284", 2], ["2226769155.922", 3], ["2226769160.473", 4], ["2226769185.296", 5], ["2226769195.031", 6], ["2226772060.395", 0], ["2226772063.011", 0], ["2226772064.036", 0], ["2226772071.353", 1], ["2226772076.750", 2], ["2226772081.655", 3], ["2226772109.601", 4], ["2226772119.582", 5], ["2226783928.029", 0], ["2226783930.656", 0], ["2226783931.553", 0], ["2226783932.634", 1], ["2226783933.468", 2], ["2226783934.128", 3], ["2226783947.798", 4], ["2226783950.262", 5], ["2226789714.322", 1], ["2226789716.728", 2], ["2226789717.456", 3], ["2226789718.100", 4], ["2226789718.760", 5], ["2226789719.454", 6], ["2226789723.636", 7], ["2226789736.095", 8], ["2226821979.465", 0], ["2226821981.939", 0], ["2226821982.788", 0], ["2226821983.945", 1], ["2226821984.735", 2], ["2226822165.828", 5], ["2226822172.664", 6], ["2226822180.025", 7], ["2226830970.121", 0], ["2226830972.460", 0], ["2226830973.354", 0], ["2226830974.276", 1], ["2226830974.992", 2], ["2226831000.800", 3], ["2226831017.089", 4], ["2226831021.668", 5], ["2226878227.134", 0], ["2226878229.798", 0], ["2226878230.701", 0], ["2226878231.850", 1], ["2226878232.679", 2], ["2226878270.651", 3], ["2226878271.887", 4], ["2226878274.182", 5], ["2226884029.953", 8], ["2226884036.191", 9], ["2226884041.776", 10], ["2226884046.892", 11], ["2226884051.946", 12], ["2226884055.257", 13], ["2226884077.334", 13], ["2226884085.801", 14], ["2226907206.009", 5], ["2226907214.946", 6], ["2226907220.320", 7], ["2226907225.197", 8], ["2226907229.967", 9], ["2226907241.165", 10], ["2226907247.550", 11], ["2226907254.484", 12], ["2226944724.442", 0], ["2226944726.719", 0], ["2226944727.533", 0], ["2226944728.768", 1], ["2226944729.581", 2], ["2226944730.241", 3], ["2226944780.669", 4], ["2226944783.325", 5], ["2226971474.580", 0], ["2226971477.177", 0], ["2226971478.092", 0], ["2226971486.177", 1], ["2226971491.598", 2], ["2226971496.537", 3], ["2226971534.007", 4], ["2226971543.717", 5]], "s2-eth2": [["2216985241.374", 2], ["2216985246.263", 3], ["2216985266.522", 4], ["2216985276.192", 5], ["2216988134.825", 0], ["2216988136.223", 0], ["2216988137.017", 0], ["2216988137.967", 1], ["2216988138.727", 2], ["2216988139.355", 3], ["2216988153.171", 4], ["2216988155.718", 5], ["2217017568.441", 0], ["2217017570.854", 0], ["2217017571.737", 0], ["2217017572.947", 1], ["2217017573.782", 2], ["2217017574.439", 3], ["2217017594.523", 4], ["2217017597.006", 5], ["2217046840.031", 0], ["2217046842.866", 0], ["2217046843.841", 0], ["2217046850.978", 1], ["2217046856.231", 2], ["2217046861.046", 3], ["2217046888.548", 4], ["2217046891.452", 5], ["2217055746.240", 0], ["2217055749.219", 0], ["2217055750.301", 0], ["2217055758.453", 1], ["2217055763.840", 2], ["2217055773.949", 3], ["2217055803.285", 4], ["2217055812.320", 5], ["2217140139.946", 0], ["2217140143.201", 0], ["2217140144.204", 0], ["2217140152.091", 1], ["2217140157.589", 2], ["2217140162.562", 3], ["2217140194.700", 5], ["2217140197.877", 6], ["2217154922.816", 0], ["2217154925.743", 0], ["2217154926.755", 0], ["2217154927.927", 1], ["2217154928.727", 2], ["2217154929.367", 3], ["2217154961.753", 4], ["2217154964.876", 5], ["2217161883.751", 6], ["2217161892.059", 7], ["2217161897.419", 8], ["2217161902.436", 9], ["2217161907.401", 10], ["2217161916.357", 10], ["2217161942.919", 11], ["2217161950.727", 12], ["2217199988.335", 0], ["2217199989.587", 0], ["2217199990.348", 0], ["2217199991.471", 1], ["2217200067.925", 2], ["2217200075.730", 3], ["2217200080.599", 4], ["2217200087.502", 5], ["2217226788.167", 0], ["2217226791.117", 0], ["2217226792.030", 0], ["2217226799.695", 1], ["2217226804.948", 2], ["2217226809.696", 3], ["2217226846.334", 4], ["2217226856.293", 5], ["2217238510.791", 0], ["2217238514.008", 0], ["2217238515.090", 0], ["2217238522.967", 1], ["2217238528.328", 2], ["2217238533.186", 3], ["2217238579.582", 4], ["2217238582.335", 5], ["2217244535.041", 0], ["2217244537.715", 0], ["2217244538.686", 0], ["2217244546.474", 1], ["2217244551.811", 2], ["2217244583.152", 3], ["2217244590.964", 4], ["2217244598.295", 5], ["2217256539.419", 0], ["2217256542.226", 0], ["2217256543.246", 0], ["2217256550.484", 1], ["2217256555.751", 2], ["2217256560.637", 3], ["2217256593.717", 4], ["2217256602.909", 5], ["2217259456.563", 3], ["2217259459.830", 0], ["2217259467.329", 1], ["2217259472.835", 2], ["2217259477.884", 3], ["2217259511.166", 5], ["2217259512.567", 6], ["2217259514.963", 7], ["2217265301.536", 3], ["2217265310.020", 4], ["2217265315.159", 5], ["2217265320.158", 6], ["2217265325.122", 7], ["2217265330.071", 8], ["2217265385.969", 5], ["2217265395.147", 6], ["2217274124.129", 2], ["2217274131.819", 3], ["2217274136.990", 4], ["2217274142.065", 5], ["2217274147.026", 6], ["2217274151.989", 7], ["2217274161.872", 8], ["2217274169.825", 9], ["2217309238.440", 6], ["2217309248.027", 7], ["2217309252.790", 7], ["2217309257.869", 8], ["2217309262.818", 9], ["2217309283.921", 10], ["2217309290.564", 11], ["2217309297.732", 12], ["2217318173.721", 0], ["2217318175.987", 0], ["2217318176.880", 0], ["2217318177.774", 1], ["2217318178.567", 2], ["2217318179.219", 3], ["2217318203.884", 4], ["2217318206.488", 5], ["2217329785.688", 0], ["2217329788.123", 0], ["2217329789.004", 0], ["2217329790.091", 1], ["2217329790.865", 2], ["2217329791.470", 3], ["2217329822.917", 4], ["2217329831.644", 5], ["2217339674.979", 0], ["2217339676.898", 0], ["2217339677.737", 0], ["2217339678.960", 1], ["2217339679.769", 2], ["2217339680.409", 3], ["2217339714.542", 4], ["2217339739.576", 5], ["2217354329.607", 0], ["2217354332.259", 0], ["2217354333.135", 0], ["2217354340.936", 1], ["2217354346.208", 2], ["2217354351.040", 3], ["2217354370.057", 4], ["2217354372.690", 5], ["2217369427.985", 0], ["2217369430.118", 0], ["2217369430.938", 0], ["2217369438.747", 1], ["2217369444.034", 2], ["2217369480.568", 3], ["2217369488.976", 4], ["2217369496.233", 5], ["2217375266.508", 0], ["2217375269.395", 0], ["2217375270.365", 0], ["2217375277.999", 1], ["2217375283.187", 2], ["2217375288.040", 3], ["2217375316.507", 4], ["2217375326.646", 5], ["2217389974.434", 0], ["2217389976.610", 0], ["2217389977.458", 0], ["2217389978.581", 1], ["2217389979.389", 2], ["2217389994.321", 3], ["2217389995.408", 4], ["2217389997.658", 5], ["2217395869.994", 0], ["2217395872.526", 0], ["2217395873.479", 0], ["2217395879.835", 1], ["2217395885.270", 2], ["2217395890.264", 3], ["2217395928.069", 4], ["2217395930.817", 5], ["2217461103.357", 0], ["2217461105.322", 0], ["2217461106.134", 0], ["2217461106.953", 1], ["2217461107.677", 2], ["2217461108.331", 3], ["2217461140.571", 5], ["2217461143.164", 6], ["2217467017.760", 0], ["2217467020.787", 0], ["2217467024.989", 1], ["2217467030.314", 2], ["2217467034.174", 3], ["2217467038.501", 3], ["2217467068.606", 4], ["2217467071.398", 5], ["2217475979.036", 0], ["2217475982.092", 0], ["2217475983.043", 0], ["2217475984.085", 1], ["2217475984.885", 2], ["2217475985.513", 3], ["2217476025.593", 4], ["2217476034.870", 5], ["2217497118.316", 0], ["2217497121.195", 0], ["2217497122.115", 0], ["2217497129.784", 1], ["2217497134.857", 2], ["2217497139.426", 3], ["2217497162.356", 4], ["2217497171.399", 5], ["2217512021.486", 0], ["2217512024.445", 0], ["2217512025.406", 0], ["2217512029.779", 1], ["2217512035.181", 2], ["2217512040.321", 3], ["2217512061.147", 4], ["2217512063.726", 5], ["2217545452.947", 0], ["2217545455.371", 0], ["2217545456.357", 0], ["2217545463.681", 1], ["2217545469.051", 2], ["2217545473.994", 3], ["2217545508.849", 4], ["2217545528.453", 6], ["2217548377.188", 0], ["2217548379.451", 0], ["2217548380.360", 0], ["2217548387.356", 1], ["2217548392.659", 2], ["2217548397.631", 3], ["2217548439.355", 4], ["2217548450.328", 5], ["2217556973.036", 3], ["2217556975.293", 4], ["2217556976.061", 5], ["2217556976.726", 6], ["2217556977.330", 7], ["2217556977.919", 8], ["2217556982.365", 9], ["2217556984.503", 10], ["2217604427.420", 0], ["2217604430.278", 0], ["2217604431.319", 0], ["2217604438.181", 1], ["2217604443.271", 2], ["2217604480.373", 3], ["2217604488.444", 4], ["2217604495.422", 5], ["2217607462.002", 0], ["2217607464.969", 0], ["2217607465.937", 0], ["2217607473.803", 1], ["2217607479.038", 2], ["2217607483.882", 3], ["2217607507.877", 4], ["2217607517.346", 5], ["2217676081.529", 0], ["2217676084.119", 0], ["2217676085.030", 0], ["2217676092.668", 1], ["2217676098.263", 2], ["2217676103.314", 3], ["2217676134.773", 4], ["2217676137.590", 5], ["2217694754.278", 0], ["2217694757.056", 0], ["2217694808.942", 0], ["2217694817.173", 1], ["2217694822.569", 2], ["2217694827.380", 3], ["2217694866.987", 4], ["2217694896.977", 4], ["2217707169.675", 0], ["2217707172.528", 0], ["2217707173.509", 0], ["2217707181.130", 1], ["2217707186.484", 2], ["2217707191.348", 3], ["2217707218.956", 4], ["2217707228.800", 5], ["2217728100.691", 0], ["2217728102.505", 0], ["2217728103.343", 0], ["2217728104.414", 1], ["2217728105.216", 2], ["2217728105.875", 3], ["2217728125.900", 4], ["2217728128.469", 5], ["2217733834.849", 8], ["2217733836.389", 9], ["2217733837.052", 10], ["2217733837.708", 11], ["2217733838.371", 12], ["2217733844.526", 13], ["2217733845.332", 14], ["2217733847.387", 15], ["2217743501.354", 0], ["2217743503.652", 0], ["2217743504.531", 0], ["2217743511.883", 1], ["2217743517.194", 2], ["2217743522.061", 3], ["2217743556.471", 4], ["2217743565.852", 5], ["2217746420.982", 0], ["2217746422.951", 0], ["2217746423.764", 0], ["2217746424.847", 1], ["2217746425.680", 2], ["2217746426.356", 3], ["2217746441.057", 4], ["2217746443.659", 5], ["2217755205.437", 0], ["2217755208.028", 0], ["2217755208.994", 0], ["2217755217.068", 1], ["2217755227.242", 2], ["2217755232.391", 3], ["2217755251.296", 4], ["2217755253.880", 5], ["2217773305.677", 5], ["2217773314.905", 6], ["2217773320.123", 7], ["2217773324.832", 8], ["2217773329.506", 9], ["2217773342.320", 10], ["2217773348.369", 11], ["2217773355.427", 12], ["2217790941.264", 0], ["2217790944.282", 0], ["2217790945.306", 0], ["2217790946.330", 1], ["2217790947.178", 2], ["2217790947.830", 3], ["2217790968.905", 4], ["2217790971.505", 5], ["2217799719.177", 0], ["2217799722.058", 0], ["2217799723.053", 0], ["2217799730.077", 1], ["2217799735.496", 2], ["2217799784.321", 3], ["2217799790.710", 4], ["2217799798.065", 5], ["2217814103.974", 0], ["2217814106.516", 0], ["2217814107.460", 0], ["2217814114.783", 1], ["2217814120.195", 2], ["2217814125.136", 3], ["2217814152.264", 4], ["2217814161.668", 5], ["2217831979.528", 0], ["2217831982.389", 0], ["2217831983.390", 0], ["2217831984.536", 1], ["2217831985.365", 2], ["2217831986.026", 3], ["2217831992.667", 4], ["2217831994.859", 5], ["2217834875.235", 0], ["2217834877.970", 0], ["2217834878.946", 0], ["2217834886.218", 1], ["2217834891.453", 2], ["2217834923.768", 4], ["2217834925.162", 5], ["2217834927.418", 6], ["2217843669.115", 0], ["2217843670.868", 0], ["2217843671.765", 0], ["2217843672.836", 1], ["2217843673.630", 2], ["2217843694.059", 3], ["2217843695.204", 4], ["2217843697.428", 5], ["2217864553.236", 0], ["2217864556.181", 0], ["2217864564.393", 1], ["2217864569.778", 2], ["2217864574.626", 3], ["2217864579.361", 4], ["2217864598.792", 5], ["2217864608.303", 6], ["2217870451.420", 0], ["2217870454.254", 0], ["2217870455.218", 0], ["2217870462.482", 1], ["2217870467.855", 2], ["2217870472.801", 3], ["2217870504.040", 4], ["2217870506.773", 5], ["2217876378.011", 0], ["2217876380.806", 0], ["2217876381.853", 0], ["2217876389.460", 1], ["2217876394.623", 2], ["2217876399.348", 3], ["2217876441.678", 4], ["2217876451.686", 5], ["2217891069.925", 0], ["2217891072.457", 0], ["2217891073.390", 0], ["2217891080.612", 1], ["2217891085.828", 2], ["2217891090.735", 3], ["2217891114.513", 4], ["2217891124.595", 5], ["2217896941.339", 0], ["2217896944.065", 0], ["2217896951.815", 1], ["2217896957.274", 2], ["2217896962.109", 3], ["2217896966.941", 4], ["2217896984.558", 5], ["2217896998.305", 7], ["2217912051.389", 0], ["2217912054.000", 0], ["2217912054.992", 0], ["2217912061.886", 1], ["2217912067.216", 2], ["2217912097.746", 3], ["2217912104.785", 4], ["2217912111.932", 5], ["2217944891.411", 5], ["2217944897.460", 6], ["2217944902.777", 7], ["2217944908.038", 8], ["2217944913.208", 9], ["2217944918.359", 10], ["2217944933.863", 11], ["2217944942.715", 12], ["2217947872.726", 0], ["2217947875.589", 0], ["2217947876.641", 0], ["2217947883.977", 1], ["2217947889.537", 2], ["2217947894.642", 3], ["2217947930.282", 4], ["2217947940.144", 5], ["2217975081.991", 0], ["2217975084.587", 0], ["2217975085.549", 0], ["2217975093.383", 1], ["2217975098.569", 2], ["2217975103.432", 3], ["2217975145.476", 4], ["2217975154.855", 5], ["2217987470.998", 0], ["2217987473.707", 0], ["2217987474.587", 0], ["2217987475.760", 1], ["2217987476.573", 2], ["2217987477.209", 3], ["2217987497.335", 4], ["2217987499.854", 5], ["2217996070.711", 0], ["2217996073.142", 0], ["2217996073.959", 0], ["2217996075.106", 1], ["2217996075.975", 2], ["2217996076.621", 3], ["2217996097.580", 4], ["2217996100.395", 5], ["2218001937.674", 0], ["2218001939.085", 0], ["2218001939.897", 0], ["2218001940.911", 1], ["2218001941.721", 2], ["2218001942.348", 3], ["2218001969.096", 4], ["2218001971.774", 5], ["2218010777.718", 0], ["2218010780.099", 0], ["2218010780.976", 0], ["2218010782.090", 1], ["2218010782.846", 2], ["2218010783.463", 3], ["2218010850.376", 4], ["2218010860.356", 5], ["2218043899.252", 0], ["2218043901.812", 0], ["2218043902.833", 0], ["2218043903.985", 1], ["2218043904.753", 2], ["2218043905.386", 3], ["2218043923.877", 4], ["2218043926.419", 5], ["2218046774.249", 0], ["2218046776.757", 0], ["2218046784.207", 1], ["2218046795.100", 1], ["2218046800.192", 2], ["2218046805.004", 3], ["2218046830.558", 4], ["2218046838.748", 5], ["2218049708.866", 0], ["2218049710.952", 0], ["2218049712.157", 1], ["2218049712.908", 2], ["2218049713.535", 3], ["2218049714.177", 4], ["2218049788.316", 5], ["2218049791.514", 6], ["2218067368.876", 4], ["2218067377.742", 5], ["2218067383.068", 6], ["2218067387.896", 7], ["2218067392.693", 8], ["2218067397.505", 9], ["2218067407.464", 10], ["2218067415.296", 11], ["2218076138.147", 2], ["2218076147.836", 3], ["2218076153.142", 4], ["2218076157.924", 5], ["2218076162.719", 6], ["2218076167.432", 7], ["2218076178.338", 8], ["2218076186.098", 9], ["2218111422.284", 0], ["2218111425.503", 0], ["2218111426.497", 0], ["2218111434.432", 1], ["2218111439.782", 2], ["2218111444.667", 3], ["2218111479.969", 4], ["2218111489.000", 6], ["2218137749.737", 0], ["2218137752.753", 0], ["2218137753.647", 0], ["2218137757.424", 1], ["2218137762.607", 2], ["2218137767.542", 3], ["2218137803.652", 5], ["2218137807.329", 6], ["2218146600.773", 0], ["2218146603.107", 0], ["2218146603.988", 0], ["2218146608.480", 1], ["2218146613.870", 3], ["2218146615.022", 4], ["2218146644.389", 5], ["2218146653.878", 6], ["2218161143.379", 0], ["2218161145.940", 0], ["2218161146.934", 0], ["2218161154.323", 1], ["2218161159.852", 2], ["2218161164.826", 3], ["2218161186.982", 4], ["2218161196.618", 5], ["2218199066.364", 0], ["2218199069.417", 0], ["2218199070.393", 0], ["2218199083.727", 1], ["2218199089.364", 2], ["2218199094.286", 3], ["2218199128.645", 4], ["2218199138.337", 5], ["2218231355.327", 0], ["2218231358.301", 0], ["2218231359.272", 0], ["2218231366.616", 1], ["2218231372.040", 2], ["2218231377.086", 3], ["2218231407.639", 4], ["2218231410.374", 5], ["2218245850.735", 0], ["2218245853.837", 0], ["2218245854.896", 0], ["2218245861.878", 1], ["2218245867.106", 2], ["2218245871.860", 3], ["2218245900.052", 4], ["2218245909.736", 5], ["2218251759.405", 0], ["2218251762.105", 0], ["2218251763.066", 0], ["2218251770.767", 1], ["2218251776.044", 2], ["2218251780.857", 3], ["2218251811.345", 4], ["2218251814.091", 5], ["2218254763.868", 0], ["2218254766.512", 0], ["2218254767.396", 0], ["2218254775.080", 1], ["2218254784.817", 2], ["2218254790.134", 3], ["2218254821.339", 4], ["2218254824.132", 5], ["2218305384.848", 0], ["2218305387.409", 0], ["2218305402.122", 1], ["2218305406.391", 1], ["2218305411.338", 2], ["2218305447.425", 3], ["2218305453.858", 4], ["2218305460.982", 5], ["2218317834.177", 5], ["2218317835.839", 6], ["2218317836.508", 7], ["2218317837.188", 8], ["2218317837.825", 9], ["2218317838.463", 10], ["2218317842.917", 11], ["2218317845.131", 12], ["2218323755.325", 5], ["2218323761.447", 6], ["2218323766.752", 7], ["2218323771.988", 8], ["2218323777.180", 9], ["2218323782.312", 10], ["2218323799.284", 11], ["2218323808.357", 12], ["2218332634.773", 0], ["2218332637.188", 0], ["2218332638.007", 0], ["2218332641.984", 1], ["2218332647.329", 2], ["2218332652.529", 3], ["2218332686.574", 5], ["2218332692.365", 6], ["2218379529.409", 0], ["2218379531.817", 0], ["2218379532.684", 0], ["2218379539.978", 1], ["2218379545.234", 2], ["2218379568.737", 4], ["2218379570.248", 5], ["2218379579.639", 6], ["2218394585.752", 0], ["2218394587.723", 0], ["2218394588.551", 0], ["2218394589.759", 1], ["2218394590.569", 2], ["2218394591.287", 3], ["2218394635.016", 4], ["2218394637.723", 5], ["2218450406.465", 0], ["2218450407.890", 0], ["2218450408.733", 0], ["2218450409.756", 1], ["2218450410.451", 2], ["2218450411.122", 3], ["2218450423.969", 4], ["2218450426.588", 5], ["2218462122.887", 0], ["2218462125.727", 0], ["2218462126.660", 0], ["2218462127.793", 1], ["2218462128.605", 2], ["2218462129.273", 3], ["2218462150.614", 4], ["2218462152.973", 5], ["2218465023.325", 0], ["2218465026.221", 0], ["2218465027.128", 0], ["2218465031.771", 1], ["2218465037.108", 2], ["2218465042.271", 3], ["2218465073.457", 4], ["2218465083.659", 5], ["2218488751.486", 6], ["2218488753.761", 7], ["2218488754.503", 8], ["2218488755.122", 9], ["2218488755.728", 10], ["2218488756.327", 11], ["2218488760.726", 12], ["2218488762.885", 13], ["2218497461.627", 0], ["2218497463.673", 0], ["2218497464.493", 0], ["2218497465.611", 1], ["2218497466.336", 2], ["2218497466.966", 3], ["2218497501.364", 4], ["2218497511.024", 5], ["2218520988.000", 0], ["2218520990.720", 0], ["2218520991.781", 0], ["2218520992.968", 1], ["2218520993.767", 2], ["2218521030.131", 3], ["2218521038.079", 4], ["2218521045.707", 5], ["2218556368.411", 6], ["2218556377.967", 7], ["2218556383.601", 8], ["2218556388.548", 9], ["2218556393.402", 10], ["2218556398.237", 11], ["2218556428.345", 11], ["2218556444.000", 12], ["2218562599.480", 0], ["2218562602.538", 0], ["2218562603.620", 0], ["2218562611.364", 1], ["2218562616.696", 2], ["2218562621.433", 3], ["2218562653.208", 4], ["2218562662.887", 5], ["2218577379.748", 0], ["2218577382.704", 0], ["2218577383.673", 0], ["2218577391.385", 1], ["2218577396.728", 2], ["2218577401.579", 3], ["2218577425.335", 4], ["2218577434.832", 5], ["2218586247.331", 5], ["2218586256.676", 6], ["2218586262.101", 7], ["2218586266.989", 8], ["2218586271.760", 9], ["2218586276.494", 10], ["2218586287.244", 11], ["2218586295.085", 12], ["2218589228.859", 0], ["2218589231.373", 0], ["2218589232.324", 0], ["2218589240.207", 1], ["2218589245.593", 2], ["2218589277.628", 3], ["2218589285.334", 4], ["2218589292.402", 5], ["2218595165.350", 0], ["2218595167.950", 0], ["2218595169.023", 0], ["2218595176.929", 1], ["2218595182.271", 2], ["2218595216.090", 3], ["2218595223.713", 4], ["2218595230.860", 5], ["2218601128.560", 0], ["2218601130.995", 0], ["2218601131.928", 0], ["2218601138.952", 1], ["2218601144.127", 2], ["2218601148.908", 3], ["2218601176.387", 4], ["2218601186.188", 5], ["2218610000.857", 0], ["2218610017.915", 0], ["2218610018.997", 0], ["2218610022.780", 1], ["2218610027.962", 2], ["2218610060.415", 3], ["2218610068.557", 4], ["2218610075.985", 5], ["2218618854.417", 0], ["2218618857.299", 0], ["2218618858.235", 0], ["2218618859.495", 1], ["2218618860.300", 2], ["2218618887.458", 3], ["2218618888.640", 4], ["2218618890.993", 5], ["2218633617.261", 0], ["2218633619.928", 0], ["2218633620.848", 0], ["2218633628.518", 1], ["2218633633.751", 2], ["2218633638.565", 3], ["2218633669.655", 4], ["2218633672.429", 5], ["2218636587.046", 0], ["2218636590.227", 0], ["2218636591.276", 0], ["2218636598.997", 1], ["2218636604.312", 2], ["2218636609.129", 3], ["2218636637.852", 4], ["2218636647.361", 5], ["2218651438.395", 0], ["2218651441.494", 0], ["2218651442.493", 0], ["2218651450.186", 1], ["2218651455.404", 2], ["2218651486.887", 3], ["2218651494.691", 4], ["2218651502.067", 5], ["2218669158.618", 0], ["2218669161.149", 0], ["2218669162.107", 0], ["2218669169.338", 1], ["2218669174.630", 2], ["2218669179.482", 3], ["2218669201.809", 4], ["2218669211.526", 5], ["2218725574.638", 0], ["2218725582.797", 1], ["2218725588.026", 2], ["2218725592.918", 3], ["2218725603.844", 4], ["2218725608.646", 4], ["2218725634.848", 7], ["2218725637.915", 8], ["2218766761.369", 0], ["2218766762.939", 0], ["2218766768.680", 1], ["2218766772.252", 2], ["2218766775.112", 2], ["2218766775.833", 3], ["2218766815.531", 4], ["2218766818.344", 5], ["2218811108.085", 0], ["2218811111.000", 0], ["2218811112.067", 0], ["2218811116.817", 1], ["2218811122.117", 2], ["2218811127.127", 3], ["2218811160.246", 4], ["2218811170.409", 5], ["2218837843.565", 0], ["2218837846.644", 0], ["2218837847.678", 0], ["2218837855.357", 1], ["2218837860.719", 2], ["2218837865.692", 3], ["2218837895.041", 4], ["2218837904.504", 5], ["2218840762.092", 0], ["2218840764.892", 0], ["2218840765.920", 0], ["2218840773.316", 1], ["2218840778.690", 2], ["2218840783.598", 3], ["2218840813.003", 4], ["2218840815.631", 5], ["2218846769.480", 0], ["2218846772.366", 0], ["2218846773.406", 0], ["2218846780.668", 1], ["2218846786.064", 2], ["2218846790.985", 3], ["2218846827.190", 4], ["2218846836.931", 5], ["2218849760.059", 0], ["2218849763.226", 0], ["2218849764.202", 0], ["2218849776.826", 1], ["2218849782.164", 2], ["2218849786.992", 3], ["2218849818.665", 6], ["2218849821.957", 7], ["2218855593.020", 0], ["2218855594.868", 0], ["2218855595.661", 0], ["2218855596.751", 1], ["2218855597.603", 2], ["2218855598.291", 3], ["2218855633.733", 4], ["2218855636.297", 5], ["2218861770.005", 3], ["2218861778.281", 4], ["2218861783.490", 5], ["2218861788.404", 6], ["2218861793.186", 7], ["2218861797.964", 8], ["2218861814.816", 9], ["2218861826.411", 9], ["2218876514.788", 0], ["2218876517.896", 0], ["2218876518.826", 0], ["2218876526.559", 1], ["2218876531.858", 2], ["2218876536.654", 3], ["2218876568.338", 4], ["2218876601.266", 5], ["2218888378.293", 6], ["2218888386.794", 7], ["2218888391.991", 8], ["2218888396.783", 9], ["2218888401.468", 10], ["2218888434.801", 11], ["2218888440.287", 11], ["2218888460.553", 12], ["2218891420.682", 5], ["2218891429.728", 6], ["2218891435.159", 7], ["2218891439.987", 8], ["2218891443.835", 9], ["2218891463.103", 9], ["2218891464.222", 10], ["2218891466.500", 11], ["2218928148.775", 6], ["2218928157.186", 7], ["2218928162.325", 8], ["2218928167.017", 9], ["2218928171.687", 10], ["2218928176.350", 11], ["2218928185.983", 12], ["2218928230.475", 8], ["2218948764.201", 0], ["2218948767.204", 0], ["2218948768.262", 0], ["2218948776.263", 1], ["2218948781.503", 2], ["2218948786.336", 3], ["2218948823.913", 4], ["2218948833.247", 5], ["2218951683.071", 2], ["2218951691.924", 3], ["2218951695.467", 4], ["2218951701.410", 4], ["2218951706.424", 5], ["2218951711.209", 6], ["2218951730.226", 7], ["2218951738.517", 8], ["2218954610.521", 0], ["2218954612.715", 0], ["2218954613.595", 0], ["2218954614.740", 1], ["2218954615.578", 2], ["2218954616.249", 3], ["2218954640.887", 4], ["2218954643.932", 5], ["2219019853.349", 3], ["2219019855.621", 4], ["2219019856.354", 5], ["2219019857.008", 6], ["2219019857.658", 7], ["2219019863.858", 8], ["2219019864.862", 9], ["2219019867.015", 10], ["2219031533.747", 0], ["2219031536.202", 0], ["2219031537.091", 0], ["2219031545.085", 1], ["2219031550.182", 2], ["2219031554.937", 3], ["2219031582.051", 4], ["2219031591.785", 5], ["2219037877.412", 0], ["2219037879.653", 0], ["2219037880.570", 0], ["2219037888.603", 1], ["2219037893.869", 2], ["2219037898.728", 3], ["2219037934.303", 4], ["2219037944.344", 5], ["2219050364.427", 2], ["2219050373.513", 3], ["2219050378.734", 4], ["2219050383.674", 5], ["2219050388.425", 6], ["2219050393.133", 7], ["2219050403.764", 8], ["2219050411.613", 9], ["2219059177.900", 0], ["2219059179.290", 0], ["2219059180.080", 0], ["2219059180.886", 1], ["2219059181.693", 2], ["2219059182.359", 3], ["2219059210.561", 5], ["2219059212.963", 6], ["2219062094.259", 4], ["2219062104.258", 5], ["2219062109.309", 6], ["2219062114.112", 7], ["2219062118.848", 8], ["2219062122.572", 9], ["2219062139.966", 9], ["2219062148.958", 10], ["2219065032.111", 0], ["2219065034.754", 0], ["2219065035.614", 0], ["2219065036.659", 1], ["2219065037.535", 2], ["2219065082.964", 3], ["2219065090.062", 4], ["2219065097.345", 5], ["2219070854.678", 0], ["2219070857.214", 0], ["2219070858.094", 0], ["2219070859.188", 1], ["2219070859.983", 2], ["2219070860.609", 3], ["2219070899.201", 4], ["2219070901.754", 5], ["2219079492.412", 3], ["2219079500.814", 4], ["2219079506.069", 5], ["2219079510.972", 6], ["2219079515.800", 7], ["2219079526.800", 8], ["2219079533.096", 9], ["2219079540.151", 10], ["2219085470.554", 4], ["2219085476.601", 5], ["2219085482.034", 6], ["2219085487.107", 7], ["2219085492.121", 8], ["2219085516.008", 8], ["2219085523.019", 9], ["2219085530.403", 10], ["2219088350.640", 0], ["2219088351.789", 0], ["2219088352.601", 0], ["2219088353.614", 1], ["2219088354.478", 2], ["2219088421.498", 3], ["2219088428.873", 4], ["2219088436.222", 5], ["2219146912.890", 0], ["2219146915.839", 0], ["2219146916.721", 0], ["2219146917.862", 1], ["2219146918.645", 2], ["2219146942.636", 3], ["2219146943.729", 4], ["2219146945.980", 5], ["2219152840.537", 0], ["2219152843.071", 0], ["2219152843.915", 0], ["2219152845.059", 1], ["2219152845.802", 2], ["2219152846.415", 3], ["2219152852.636", 4], ["2219152854.829", 5], ["2219185578.101", 0], ["2219185580.414", 0], ["2219185581.276", 0], ["2219185582.381", 1], ["2219185583.193", 2], ["2219185583.857", 3], ["2219185598.632", 4], ["2219185601.438", 5], ["2219191368.807", 0], ["2219191370.304", 0], ["2219191371.139", 0], ["2219191372.302", 1], ["2219191373.029", 2], ["2219191409.892", 3], ["2219191411.164", 4], ["2219191413.506", 5], ["2219194233.054", 4], ["2219194234.136", 5], ["2219194234.761", 6], ["2219194235.386", 7], ["2219194235.977", 8], ["2219194236.569", 9], ["2219194240.598", 10], ["2219194242.624", 11], ["2219224452.821", 0], ["2219224454.397", 0], ["2219224455.195", 0], ["2219224456.261", 1], ["2219224457.007", 2], ["2219224457.639", 3], ["2219224474.128", 4], ["2219224476.397", 5], ["2219245172.221", 7], ["2219245188.673", 7], ["2219245194.073", 8], ["2219245199.642", 9], ["2219245204.635", 10], ["2219245209.616", 11], ["2219245224.433", 12], ["2219245227.019", 13], ["2219251322.443", 0], ["2219251323.843", 0], ["2219251324.619", 0], ["2219251325.455", 1], ["2219251333.943", 2], ["2219251334.613", 3], ["2219251361.245", 5], ["2219251363.626", 6], ["2219272055.420", 0], ["2219272057.796", 0], ["2219272058.600", 0], ["2219272065.585", 1], ["2219272070.962", 2], ["2219272091.559", 3], ["2219272092.622", 4], ["2219272094.812", 5], ["2219275017.834", 0], ["2219275019.844", 0], ["2219275020.686", 0], ["2219275021.478", 1], ["2219275022.239", 2], ["2219275022.906", 3], ["2219275050.609", 4], ["2219275053.150", 5], ["2219299170.840", 0], ["2219299173.524", 0], ["2219299174.398", 0], ["2219299181.882", 1], ["2219299187.134", 2], ["2219299192.017", 3], ["2219299221.980", 4], ["2219299231.994", 5], ["2219343716.974", 5], ["2219343725.679", 6], ["2219343730.945", 7], ["2219343735.758", 8], ["2219343740.511", 9], ["2219343745.211", 10], ["2219343754.987", 11], ["2219343762.863", 12], ["2219350896.992", 5], ["2219350907.181", 6], ["2219350912.662", 7], ["2219350917.564", 8], ["2219350922.371", 9], ["2219350927.141", 10], ["2219350937.717", 11], ["2219350945.937", 12], ["2219362484.772", 0], ["2219362485.985", 0], ["2219362486.765", 0], ["2219362487.733", 1], ["2219362488.525", 2], ["2219362489.183", 3], ["2219362559.428", 5], ["2219362567.478", 6], ["2219377458.265", 0], ["2219377460.661", 0], ["2219377461.565", 0], ["2219377469.446", 1], ["2219377474.654", 2], ["2219377522.752", 4], ["2219377523.734", 5], ["2219377525.919", 6], ["2219392132.797", 0], ["2219392135.276", 0], ["2219392136.211", 0], ["2219392143.469", 1], ["2219392149.189", 2], ["2219392170.656", 3], ["2219392177.880", 4], ["2219392185.191", 5], ["2219421676.337", 0], ["2219421677.796", 0], ["2219421678.598", 0], ["2219421679.664", 1], ["2219421680.495", 2], ["2219421698.008", 4], ["2219421699.608", 5], ["2219421701.939", 6], ["2219427451.927", 0], ["2219427454.530", 0], ["2219427455.526", 0], ["2219427462.870", 1], ["2219427468.320", 2], ["2219427473.274", 3], ["2219427503.092", 4], ["2219427505.820", 5], ["2219486453.301", 5], ["2219486455.277", 6], ["2219486455.995", 7], ["2219486456.638", 8], ["2219486457.262", 9], ["2219486463.071", 10], ["2219486463.864", 11], ["2219486465.938", 12], ["2219505306.783", 0], ["2219505308.839", 0], ["2219505309.663", 0], ["2219505310.757", 1], ["2219505311.606", 2], ["2219505330.520", 3], ["2219505332.043", 4], ["2219505334.328", 5], ["2219544541.703", 7], ["2219544548.508", 8], ["2219544553.862", 9], ["2219544559.120", 10], ["2219544564.294", 11], ["2219544606.972", 12], ["2219544608.053", 13], ["2219544610.313", 14], ["2219602959.710", 0], ["2219602961.473", 0], ["2219602963.059", 0], ["2219602964.216", 1], ["2219602965.025", 2], ["2219602965.665", 3], ["2219602980.295", 4], ["2219602982.787", 5], ["2219614570.488", 4], ["2219614579.846", 5], ["2219614585.144", 7], ["2219614586.379", 8], ["2219614591.147", 10], ["2219614592.202", 11], ["2219614603.090", 12], ["2219614610.871", 13], ["2219623541.046", 0], ["2219623543.262", 0], ["2219623544.085", 0], ["2219623552.157", 1], ["2219623557.449", 2], ["2219623562.326", 3], ["2219623588.622", 4], ["2219623597.805", 5], ["2219635320.564", 4], ["2219635322.263", 5], ["2219635322.937", 6], ["2219635323.568", 7], ["2219635324.185", 8], ["2219635324.780", 9], ["2219635329.033", 10], ["2219635331.180", 11], ["2219680346.374", 0], ["2219680349.204", 0], ["2219680350.112", 0], ["2219680357.736", 1], ["2219680362.898", 2], ["2219680367.564", 3], ["2219680391.477", 4], ["2219680401.052", 5], ["2219689119.645", 0], ["2219689122.787", 0], ["2219689123.803", 0], ["2219689131.713", 1], ["2219689173.677", 2], ["2219689175.003", 3], ["2219689175.674", 4], ["2219689177.958", 5], ["2219695063.192", 0], ["2219695066.148", 0], ["2219695067.110", 0], ["2219695074.617", 1], ["2219695079.981", 2], ["2219695113.687", 3], ["2219695121.587", 4], ["2219695128.939", 5], ["2219712795.015", 0], ["2219712797.628", 0], ["2219712798.531", 0], ["2219712799.468", 1], ["2219712800.312", 2], ["2219712800.968", 3], ["2219712815.259", 4], ["2219712817.792", 5], ["2219727673.339", 0], ["2219727676.354", 0], ["2219727677.295", 0], ["2219727684.990", 1], ["2219727690.317", 2], ["2219727695.162", 3], ["2219727724.410", 4], ["2219727734.240", 5], ["2219745491.853", 0], ["2219745493.376", 0], ["2219745494.179", 0], ["2219745495.235", 1], ["2219745496.032", 2], ["2219745496.666", 3], ["2219745511.903", 4], ["2219745514.583", 5], ["2219763203.911", 0], ["2219763206.177", 0], ["2219763207.025", 0], ["2219763208.107", 1], ["2219763208.915", 2], ["2219763209.558", 3], ["2219764110.384", 0], ["2219764122.064", 0], ["2219782786.893", 1], ["2219782797.477", 2], ["2219782802.717", 3], ["2219782807.639", 4], ["2219782812.480", 5], ["2219782816.327", 6], ["2219782831.587", 6], ["2219782834.138", 7], ["2219791610.366", 4], ["2219791612.812", 5], ["2219791613.552", 6], ["2219791614.217", 7], ["2219791614.893", 8], ["2219791615.573", 9], ["2219791619.943", 10], ["2219791622.094", 11], ["2219794497.540", 0], ["2219794499.684", 0], ["2219794500.595", 0], ["2219794501.830", 1], ["2219794502.671", 2], ["2219794530.354", 3], ["2219794531.927", 4], ["2219794534.314", 5], ["2219812174.006", 0], ["2219812177.212", 0], ["2219812178.297", 0], ["2219812186.066", 1], ["2219812191.496", 2], ["2219812196.306", 3], ["2219812239.239", 4], ["2219812248.930", 5], ["2219824172.399", 0], ["2219824175.409", 0], ["2219824176.382", 0], ["2219824183.904", 2], ["2219824192.072", 3], ["2219824217.201", 8], ["2219824218.663", 9], ["2219824227.804", 12], ["2219835929.338", 0], ["2219835932.293", 0], ["2219835933.313", 0], ["2219835934.406", 1], ["2219835935.222", 2], ["2219835935.853", 3], ["2219835957.062", 4], ["2219835959.687", 5], ["2219853605.234", 0], ["2219853608.256", 0], ["2219853609.245", 0], ["2219853617.084", 1], ["2219853622.414", 2], ["2219853627.282", 3], ["2219853655.934", 4], ["2219853665.714", 5], ["2219856540.615", 6], ["2219856549.991", 7], ["2219856555.313", 8], ["2219856560.078", 9], ["2219856564.851", 10], ["2219856569.575", 11], ["2219856580.691", 13], ["2219856583.323", 14], ["2219868500.640", 0], ["2219868502.987", 0], ["2219868503.844", 0], ["2219868505.045", 1], ["2219868505.925", 2], ["2219868506.586", 3], ["2219868534.689", 4], ["2219868537.754", 5], ["2219886403.809", 0], ["2219886406.357", 0], ["2219886407.221", 0], ["2219886414.901", 1], ["2219886420.124", 2], ["2219886424.882", 3], ["2219886460.460", 4], ["2219886469.864", 5], ["2219903932.017", 0], ["2219903934.429", 0], ["2219903935.299", 0], ["2219903936.341", 1], ["2219903937.153", 2], ["2219903937.740", 3], ["2219903969.401", 4], ["2219903971.841", 5], ["2219934484.743", 6], ["2219934494.002", 7], ["2219934499.437", 8], ["2219934504.299", 9], ["2219934509.065", 10], ["2219934513.821", 11], ["2219934524.882", 12], ["2219934532.750", 14], ["2219993466.311", 0], ["2219993469.155", 0], ["2219993470.134", 0], ["2219993478.383", 1], ["2219993483.853", 2], ["2219993523.670", 3], ["2219993531.623", 4], ["2219993538.938", 5], ["2220011585.976", 1], ["2220011594.996", 2], ["2220011600.208", 3], ["2220011604.990", 4], ["2220011609.722", 5], ["2220011614.430", 6], ["2220011624.324", 7], ["2220011632.313", 8], ["2220020291.120", 0], ["2220020292.906", 0], ["2220020293.783", 0], ["2220020294.654", 1], ["2220020295.402", 2], ["2220020296.036", 3], ["2220020310.986", 4], ["2220020313.626", 5], ["2220043867.981", 0], ["2220043870.687", 0], ["2220043871.657", 0], ["2220043879.492", 1], ["2220043884.745", 2], ["2220043930.145", 3], ["2220043940.224", 4], ["2220043951.247", 5], ["2220062437.527", 2], ["2220062446.689", 3], ["2220062451.967", 4], ["2220062456.812", 5], ["2220062461.628", 6], ["2220062466.400", 7], ["2220062477.367", 8], ["2220062503.975", 7], ["2220065424.309", 0], ["2220065425.974", 1], ["2220065436.398", 2], ["2220065441.662", 3], ["2220065446.452", 4], ["2220065451.160", 5], ["2220065462.063", 6], ["2220065469.882", 7], ["2220083223.310", 6], ["2220083236.373", 7], ["2220083241.790", 8], ["2220083246.585", 9], ["2220083251.298", 10], ["2220083256.004", 11], ["2220083267.174", 12], ["2220083274.991", 13], ["2220089136.252", 0], ["2220089138.785", 0], ["2220089139.672", 0], ["2220089147.358", 1], ["2220089152.577", 2], ["2220089197.325", 3], ["2220089204.703", 4], ["2220089211.858", 5], ["2220097968.529", 0], ["2220097971.554", 0], ["2220097972.599", 0], ["2220097973.686", 1], ["2220097974.502", 2], ["2220097975.106", 3], ["2220098039.617", 4], ["2220098050.242", 5], ["2220106943.252", 0], ["2220106945.534", 0], ["2220106946.383", 0], ["2220106947.591", 1], ["2220106948.459", 2], ["2220106949.101", 3], ["2220106984.292", 4], ["2220106987.266", 5], ["2220130875.511", 4], ["2220130883.085", 5], ["2220130888.204", 6], ["2220130892.656", 7], ["2220130897.005", 7], ["2220130907.078", 6], ["2220130967.283", 5], ["2220130970.274", 6], ["2220133801.099", 8], ["2220133809.229", 9], ["2220133819.988", 9], ["2220133825.229", 10], ["2220133830.336", 11], ["2220133850.895", 12], ["2220133857.209", 13], ["2220133864.477", 14], ["2220142546.037", 3], ["2220142556.508", 4], ["2220142561.588", 5], ["2220142566.027", 6], ["2220142568.009", 6], ["2220142590.999", 7], ["2220142592.356", 8], ["2220142594.733", 9], ["2220154620.029", 1], ["2220154630.079", 2], ["2220154635.248", 3], ["2220154640.205", 4], ["2220154645.087", 5], ["2220154649.972", 6], ["2220154659.795", 7], ["2220154667.853", 8], ["2220172154.438", 3], ["2220172164.540", 4], ["2220172169.564", 5], ["2220172174.368", 6], ["2220172179.145", 7], ["2220172183.945", 8], ["2220172193.863", 9], ["2220172221.459", 8], ["2220175125.368", 0], ["2220175128.350", 0], ["2220175129.227", 0], ["2220175136.962", 1], ["2220175142.111", 2], ["2220175146.910", 3], ["2220175176.388", 4], ["2220175185.788", 5], ["2220181107.685", 2], ["2220181116.915", 3], ["2220181122.348", 4], ["2220181127.289", 5], ["2220181132.139", 6], ["2220181136.948", 7], ["2220181154.546", 8], ["2220181163.385", 9], ["2220186879.447", 0], ["2220186882.281", 0], ["2220186883.305", 0], ["2220186890.456", 1], ["2220186895.527", 2], ["2220186900.280", 3], ["2220186927.951", 4], ["2220186937.595", 5], ["2220189790.730", 5], ["2220189800.229", 5], ["2220189805.562", 6], ["2220189810.417", 7], ["2220189815.199", 8], ["2220189819.915", 9], ["2220189834.901", 10], ["2220189843.477", 11], ["2220198537.675", 2], ["2220198544.134", 3], ["2220198549.687", 4], ["2220198554.837", 6], ["2220198555.929", 8], ["2220198563.282", 11], ["2220198566.410", 12], ["2220198574.501", 13], ["2220204726.744", 0], ["2220204728.896", 0], ["2220204729.759", 0], ["2220204730.866", 1], ["2220204731.635", 2], ["2220204732.268", 3], ["2220204769.441", 4], ["2220204779.378", 5], ["2220213691.129", 4], ["2220213693.462", 4], ["2220213697.495", 5], ["2220213698.190", 6], ["2220213698.785", 7], ["2220213699.399", 8], ["2220213704.170", 9], ["2220213706.381", 10], ["2220243034.566", 0], ["2220243037.044", 0], ["2220243038.020", 0], ["2220243039.122", 1], ["2220243039.985", 2], ["2220243079.431", 3], ["2220243086.320", 4], ["2220243094.192", 5], ["2220251905.462", 0], ["2220251908.232", 0], ["2220251909.164", 0], ["2220251910.104", 1], ["2220251910.843", 2], ["2220251911.493", 3], ["2220251937.345", 4], ["2220251940.085", 5], ["2220254943.087", 0], ["2220254946.073", 0], ["2220254947.043", 0], ["2220254948.223", 1], ["2220254949.037", 2], ["2220254949.669", 3], ["2220254969.325", 4], ["2220254972.045", 5], ["2220269727.988", 0], ["2220269731.166", 0], ["2220269732.234", 0], ["2220269740.237", 1], ["2220269745.743", 2], ["2220269750.707", 3], ["2220269780.026", 4], ["2220269790.267", 5], ["2220314056.981", 0], ["2220314059.792", 0], ["2220314060.785", 0], ["2220314067.476", 1], ["2220314072.757", 2], ["2220314077.684", 3], ["2220314096.514", 4], ["2220314109.517", 5], ["2220322860.286", 0], ["2220322863.237", 0], ["2220322864.147", 0], ["2220322871.955", 1], ["2220322877.138", 2], ["2220322881.934", 3], ["2220322905.957", 4], ["2220322915.279", 5], ["2220337443.504", 2], ["2220337452.728", 3], ["2220337458.006", 4], ["2220337462.828", 5], ["2220337467.620", 6], ["2220337472.328", 7], ["2220337482.858", 8], ["2220337490.565", 9], ["2220343430.086", 3], ["2220343431.366", 4], ["2220343432.088", 5], ["2220343432.724", 6], ["2220343433.374", 7], ["2220343434.017", 8], ["2220343438.177", 9], ["2220343440.325", 10], ["2220368189.818", 5], ["2220368198.226", 6], ["2220368203.612", 7], ["2220368208.404", 8], ["2220368213.208", 9], ["2220368218.002", 10], ["2220368251.918", 10], ["2220368254.735", 11], ["2220386646.031", 0], ["2220386648.910", 0], ["2220386649.956", 0], ["2220386658.933", 1], ["2220386664.617", 2], ["2220386669.611", 3], ["2220386697.682", 4], ["2220386707.910", 5], ["2220434700.315", 0], ["2220434702.995", 0], ["2220434703.899", 0], ["2220434711.101", 1], ["2220434716.325", 2], ["2220434721.242", 3], ["2220434757.065", 4], ["2220434766.804", 5], ["2220449067.649", 0], ["2220449077.693", 2], ["2220449085.103", 4], ["2220449086.310", 6], ["2220449087.270", 8], ["2220449088.112", 9], ["2220449117.938", 12], ["2220449124.220", 13], ["2220455132.919", 0], ["2220455135.875", 0], ["2220455136.834", 0], ["2220455144.684", 1], ["2220455150.096", 2], ["2220455155.049", 3], ["2220455195.562", 4], ["2220455198.306", 5], ["2220464064.006", 0], ["2220464067.112", 0], ["2220464068.136", 0], ["2220464082.017", 1], ["2220464087.351", 2], ["2220464092.297", 3], ["2220464140.356", 4], ["2220464143.240", 5], ["2220476080.682", 0], ["2220476083.620", 0], ["2220476084.600", 0], ["2220476094.571", 1], ["2220476099.921", 2], ["2220476104.748", 3], ["2220476135.263", 4], ["2220476144.331", 5], ["2220493843.611", 0], ["2220493846.643", 0], ["2220493847.600", 0], ["2220493855.368", 1], ["2220493860.613", 2], ["2220493865.415", 3], ["2220493896.678", 4], ["2220493905.950", 5], ["2220512663.554", 6], ["2220512671.694", 7], ["2220512677.008", 8], ["2220512688.071", 8], ["2220512693.157", 9], ["2220512698.009", 10], ["2220512721.983", 11], ["2220512729.738", 12], ["2220527994.631", 0], ["2220527997.173", 0], ["2220527998.487", 1], ["2220527999.281", 2], ["2220527999.915", 3], ["2220528000.522", 4], ["2220528085.926", 5], ["2220528094.282", 6], ["2220573083.474", 0], ["2220573086.361", 0], ["2220573087.290", 0], ["2220573095.167", 1], ["2220573100.375", 3], ["2220573107.652", 4], ["2220573139.432", 12], ["2220573142.328", 14], ["2220582061.119", 0], ["2220582063.925", 0], ["2220582064.870", 0], ["2220582071.908", 1], ["2220582077.047", 2], ["2220582081.904", 3], ["2220582110.236", 4], ["2220582119.851", 5], ["2220599689.410", 0], ["2220599691.987", 0], ["2220599692.943", 0], ["2220599700.631", 1], ["2220599705.975", 2], ["2220599710.812", 3], ["2220599789.144", 4], ["2220599798.651", 5], ["2220629430.153", 0], ["2220629432.698", 0], ["2220629433.604", 0], ["2220629441.250", 1], ["2220629446.417", 2], ["2220629451.180", 3], ["2220629481.970", 5], ["2220629484.748", 6], ["2220656986.228", 0], ["2220656989.190", 0], ["2220656990.158", 0], ["2220656991.443", 1], ["2220656992.266", 2], ["2220656992.895", 3], ["2220657051.871", 4], ["2220657062.812", 5], ["2220663440.953", 3], ["2220663450.691", 4], ["2220663456.049", 5], ["2220663460.858", 6], ["2220663465.591", 7], ["2220663470.338", 8], ["2220663481.133", 9], ["2220663488.990", 10], ["2220693756.801", 0], ["2220693759.667", 0], ["2220693767.204", 1], ["2220693772.509", 2], ["2220693777.422", 3], ["2220693782.302", 4], ["2220693801.698", 5], ["2220693811.424", 6], ["2220729300.316", 0], ["2220729303.139", 0], ["2220729304.085", 0], ["2220729311.720", 1], ["2220729316.917", 2], ["2220729349.952", 3], ["2220729357.677", 4], ["2220729364.935", 5], ["2220749781.528", 0], ["2220749784.530", 0], ["2220749785.514", 0], ["2220749793.186", 1], ["2220749798.390", 2], ["2220749831.371", 3], ["2220749839.168", 4], ["2220749846.387", 5], ["2220767740.688", 0], ["2220767743.408", 0], ["2220767744.311", 0], ["2220767745.423", 1], ["2220767746.213", 2], ["2220767746.862", 3], ["2220767763.704", 4], ["2220767766.418", 5], ["2220770677.270", 0], ["2220770679.916", 0], ["2220770680.880", 0], ["2220770688.631", 1], ["2220770693.913", 2], ["2220770698.734", 3], ["2220770728.917", 4], ["2220770738.830", 5], ["2220779674.805", 9], ["2220779683.836", 10], ["2220779689.186", 11], ["2220779693.965", 12], ["2220779698.692", 13], ["2220779703.358", 15], ["2220779713.323", 16], ["2220779721.101", 17], ["2220782649.295", 6], ["2220782655.902", 7], ["2220782661.391", 8], ["2220782666.422", 9], ["2220782671.436", 10], ["2220782676.345", 11], ["2220782685.983", 12], ["2220782694.367", 13], ["2220795665.346", 0], ["2220795668.231", 0], ["2220795669.196", 0], ["2220795676.673", 1], ["2220795681.925", 2], ["2220795686.789", 3], ["2220795718.072", 4], ["2220795727.505", 5], ["2220804496.426", 0], ["2220804499.095", 0], ["2220804500.022", 0], ["2220804507.402", 1], ["2220804512.838", 2], ["2220804517.995", 3], ["2220804555.369", 4], ["2220804565.200", 5], ["2220840041.581", 0], ["2220840044.351", 0], ["2220840045.257", 0], ["2220840051.380", 1], ["2220840056.808", 2], ["2220840094.364", 3], ["2220840101.818", 4], ["2220840109.078", 5], ["2220843039.768", 0], ["2220843042.627", 0], ["2220843043.560", 0], ["2220843049.777", 1], ["2220843054.964", 2], ["2220843059.880", 3], ["2220843084.083", 4], ["2220843093.480", 5], ["2220846032.292", 0], ["2220846035.172", 0], ["2220846036.176", 0], ["2220846041.653", 1], ["2220846046.980", 2], ["2220846051.936", 3], ["2220846074.406", 4], ["2220846084.227", 5], ["2220914271.259", 7], ["2220914281.950", 8], ["2220914287.014", 9], ["2220914291.942", 10], ["2220914296.789", 11], ["2220914301.642", 12], ["2220914311.386", 13], ["2220914319.418", 14], ["2220917779.185", 0], ["2220917781.733", 0], ["2220917782.624", 0], ["2220917790.195", 1], ["2220917795.447", 2], ["2220917800.340", 3], ["2220917813.087", 4], ["2220917821.165", 5], ["2220926531.447", 3], ["2220926541.837", 4], ["2220926546.815", 5], ["2220926551.614", 6], ["2220926556.433", 7], ["2220926567.710", 8], ["2220926574.019", 9], ["2220926597.146", 9], ["2220958933.244", 0], ["2220958935.365", 0], ["2220958936.180", 0], ["2220958937.271", 1], ["2220958938.040", 2], ["2220958938.665", 3], ["2220958945.573", 4], ["2220958947.747", 5], ["2220983409.883", 0], ["2220983411.939", 0], ["2220983412.792", 0], ["2220983420.592", 1], ["2220983425.835", 2], ["2220983430.708", 3], ["2220983466.298", 4], ["2220983476.326", 5], ["2220999488.184", 6], ["2220999495.256", 7], ["2220999501.141", 8], ["2220999508.781", 8], ["2220999509.583", 9], ["2220999510.237", 10], ["2220999519.677", 11], ["2220999521.985", 12], ["2221049756.204", 0], ["2221049758.584", 0], ["2221049759.454", 0], ["2221049760.630", 1], ["2221049761.453", 2], ["2221049762.105", 3], ["2221049834.954", 4], ["2221049844.401", 5], ["2221070169.621", 0], ["2221070171.576", 0], ["2221070172.482", 0], ["2221070173.631", 1], ["2221070174.397", 2], ["2221070175.042", 3], ["2221070309.445", 4], ["2221070311.934", 5], ["2221076161.800", 0], ["2221076164.754", 0], ["2221076165.790", 0], ["2221076173.325", 1], ["2221076178.719", 2], ["2221076214.724", 3], ["2221076222.507", 4], ["2221076229.874", 5], ["2221099669.046", 0], ["2221099672.070", 0], ["2221099673.060", 0], ["2221099680.944", 1], ["2221099686.150", 2], ["2221099690.905", 3], ["2221099722.839", 4], ["2221099732.133", 5], ["2221120580.738", 0], ["2221120583.387", 0], ["2221120584.318", 0], ["2221120592.204", 1], ["2221120634.404", 2], ["2221120642.368", 3], ["2221120647.439", 4], ["2221120654.629", 5], ["2221123525.080", 0], ["2221123527.994", 0], ["2221123528.919", 0], ["2221123536.227", 1], ["2221123541.435", 2], ["2221123546.354", 3], ["2221123585.532", 4], ["2221123595.645", 5], ["2221132406.124", 0], ["2221132428.104", 1], ["2221132433.850", 2], ["2221132444.591", 2], ["2221132449.590", 3], ["2221132454.360", 4], ["2221132486.763", 5], ["2221132495.285", 6], ["2221135348.599", 0], ["2221135351.522", 0], ["2221135352.485", 0], ["2221135359.605", 1], ["2221135364.946", 2], ["2221135390.217", 3], ["2221135397.774", 4], ["2221135405.039", 5], ["2221158926.432", 0], ["2221158929.340", 0], ["2221158930.269", 0], ["2221158931.353", 1], ["2221158932.127", 2], ["2221158969.541", 3], ["2221158970.737", 4], ["2221158972.975", 5], ["2221182182.988", 0], ["2221182184.329", 0], ["2221182185.114", 0], ["2221182186.069", 1], ["2221182186.807", 2], ["2221182187.410", 3], ["2221182220.073", 4], ["2221182222.867", 5], ["2221185067.217", 0], ["2221185069.457", 0], ["2221185070.250", 0], ["2221185071.304", 1], ["2221185071.997", 2], ["2221185072.603", 3], ["2221185115.069", 4], ["2221185125.140", 5], ["2221190978.079", 4], ["2221190981.066", 5], ["2221190981.848", 6], ["2221190982.462", 7], ["2221190983.062", 8], ["2221190983.650", 9], ["2221190989.802", 10], ["2221190991.985", 11], ["2221199723.216", 6], ["2221199731.832", 7], ["2221199737.173", 8], ["2221199742.130", 9], ["2221199746.950", 10], ["2221199751.718", 11], ["2221199761.803", 12], ["2221199781.325", 12], ["2221208501.631", 0], ["2221208498.530", 0], ["2221208502.692", 0], ["2221208510.429", 1], ["2221208520.815", 3], ["2221208515.875", 2], ["2221208545.118", 7], ["2221208549.626", 10], ["2221214401.889", 0], ["2221214404.781", 0], ["2221214405.680", 0], ["2221214413.253", 1], ["2221214418.517", 2], ["2221214423.368", 3], ["2221214449.453", 4], ["2221214459.204", 5], ["2221235128.716", 0], ["2221235131.590", 0], ["2221235132.602", 0], ["2221235140.574", 1], ["2221235145.933", 2], ["2221235150.889", 3], ["2221235187.877", 4], ["2221235197.434", 5], ["2221246881.514", 0], ["2221246884.533", 0], ["2221246885.525", 0], ["2221246893.513", 1], ["2221246898.819", 2], ["2221246903.707", 3], ["2221246943.838", 10], ["2221246950.106", 11], ["2221252748.427", 0], ["2221252750.947", 0], ["2221252751.882", 0], ["2221252753.009", 1], ["2221252753.785", 2], ["2221252754.421", 3], ["2221252788.642", 4], ["2221252791.179", 5], ["2221264536.013", 0], ["2221264538.764", 0], ["2221264539.580", 0], ["2221264543.637", 1], ["2221264549.136", 2], ["2221264554.458", 3], ["2221264606.477", 4], ["2221264609.259", 5], ["2221274727.929", 4], ["2221274736.429", 5], ["2221274741.584", 6], ["2221274746.314", 7], ["2221274750.978", 8], ["2221274761.960", 8], ["2221274776.690", 9], ["2221274796.151", 10], ["2221301145.252", 14], ["2221301153.685", 15], ["2221301158.974", 16], ["2221301169.612", 16], ["2221301174.769", 17], ["2221301179.810", 18], ["2221301201.340", 19], ["2221301209.704", 20], ["2221330300.690", 0], ["2221330303.768", 0], ["2221330304.837", 0], ["2221330312.314", 1], ["2221330317.732", 2], ["2221330322.715", 3], ["2221330355.964", 4], ["2221330358.737", 5], ["2221339044.357", 6], ["2221339051.072", 7], ["2221339056.447", 8], ["2221339061.501", 9], ["2221339067.170", 10], ["2221339078.065", 10], ["2221339108.296", 11], ["2221339117.040", 12], ["2221353740.079", 0], ["2221353743.121", 0], ["2221353744.067", 0], ["2221353751.986", 1], ["2221353757.366", 2], ["2221353796.588", 3], ["2221353804.475", 4], ["2221353811.607", 5], ["2221356729.359", 0], ["2221356732.394", 0], ["2221356733.312", 0], ["2221356741.240", 1], ["2221356746.395", 2], ["2221356781.374", 3], ["2221356789.142", 4], ["2221356796.381", 5], ["2221394678.023", 0], ["2221394681.130", 0], ["2221394682.061", 0], ["2221394689.944", 1], ["2221394695.274", 2], ["2221394733.239", 3], ["2221394741.005", 4], ["2221394748.178", 5], ["2221406750.272", 0], ["2221406752.532", 0], ["2221406760.717", 1], ["2221406766.194", 2], ["2221406771.299", 3], ["2221406776.294", 4], ["2221406788.487", 5], ["2221406796.728", 6], ["2221433449.536", 0], ["2221433452.337", 0], ["2221433453.209", 0], ["2221433460.560", 1], ["2221433465.675", 2], ["2221433470.510", 3], ["2221433492.583", 4], ["2221433502.051", 5], ["2221436433.143", 0], ["2221436436.031", 0], ["2221436436.945", 0], ["2221436443.843", 1], ["2221436449.081", 2], ["2221436453.910", 3], ["2221436490.121", 4], ["2221436499.826", 5], ["2221439438.473", 0], ["2221439441.336", 0], ["2221439442.296", 0], ["2221439449.805", 1], ["2221439455.010", 2], ["2221439459.837", 3], ["2221439499.707", 4], ["2221439509.677", 5], ["2221454253.251", 0], ["2221454267.257", 0], ["2221454268.417", 0], ["2221454272.183", 1], ["2221454277.660", 2], ["2221454282.846", 3], ["2221454309.487", 4], ["2221454319.655", 5], ["2221466058.379", 0], ["2221466061.471", 0], ["2221466062.467", 0], ["2221466070.009", 1], ["2221466075.312", 2], ["2221466080.168", 3], ["2221466117.184", 4], ["2221466127.496", 5], ["2221480622.157", 0], ["2221480624.701", 0], ["2221480625.744", 0], ["2221480626.877", 1], ["2221480627.655", 2], ["2221480628.286", 3], ["2221480644.800", 4], ["2221480647.673", 5], ["2221486469.989", 0], ["2221486472.968", 0], ["2221486473.849", 0], ["2221486481.578", 1], ["2221486487.046", 2], ["2221486492.108", 3], ["2221486515.166", 4], ["2221486525.219", 5], ["2221501199.061", 0], ["2221501201.611", 0], ["2221501202.549", 0], ["2221501203.776", 1], ["2221501204.544", 2], ["2221501205.178", 3], ["2221501221.208", 4], ["2221501223.843", 5], ["2221504126.068", 5], ["2221504134.114", 6], ["2221504139.520", 7], ["2221504144.738", 8], ["2221504149.881", 9], ["2221504163.399", 9], ["2221504191.032", 10], ["2221504199.634", 11], ["2221507081.183", 4], ["2221507094.459", 5], ["2221507099.581", 6], ["2221507104.476", 7], ["2221507109.320", 8], ["2221507114.248", 9], ["2221507129.313", 10], ["2221507138.477", 11], ["2221548348.487", 0], ["2221548351.349", 0], ["2221548352.233", 0], ["2221548353.505", 1], ["2221548354.291", 2], ["2221548354.971", 3], ["2221548386.842", 4], ["2221548389.372", 5], ["2221560163.394", 0], ["2221560166.155", 0], ["2221560167.174", 0], ["2221560175.230", 1], ["2221560180.526", 2], ["2221560204.338", 3], ["2221560211.993", 4], ["2221560219.562", 5], ["2221572176.906", 0], ["2221572179.406", 0], ["2221572180.351", 0], ["2221572187.672", 1], ["2221572193.073", 2], ["2221572197.992", 3], ["2221572221.449", 4], ["2221572231.404", 5], ["2221610794.936", 0], ["2221610797.835", 0], ["2221610798.759", 0], ["2221610805.608", 1], ["2221610840.207", 2], ["2221610848.351", 3], ["2221610853.330", 4], ["2221610860.743", 5], ["2221622818.834", 4], ["2221622834.320", 5], ["2221622839.049", 5], ["2221622844.080", 6], ["2221622848.851", 7], ["2221622853.614", 8], ["2221622885.047", 9], ["2221622893.049", 10], ["2221625854.968", 0], ["2221625864.191", 1], ["2221625869.481", 2], ["2221625874.218", 3], ["2221625878.872", 4], ["2221625883.501", 5], ["2221625894.289", 6], ["2221625902.129", 7], ["2221640539.539", 3], ["2221640548.614", 4], ["2221640553.728", 5], ["2221640558.518", 6], ["2221640563.247", 7], ["2221640574.195", 7], ["2221640604.130", 8], ["2221640612.143", 9], ["2221652428.809", 0], ["2221652431.700", 0], ["2221652432.717", 0], ["2221652439.594", 1], ["2221652445.013", 2], ["2221652450.033", 3], ["2221652479.943", 4], ["2221652489.744", 6], ["2221655418.181", 0], ["2221655421.292", 0], ["2221655422.347", 0], ["2221655429.942", 1], ["2221655435.177", 2], ["2221655439.942", 3], ["2221655485.664", 4], ["2221655494.704", 5], ["2221687834.131", 4], ["2221687843.777", 5], ["2221687849.145", 6], ["2221687853.911", 7], ["2221687858.634", 8], ["2221687863.263", 9], ["2221687873.059", 10], ["2221687880.934", 11], ["2221714272.580", 5], ["2221714280.316", 6], ["2221714285.460", 7], ["2221714290.326", 8], ["2221714302.032", 9], ["2221714308.188", 10], ["2221714313.070", 11], ["2221714320.016", 12], ["2221720087.138", 0], ["2221720090.197", 0], ["2221720091.216", 0], ["2221720098.635", 1], ["2221720103.915", 2], ["2221720108.699", 3], ["2221720137.008", 4], ["2221720147.095", 5], ["2221749545.968", 0], ["2221749548.993", 0], ["2221749549.921", 0], ["2221749557.783", 1], ["2221749563.178", 2], ["2221749568.123", 3], ["2221749597.615", 4], ["2221749607.329", 5], ["2221758417.679", 1], ["2221758426.290", 2], ["2221758431.688", 3], ["2221758436.567", 4], ["2221758441.305", 5], ["2221758446.075", 6], ["2221758455.811", 7], ["2221758463.782", 8], ["2221794359.177", 0], ["2221794362.302", 0], ["2221794363.385", 0], ["2221794371.452", 1], ["2221794376.693", 2], ["2221794381.567", 3], ["2221794403.471", 4], ["2221794412.837", 5], ["2221800227.818", 0], ["2221800230.365", 0], ["2221800231.283", 0], ["2221800232.427", 1], ["2221800233.242", 2], ["2221800233.883", 3], ["2221800281.503", 4], ["2221800311.349", 6], ["2221814769.117", 0], ["2221814771.622", 0], ["2221814772.448", 0], ["2221814780.359", 1], ["2221814785.759", 2], ["2221814790.682", 3], ["2221814813.055", 4], ["2221814822.431", 5], ["2221832312.402", 1], ["2221832328.974", 2], ["2221832333.900", 2], ["2221832338.987", 3], ["2221832343.802", 4], ["2221832348.582", 5], ["2221832372.236", 6], ["2221832380.172", 7], ["2221843996.899", 1], ["2221843999.640", 2], ["2221844000.368", 3], ["2221844001.029", 4], ["2221844001.650", 5], ["2221844002.227", 6], ["2221844081.465", 6], ["2221844090.440", 7], ["2221861493.726", 0], ["2221861496.155", 0], ["2221861497.045", 0], ["2221861504.281", 1], ["2221861509.348", 2], ["2221861514.065", 3], ["2221861543.069", 5], ["2221861546.316", 6], ["2221864547.923", 0], ["2221864550.742", 0], ["2221864551.659", 0], ["2221864556.957", 1], ["2221864562.442", 2], ["2221864567.510", 3], ["2221864608.003", 4], ["2221864617.977", 5], ["2221876388.591", 0], ["2221876391.323", 0], ["2221876392.203", 0], ["2221876399.693", 1], ["2221876404.895", 2], ["2221876422.892", 3], ["2221876456.148", 5], ["2221876459.340", 6], ["2221885134.158", 0], ["2221885136.956", 0], ["2221885137.939", 0], ["2221885145.150", 1], ["2221885150.531", 2], ["2221885155.494", 3], ["2221885192.853", 4], ["2221885202.616", 5], ["2221888121.152", 0], ["2221888124.203", 0], ["2221888125.189", 0], ["2221888126.292", 1], ["2221888127.119", 2], ["2221888127.767", 3], ["2221888165.517", 4], ["2221888175.251", 5], ["2221903017.319", 0], ["2221903020.996", 0], ["2221903022.036", 0], ["2221903026.113", 1], ["2221903031.428", 2], ["2221903036.465", 3], ["2221903076.548", 4], ["2221903086.618", 5], ["2221923519.404", 0], ["2221923522.718", 0], ["2221923523.739", 0], ["2221923531.664", 1], ["2221923537.157", 2], ["2221923542.137", 3], ["2221923580.996", 4], ["2221923590.656", 5], ["2221926504.282", 0], ["2221926507.331", 0], ["2221926508.256", 0], ["2221926509.343", 1], ["2221926510.106", 2], ["2221926510.716", 3], ["2221926549.689", 4], ["2221926559.999", 5], ["2221991446.239", 0], ["2221991449.019", 0], ["2221991449.978", 0], ["2221991457.583", 1], ["2221991462.914", 2], ["2221991467.804", 4], ["2221991501.401", 5], ["2221991503.957", 6], ["2222003641.860", 7], ["2222003643.865", 8], ["2222003652.143", 9], ["2222003657.164", 10], ["2222003661.976", 11], ["2222003666.752", 12], ["2222003676.519", 13], ["2222003684.459", 14], ["2222006738.150", 5], ["2222006744.491", 6], ["2222006749.815", 7], ["2222006755.067", 8], ["2222006760.162", 9], ["2222006765.324", 10], ["2222006798.932", 11], ["2222006808.423", 12], ["2222031505.325", 0], ["2222031508.160", 0], ["2222031509.196", 0], ["2222031516.905", 1], ["2222031522.275", 2], ["2222031527.260", 3], ["2222031562.408", 4], ["2222031571.883", 5], ["2222055129.758", 8], ["2222055138.978", 9], ["2222055144.211", 10], ["2222055149.084", 11], ["2222055153.914", 12], ["2222055158.752", 13], ["2222055169.357", 14], ["2222055177.251", 15], ["2222071590.480", 7], ["2222071592.587", 8], ["2222071593.318", 9], ["2222071593.946", 10], ["2222071594.572", 11], ["2222071595.181", 12], ["2222071599.918", 13], ["2222071602.081", 14], ["2222083449.984", 0], ["2222083452.915", 0], ["2222083453.901", 0], ["2222083461.532", 1], ["2222083466.954", 2], ["2222083471.878", 3], ["2222083509.975", 4], ["2222083519.562", 6], ["2222092559.522", 0], ["2222092562.132", 0], ["2222092563.066", 0], ["2222092570.037", 1], ["2222092575.645", 2], ["2222092580.850", 3], ["2222092600.334", 4], ["2222092602.834", 5], ["2222119987.232", 10], ["2222119989.652", 11], ["2222119990.407", 12], ["2222119991.031", 13], ["2222119991.629", 14], ["2222119992.219", 15], ["2222119998.119", 16], ["2222120000.325", 17], ["2222122874.720", 0], ["2222122877.370", 0], ["2222122889.924", 1], ["2222122895.530", 2], ["2222122900.378", 3], ["2222122905.137", 4], ["2222122930.424", 6], ["2222122950.580", 6], ["2222131762.014", 0], ["2222131764.995", 0], ["2222131765.942", 0], ["2222131773.595", 1], ["2222131778.912", 2], ["2222131783.754", 3], ["2222131821.153", 4], ["2222131830.824", 5], ["2222140691.388", 2], ["2222140701.201", 3], ["2222140706.491", 4], ["2222140711.507", 5], ["2222140716.519", 6], ["2222140721.471", 7], ["2222140731.565", 8], ["2222140746.580", 9], ["2222152487.898", 0], ["2222152491.085", 0], ["2222152492.088", 0], ["2222152499.927", 1], ["2222152505.228", 2], ["2222152548.055", 3], ["2222152555.646", 4], ["2222152562.916", 5], ["2222164798.942", 0], ["2222164801.576", 0], ["2222164809.614", 1], ["2222164815.054", 2], ["2222164819.936", 3], ["2222164833.177", 4], ["2222164839.422", 5], ["2222164846.437", 6], ["2222217902.711", 0], ["2222217905.631", 0], ["2222217906.595", 0], ["2222217907.788", 1], ["2222217908.633", 2], ["2222217909.274", 3], ["2222217943.935", 4], ["2222217946.830", 5], ["2222265081.244", 2], ["2222265089.291", 3], ["2222265094.582", 4], ["2222265099.535", 5], ["2222265111.243", 6], ["2222265135.071", 6], ["2222265141.048", 7], ["2222265158.817", 8], ["2222270844.738", 0], ["2222270847.413", 0], ["2222270848.393", 0], ["2222270855.883", 1], ["2222270861.118", 2], ["2222270866.007", 3], ["2222270924.826", 4], ["2222270934.204", 5], ["2222290278.958", 0], ["2222290281.960", 0], ["2222290282.955", 0], ["2222290291.129", 1], ["2222290296.585", 2], ["2222290301.655", 3], ["2222290336.109", 4], ["2222290345.945", 5], ["2222302528.298", 10], ["2222302537.813", 11], ["2222302543.090", 12], ["2222302547.966", 13], ["2222302552.700", 14], ["2222302563.943", 15], ["2222302569.894", 16], ["2222302576.740", 17], ["2222308299.242", 0], ["2222308301.616", 0], ["2222308302.430", 0], ["2222308309.495", 1], ["2222308314.698", 2], ["2222308337.769", 3], ["2222308345.299", 4], ["2222308352.390", 5], ["2222338090.813", 3], ["2222338099.943", 4], ["2222338105.461", 5], ["2222338110.494", 6], ["2222338115.422", 7], ["2222338128.203", 8], ["2222338134.562", 9], ["2222338141.711", 10], ["2222347079.656", 0], ["2222347082.277", 0], ["2222347090.323", 1], ["2222347095.901", 2], ["2222347100.965", 3], ["2222347105.971", 4], ["2222347147.280", 4], ["2222347150.107", 5], ["2222363508.503", 0], ["2222363511.074", 0], ["2222363511.963", 0], ["2222363519.607", 1], ["2222363524.851", 2], ["2222363562.857", 3], ["2222363570.615", 4], ["2222363577.961", 5], ["2222375178.347", 0], ["2222375180.387", 0], ["2222375181.180", 0], ["2222375182.487", 1], ["2222375183.246", 2], ["2222375183.896", 3], ["2222375227.718", 4], ["2222375230.154", 5], ["2222378197.610", 0], ["2222378200.405", 0], ["2222378209.277", 1], ["2222378214.633", 2], ["2222378219.536", 3], ["2222378224.407", 4], ["2222378252.780", 5], ["2222378262.458", 6], ["2222383961.758", 0], ["2222383964.543", 0], ["2222383965.550", 0], ["2222383966.926", 1], ["2222383967.785", 2], ["2222383968.402", 3], ["2222383991.420", 4], ["2222383994.153", 5], ["2222386907.871", 0], ["2222386910.924", 0], ["2222386911.986", 0], ["2222386913.197", 1], ["2222386914.035", 2], ["2222386914.685", 3], ["2222386932.806", 4], ["2222386935.707", 5], ["2222395660.946", 0], ["2222395663.635", 0], ["2222395664.565", 0], ["2222395672.218", 1], ["2222395677.683", 2], ["2222395682.658", 3], ["2222395711.225", 4], ["2222395721.427", 5], ["2222404945.460", 0], ["2222404947.811", 0], ["2222404948.689", 0], ["2222404949.813", 1], ["2222404950.565", 2], ["2222404951.176", 3], ["2222404982.096", 4], ["2222404984.698", 5], ["2222425285.545", 0], ["2222425288.565", 0], ["2222425289.526", 0], ["2222425297.092", 1], ["2222425302.513", 2], ["2222425307.453", 3], ["2222425345.515", 4], ["2222425356.054", 5], ["2222434066.170", 0], ["2222434068.821", 0], ["2222434069.777", 0], ["2222434079.082", 1], ["2222434084.562", 2], ["2222434089.715", 3], ["2222434121.041", 4], ["2222434130.585", 5], ["2222437063.917", 3], ["2222437072.715", 4], ["2222437078.011", 5], ["2222437082.956", 6], ["2222437094.126", 6], ["2222437123.821", 7], ["2222437130.056", 8], ["2222437137.086", 9], ["2222448860.311", 0], ["2222448862.624", 0], ["2222448863.540", 0], ["2222448864.795", 1], ["2222448865.557", 2], ["2222448866.184", 3], ["2222448895.528", 4], ["2222448898.618", 5], ["2222458160.065", 0], ["2222458162.215", 0], ["2222458168.383", 1], ["2222458173.773", 2], ["2222458178.920", 3], ["2222458184.030", 4], ["2222458202.964", 5], ["2222458228.407", 5], ["2222470380.047", 0], ["2222470382.413", 0], ["2222470383.271", 0], ["2222470384.237", 1], ["2222470385.101", 2], ["2222470385.763", 3], ["2222470414.540", 4], ["2222470417.314", 5], ["2222499756.187", 0], ["2222499759.101", 0], ["2222499760.038", 0], ["2222499767.301", 1], ["2222499772.516", 2], ["2222499777.296", 3], ["2222499814.434", 4], ["2222499824.556", 5], ["2222514268.750", 0], ["2222514271.776", 0], ["2222514272.844", 0], ["2222514280.280", 1], ["2222514285.514", 2], ["2222514290.352", 3], ["2222514314.036", 4], ["2222514323.926", 5], ["2222523072.382", 0], ["2222523075.424", 0], ["2222523076.331", 0], ["2222523083.869", 1], ["2222523089.192", 2], ["2222523094.082", 3], ["2222523123.393", 4], ["2222523133.881", 5], ["2222561207.027", 13], ["2222561217.189", 14], ["2222561222.296", 15], ["2222561227.127", 16], ["2222561231.943", 17], ["2222561242.772", 17], ["2222561258.943", 18], ["2222561261.451", 19], ["2222602306.899", 0], ["2222602309.220", 0], ["2222602310.156", 0], ["2222602311.288", 1], ["2222602312.146", 2], ["2222602312.792", 3], ["2222602332.650", 4], ["2222602335.165", 5], ["2222633183.587", 0], ["2222633186.317", 0], ["2222633187.239", 0], ["2222633194.405", 1], ["2222633199.596", 2], ["2222633204.393", 3], ["2222633225.971", 4], ["2222633235.437", 5], ["2222644889.489", 0], ["2222644892.633", 0], ["2222644893.617", 0], ["2222644894.865", 1], ["2222644927.622", 2], ["2222644928.773", 3], ["2222644929.442", 4], ["2222644931.617", 5], ["2222657091.733", 3], ["2222657100.628", 4], ["2222657106.097", 5], ["2222657111.079", 6], ["2222657115.993", 7], ["2222657138.695", 7], ["2222657139.764", 8], ["2222657150.394", 9], ["2222674988.706", 0], ["2222674990.978", 0], ["2222674991.868", 0], ["2222674992.958", 1], ["2222674993.770", 2], ["2222674994.384", 3], ["2222675043.757", 4], ["2222675053.594", 5], ["2222730800.392", 8], ["2222730809.580", 9], ["2222730814.706", 10], ["2222730819.580", 11], ["2222730824.305", 12], ["2222730828.976", 13], ["2222730864.918", 13], ["2222730874.464", 14], ["2222760769.265", 4], ["2222760779.595", 5], ["2222760784.645", 6], ["2222760789.486", 7], ["2222760794.269", 8], ["2222760805.150", 8], ["2222760827.425", 9], ["2222760835.549", 10], ["2222763763.044", 0], ["2222763766.031", 0], ["2222763767.071", 0], ["2222763768.261", 1], ["2222763769.111", 2], ["2222763769.740", 3], ["2222763786.815", 4], ["2222763789.374", 5], ["2222784118.961", 0], ["2222784122.157", 0], ["2222784123.221", 0], ["2222784130.994", 1], ["2222784136.492", 2], ["2222784141.336", 3], ["2222784170.341", 4], ["2222784180.049", 5], ["2222798891.113", 0], ["2222798894.088", 0], ["2222798895.012", 0], ["2222798896.253", 1], ["2222798897.086", 2], ["2222798922.047", 3], ["2222798923.253", 4], ["2222798925.528", 5], ["2222810511.516", 0], ["2222810514.467", 0], ["2222810515.429", 0], ["2222810522.560", 1], ["2222810527.943", 2], ["2222810532.860", 3], ["2222810552.013", 4], ["2222810554.537", 5], ["2222813496.606", 0], ["2222813498.863", 0], ["2222813499.776", 0], ["2222813500.943", 1], ["2222813501.807", 2], ["2222813502.514", 3], ["2222813522.046", 4], ["2222813524.582", 5], ["2222834193.768", 0], ["2222834196.107", 0], ["2222834203.507", 1], ["2222834208.688", 2], ["2222834213.447", 3], ["2222834231.142", 4], ["2222834237.988", 5], ["2222834244.908", 6], ["2222840080.192", 0], ["2222840083.237", 0], ["2222840084.172", 0], ["2222840092.061", 1], ["2222840097.555", 2], ["2222840102.445", 3], ["2222840128.278", 4], ["2222840137.840", 5], ["2222854607.459", 1], ["2222854609.470", 2], ["2222854610.168", 3], ["2222854610.827", 4], ["2222854611.476", 5], ["2222854612.126", 6], ["2222854616.510", 7], ["2222854618.644", 8], ["2222860482.596", 4], ["2222860492.634", 4], ["2222860497.926", 5], ["2222860502.808", 6], ["2222860507.646", 7], ["2222860512.412", 8], ["2222860528.915", 9], ["2222860537.645", 10], ["2222866752.727", 0], ["2222866754.969", 0], ["2222866755.850", 0], ["2222866763.883", 1], ["2222866769.120", 2], ["2222866773.963", 3], ["2222866801.111", 4], ["2222866810.916", 5], ["2222869667.195", 0], ["2222869670.112", 0], ["2222869671.130", 0], ["2222869678.495", 1], ["2222869683.924", 2], ["2222869711.656", 3], ["2222869712.899", 4], ["2222869715.217", 5], ["2222890419.693", 1], ["2222890430.339", 2], ["2222890441.847", 1], ["2222890447.169", 2], ["2222890452.289", 3], ["2222890457.285", 4], ["2222890488.703", 5], ["2222890496.747", 6], ["2222948746.115", 14], ["2222948759.633", 15], ["2222948765.094", 16], ["2222948770.188", 17], ["2222948775.223", 18], ["2222948780.200", 19], ["2222948821.911", 20], ["2222948824.516", 21], ["2222963335.409", 5], ["2222963346.019", 6], ["2222963351.104", 7], ["2222963355.979", 8], ["2222963360.826", 9], ["2222963365.635", 10], ["2222963383.586", 13], ["2222963389.493", 16], ["2222966492.051", 0], ["2222966495.006", 0], ["2222966496.023", 0], ["2222966503.973", 1], ["2222966509.272", 2], ["2222966514.037", 3], ["2222966533.100", 4], ["2222966542.100", 5], ["2222969392.978", 11], ["2222969401.217", 12], ["2222969406.402", 13], ["2222969411.288", 14], ["2222969416.099", 15], ["2222969420.904", 16], ["2222969430.854", 17], ["2222969438.843", 18], ["2222975228.075", 12], ["2222975236.304", 13], ["2222975241.528", 14], ["2222975246.542", 15], ["2222975251.420", 16], ["2222975262.780", 17], ["2222975268.852", 18], ["2222975276.000", 19], ["2222978105.569", 6], ["2222978124.492", 6], ["2222978129.802", 7], ["2222978134.777", 8], ["2222978139.708", 9], ["2222978144.605", 10], ["2222978162.085", 11], ["2222978164.707", 12], ["2222981044.647", 5], ["2222981052.453", 6], ["2222981057.616", 7], ["2222981062.496", 8], ["2222981067.299", 9], ["2222981077.880", 10], ["2222981083.734", 11], ["2222981090.664", 12], ["2222990052.322", 12], ["2222990060.579", 13], ["2222990065.936", 14], ["2222990070.916", 15], ["2222990093.145", 15], ["2222990094.296", 16], ["2222990094.974", 17], ["2222990097.220", 18], ["2223076851.824", 0], ["2223076854.422", 0], ["2223076855.405", 0], ["2223076878.266", 1], ["2223076879.371", 2], ["2223076880.020", 3], ["2223076883.809", 4], ["2223076885.952", 5], ["2223100970.858", 0], ["2223100973.932", 0], ["2223100974.940", 0], ["2223100976.175", 1], ["2223100977.009", 2], ["2223100994.689", 3], ["2223100995.782", 4], ["2223100998.087", 5], ["2223104031.163", 0], ["2223104034.137", 0], ["2223104035.051", 0], ["2223104040.049", 1], ["2223104045.745", 2], ["2223104051.036", 3], ["2223104086.374", 4], ["2223104089.024", 5], ["2223118789.980", 0], ["2223118792.627", 0], ["2223118793.489", 0], ["2223118801.512", 1], ["2223118806.830", 2], ["2223118811.714", 3], ["2223118842.440", 4], ["2223118852.009", 5], ["2223133334.666", 0], ["2223133338.537", 0], ["2223133339.897", 0], ["2223133348.894", 1], ["2223133355.729", 2], ["2223133362.187", 3], ["2223133385.600", 4], ["2223133397.638", 5], ["2223150974.405", 0], ["2223150977.421", 0], ["2223150978.297", 0], ["2223150979.754", 1], ["2223150980.561", 2], ["2223150981.193", 3], ["2223151113.983", 3], ["2223151123.766", 4], ["2223163068.352", 0], ["2223163071.247", 0], ["2223163072.215", 0], ["2223163079.995", 1], ["2223163085.367", 2], ["2223163121.994", 3], ["2223163123.141", 4], ["2223163125.466", 5], ["2223192678.473", 0], ["2223192680.810", 0], ["2223192681.711", 0], ["2223192689.342", 1], ["2223192694.513", 2], ["2223192699.250", 3], ["2223192730.790", 4], ["2223192733.350", 5], ["2223219352.055", 0], ["2223219354.451", 0], ["2223219355.367", 0], ["2223219356.533", 1], ["2223219357.300", 2], ["2223219357.930", 3], ["2223219399.188", 4], ["2223219401.812", 5], ["2223272714.349", 0], ["2223272716.813", 0], ["2223272717.749", 0], ["2223272724.977", 1], ["2223272730.319", 2], ["2223272759.573", 3], ["2223272767.521", 4], ["2223272775.178", 5], ["2223281742.125", 0], ["2223281744.449", 0], ["2223281751.593", 1], ["2223281757.137", 2], ["2223281762.294", 3], ["2223281767.389", 4], ["2223281798.017", 4], ["2223281800.703", 5], ["2223323822.005", 0], ["2223323824.472", 0], ["2223323825.411", 0], ["2223323832.710", 1], ["2223323838.074", 2], ["2223323842.987", 3], ["2223323873.129", 4], ["2223323882.456", 5], ["2223347802.074", 0], ["2223347805.030", 0], ["2223347805.908", 0], ["2223347813.614", 1], ["2223347854.504", 2], ["2223347855.858", 3], ["2223347856.543", 4], ["2223347858.843", 5], ["2223362503.833", 4], ["2223362513.017", 5], ["2223362520.310", 5], ["2223362525.289", 6], ["2223362530.227", 7], ["2223362572.534", 8], ["2223362579.936", 9], ["2223362587.321", 10], ["2223365442.643", 3], ["2223365451.238", 4], ["2223365458.936", 4], ["2223365463.959", 5], ["2223365468.817", 6], ["2223365473.667", 7], ["2223365497.708", 8], ["2223365500.448", 9], ["2223371504.410", 3], ["2223371510.866", 4], ["2223371516.173", 5], ["2223371521.078", 6], ["2223371525.908", 7], ["2223371537.628", 8], ["2223371544.035", 9], ["2223371551.199", 10], ["2223374453.549", 6], ["2223374462.213", 7], ["2223374467.554", 8], ["2223374472.509", 9], ["2223374477.339", 10], ["2223374481.691", 11], ["2223374490.452", 12], ["2223374497.065", 13], ["2223377360.388", 11], ["2223377368.842", 12], ["2223377373.871", 13], ["2223377378.518", 14], ["2223377383.132", 15], ["2223377394.007", 15], ["2223377416.323", 16], ["2223377424.400", 17], ["2223406715.749", 0], ["2223406718.325", 0], ["2223406719.240", 0], ["2223406726.918", 1], ["2223406732.319", 2], ["2223406783.827", 4], ["2223406790.163", 5], ["2223406797.144", 6], ["2223409709.818", 0], ["2223409712.799", 0], ["2223409713.768", 0], ["2223409714.937", 1], ["2223409715.662", 2], ["2223409716.262", 3], ["2223409738.888", 4], ["2223409741.448", 5], ["2223412604.321", 0], ["2223412607.075", 0], ["2223412608.002", 0], ["2223412609.214", 1], ["2223412609.982", 2], ["2223412636.410", 3], ["2223412637.606", 4], ["2223412639.802", 5], ["2223453918.631", 0], ["2223453921.524", 0], ["2223453922.622", 0], ["2223453923.747", 1], ["2223453924.533", 2], ["2223453951.315", 3], ["2223453952.455", 4], ["2223453954.661", 5], ["2223459829.509", 4], ["2223459838.736", 5], ["2223459844.127", 6], ["2223459849.000", 7], ["2223459853.793", 8], ["2223459858.505", 9], ["2223459927.851", 9], ["2223459937.588", 10], ["2223462847.933", 0], ["2223462851.024", 0], ["2223462852.046", 0], ["2223462859.917", 1], ["2223462865.325", 2], ["2223462870.122", 3], ["2223462899.123", 4], ["2223462909.037", 5], ["2223486481.912", 0], ["2223486484.961", 0], ["2223486485.950", 0], ["2223486493.775", 1], ["2223486499.129", 2], ["2223486503.985", 3], ["2223486531.758", 4], ["2223486541.315", 5], ["2223489538.261", 3], ["2223489544.612", 4], ["2223489550.220", 5], ["2223489555.273", 6], ["2223489560.216", 7], ["2223489572.960", 8], ["2223489579.240", 9], ["2223489586.413", 10], ["2223516620.740", 0], ["2223516623.218", 0], ["2223516624.052", 0], ["2223516625.140", 1], ["2223516625.864", 2], ["2223516636.687", 3], ["2223516649.159", 4], ["2223516657.371", 5], ["2223522404.245", 0], ["2223522406.580", 0], ["2223522407.571", 0], ["2223522414.690", 1], ["2223522419.969", 2], ["2223522424.806", 3], ["2223522442.937", 4], ["2223522445.560", 5], ["2223542672.925", 0], ["2223542675.005", 0], ["2223542675.804", 0], ["2223542682.958", 1], ["2223542688.274", 2], ["2223542721.287", 3], ["2223542722.663", 4], ["2223542724.961", 5], ["2223572187.349", 0], ["2223572189.593", 0], ["2223572196.564", 1], ["2223572201.727", 2], ["2223572206.497", 3], ["2223572211.154", 4], ["2223572239.159", 4], ["2223572250.193", 5], ["2223584182.845", 0], ["2223584184.815", 0], ["2223584185.621", 0], ["2223584186.783", 1], ["2223584187.596", 2], ["2223584216.670", 3], ["2223584217.958", 4], ["2223584220.171", 5], ["2223587110.939", 6], ["2223587112.791", 7], ["2223587113.453", 8], ["2223587114.118", 9], ["2223587114.761", 10], ["2223587115.386", 11], ["2223587119.746", 12], ["2223587121.806", 13], ["2223590345.291", 0], ["2223590348.314", 0], ["2223590349.416", 0], ["2223590357.324", 1], ["2223590362.535", 2], ["2223590367.189", 3], ["2223590399.206", 4], ["2223590401.758", 5], ["2223625866.576", 3], ["2223625876.120", 4], ["2223625881.337", 5], ["2223625886.251", 6], ["2223625891.054", 7], ["2223625902.601", 8], ["2223625908.835", 9], ["2223625965.335", 6], ["2223628904.347", 0], ["2223628906.851", 0], ["2223628907.777", 0], ["2223628908.830", 1], ["2223628909.623", 2], ["2223628910.235", 3], ["2223628928.468", 4], ["2223628931.058", 5], ["2223637745.890", 0], ["2223637748.870", 0], ["2223637749.819", 0], ["2223637757.372", 1], ["2223637762.593", 2], ["2223637767.415", 3], ["2223637799.211", 4], ["2223637801.878", 5], ["2223640727.778", 0], ["2223640730.540", 0], ["2223640731.512", 0], ["2223640738.235", 1], ["2223640743.896", 2], ["2223640749.085", 3], ["2223640781.625", 4], ["2223640784.306", 5], ["2223652480.915", 0], ["2223652483.286", 0], ["2223652484.168", 0], ["2223652485.268", 1], ["2223652486.054", 2], ["2223652486.693", 3], ["2223652512.057", 4], ["2223652514.580", 5], ["2223658234.866", 0], ["2223658237.057", 0], ["2223658237.847", 0], ["2223658238.857", 1], ["2223658239.619", 2], ["2223658240.214", 3], ["2223658260.014", 4], ["2223658262.473", 5], ["2223678923.169", 1], ["2223678931.762", 2], ["2223678936.837", 3], ["2223678941.702", 4], ["2223678946.531", 5], ["2223678951.359", 6], ["2223678960.508", 7], ["2223678976.761", 7], ["2223713070.026", 0], ["2223713072.673", 0], ["2223713073.623", 0], ["2223713081.526", 1], ["2223713086.818", 2], ["2223713091.700", 3], ["2223713120.706", 4], ["2223713130.263", 5], ["2223744988.188", 0], ["2223744990.571", 0], ["2223744991.453", 0], ["2223744992.513", 1], ["2223744993.338", 2], ["2223744993.970", 3], ["2223745031.283", 4], ["2223745033.931", 5], ["2223747931.164", 0], ["2223747933.606", 0], ["2223747934.564", 0], ["2223747935.646", 1], ["2223747936.423", 2], ["2223747937.058", 3], ["2223747955.226", 4], ["2223747957.725", 5], ["2223753789.277", 0], ["2223753791.225", 0], ["2223753792.075", 0], ["2223753793.033", 1], ["2223753793.768", 2], ["2223753801.054", 3], ["2223753801.999", 4], ["2223753804.140", 5], ["2223809723.619", 0], ["2223809725.934", 0], ["2223809726.784", 0], ["2223809727.965", 1], ["2223809728.813", 2], ["2223809729.440", 3], ["2223809744.825", 4], ["2223809747.287", 5], ["2223830299.344", 0], ["2223830302.378", 0], ["2223830313.371", 0], ["2223830318.276", 1], ["2223830323.687", 2], ["2223830328.637", 3], ["2223830358.571", 4], ["2223830361.228", 5], ["2223851117.425", 0], ["2223851120.297", 0], ["2223851121.225", 0], ["2223851129.138", 1], ["2223851134.575", 2], ["2223851139.484", 3], ["2223851167.737", 5], ["2223851170.475", 6], ["2223877720.556", 0], ["2223877723.231", 0], ["2223877724.146", 0], ["2223877731.926", 1], ["2223877737.270", 2], ["2223877742.060", 3], ["2223877776.330", 4], ["2223877785.816", 5], ["2223880648.782", 0], ["2223880651.409", 0], ["2223880652.396", 0], ["2223880659.542", 1], ["2223880665.016", 2], ["2223880669.984", 3], ["2223880705.379", 5], ["2223880714.819", 6], ["2223889513.975", 0], ["2223889516.687", 0], ["2223889517.630", 0], ["2223889524.813", 1], ["2223889530.078", 2], ["2223889534.964", 3], ["2223889560.883", 4], ["2223889570.544", 5], ["2223918893.924", 0], ["2223918896.522", 0], ["2223918904.140", 1], ["2223918909.362", 1], ["2223918910.228", 2], ["2223918910.835", 3], ["2223918950.783", 4], ["2223918953.465", 5], ["2223956587.608", 0], ["2223956589.622", 0], ["2223956590.471", 0], ["2223956591.419", 1], ["2223956592.257", 2], ["2223956592.895", 3], ["2223956610.618", 4], ["2223956613.092", 5], ["2223971062.105", 1], ["2223971072.618", 2], ["2223971077.740", 3], ["2223971082.696", 4], ["2223971096.378", 4], ["2223971129.691", 5], ["2223971137.319", 6], ["2223971144.465", 7], ["2223974064.510", 0], ["2223974067.204", 0], ["2223974068.232", 0], ["2223974076.294", 1], ["2223974081.674", 2], ["2223974086.536", 3], ["2223974108.723", 4], ["2223974118.424", 5], ["2223977055.222", 0], ["2223977057.804", 0], ["2223977058.780", 0], ["2223977065.735", 1], ["2223977070.915", 2], ["2223977075.753", 3], ["2223977108.099", 4], ["2223977117.766", 5], ["2223989091.673", 0], ["2223989093.964", 0], ["2223989094.806", 0], ["2223989102.363", 1], ["2223989107.493", 2], ["2223989112.218", 3], ["2223989138.598", 4], ["2223989148.598", 5], ["2223992019.589", 0], ["2223992022.397", 0], ["2223992023.397", 0], ["2223992027.794", 1], ["2223992033.253", 2], ["2223992038.456", 3], ["2223992076.396", 4], ["2223992086.683", 5], ["2224030064.746", 0], ["2224030067.421", 0], ["2224030068.324", 0], ["2224030075.887", 1], ["2224030081.208", 2], ["2224030086.124", 3], ["2224030160.505", 4], ["2224030169.671", 5], ["2224039080.415", 1], ["2224039089.735", 2], ["2224039095.069", 3], ["2224039099.941", 4], ["2224039104.709", 5], ["2224039109.446", 6], ["2224039120.245", 7], ["2224039128.161", 8], ["2224068633.810", 0], ["2224068636.310", 0], ["2224068646.319", 1], ["2224068651.678", 2], ["2224068657.045", 3], ["2224068661.976", 4], ["2224069137.235", 1], ["2224069140.222", 2], ["2224082686.269", 0], ["2224082688.828", 0], ["2224082689.762", 0], ["2224082697.106", 1], ["2224082702.276", 2], ["2224082707.069", 3], ["2224083329.615", 0], ["2224083340.144", 0], ["2224103860.626", 2], ["2224103871.000", 3], ["2224103876.260", 4], ["2224103881.059", 6], ["2224103882.085", 7], ["2224103886.768", 8], ["2224103897.304", 9], ["2224103905.156", 10], ["2224124581.117", 0], ["2224124583.377", 0], ["2224124584.338", 0], ["2224124591.423", 1], ["2224124596.615", 2], ["2224124647.326", 4], ["2224124653.664", 5], ["2224124660.570", 6], ["2224136717.968", 0], ["2224136720.860", 0], ["2224136721.803", 0], ["2224136729.519", 1], ["2224136734.927", 2], ["2224136739.750", 3], ["2224136767.203", 4], ["2224136776.787", 5], ["2224169163.746", 0], ["2224169166.166", 0], ["2224169167.127", 0], ["2224169174.220", 1], ["2224169179.422", 2], ["2224169184.188", 3], ["2224169208.972", 4], ["2224169218.455", 6], ["2224175063.073", 0], ["2224175066.147", 0], ["2224175067.193", 0], ["2224175074.806", 1], ["2224175079.978", 2], ["2224175084.859", 3], ["2224175103.790", 4], ["2224175106.444", 5], ["2224181105.668", 0], ["2224181108.573", 0], ["2224181109.507", 0], ["2224181114.504", 1], ["2224181119.787", 2], ["2224181124.694", 3], ["2224181161.844", 4], ["2224181171.732", 5], ["2224210975.912", 0], ["2224210978.292", 0], ["2224210979.152", 0], ["2224210980.130", 1], ["2224210980.859", 2], ["2224210981.486", 3], ["2224211028.691", 12], ["2224211040.149", 13], ["2224213904.044", 0], ["2224213906.506", 0], ["2224213907.390", 0], ["2224213908.131", 1], ["2224213908.981", 2], ["2224213909.680", 3], ["2224213936.969", 4], ["2224213939.650", 5], ["2224216904.029", 0], ["2224216907.029", 0], ["2224216908.036", 0], ["2224216909.165", 1], ["2224216909.993", 2], ["2224216910.624", 3], ["2224216933.893", 4], ["2224216936.550", 5], ["2224231513.162", 0], ["2224231516.106", 0], ["2224231517.079", 0], ["2224231524.282", 1], ["2224231529.614", 2], ["2224231568.883", 3], ["2224231577.052", 4], ["2224231584.170", 5], ["2224269709.516", 0], ["2224269712.147", 0], ["2224269720.002", 1], ["2224269725.220", 2], ["2224269729.979", 3], ["2224269772.563", 3], ["2224269773.839", 4], ["2224269776.150", 5], ["2224317094.576", 0], ["2224317097.412", 0], ["2224317098.326", 0], ["2224317106.058", 1], ["2224317111.259", 2], ["2224317116.117", 3], ["2224317155.780", 4], ["2224317165.852", 5], ["2224325918.631", 0], ["2224325921.193", 0], ["2224325922.128", 0], ["2224325923.173", 1], ["2224325923.974", 2], ["2224325924.568", 3], ["2224325941.533", 4], ["2224325944.229", 5], ["2224334540.301", 0], ["2224334543.229", 0], ["2224334544.261", 0], ["2224334551.673", 1], ["2224334557.324", 2], ["2224334562.447", 3], ["2224334583.480", 4], ["2224334593.112", 5], ["2224363946.265", 0], ["2224363948.759", 0], ["2224363949.633", 0], ["2224363950.622", 1], ["2224363951.376", 2], ["2224363951.993", 3], ["2224363994.635", 5], ["2224363996.950", 6], ["2224390522.679", 0], ["2224390525.331", 0], ["2224390526.266", 0], ["2224390534.100", 1], ["2224390539.301", 2], ["2224390572.614", 3], ["2224390580.196", 4], ["2224390587.414", 5], ["2224410915.419", 0], ["2224410918.304", 0], ["2224410919.242", 0], ["2224410920.452", 1], ["2224410921.255", 2], ["2224410921.902", 3], ["2224410948.581", 4], ["2224410951.182", 5], ["2224413879.578", 0], ["2224413882.485", 0], ["2224413883.450", 0], ["2224413891.471", 1], ["2224413896.882", 2], ["2224413924.314", 3], ["2224413931.700", 4], ["2224413938.898", 5], ["2224416801.085", 0], ["2224416803.873", 0], ["2224416804.756", 0], ["2224416809.615", 1], ["2224416814.946", 2], ["2224416819.973", 3], ["2224416840.814", 4], ["2224416850.395", 5], ["2224464954.530", 0], ["2224464956.942", 0], ["2224464957.835", 0], ["2224464958.963", 1], ["2224464959.718", 2], ["2224464960.358", 3], ["2224464990.265", 4], ["2224464992.944", 5], ["2224477365.232", 7], ["2224477367.375", 8], ["2224477368.084", 9], ["2224477368.788", 10], ["2224477369.421", 11], ["2224477375.124", 12], ["2224477375.937", 13], ["2224477378.029", 14], ["2224503890.202", 0], ["2224503892.939", 0], ["2224503893.896", 0], ["2224503894.965", 1], ["2224503895.774", 2], ["2224503896.418", 3], ["2224503912.331", 4], ["2224503914.952", 5], ["2224512638.970", 0], ["2224512640.423", 0], ["2224512641.214", 0], ["2224512642.104", 1], ["2224512642.872", 2], ["2224512643.512", 3], ["2224512670.325", 4], ["2224512672.988", 5], ["2224527822.012", 4], ["2224527823.772", 5], ["2224527824.433", 6], ["2224527825.047", 7], ["2224527825.652", 8], ["2224527831.988", 9], ["2224527832.770", 10], ["2224527834.832", 11], ["2224530741.946", 3], ["2224530750.677", 4], ["2224530755.902", 5], ["2224530760.671", 6], ["2224530765.397", 7], ["2224530770.050", 8], ["2224530780.656", 9], ["2224530798.946", 9], ["2224536745.878", 0], ["2224536747.800", 0], ["2224536748.639", 0], ["2224536756.428", 1], ["2224536761.797", 2], ["2224536794.534", 3], ["2224536804.065", 4], ["2224536815.734", 5], ["2224562795.651", 5], ["2224562805.071", 6], ["2224562810.214", 7], ["2224562814.965", 8], ["2224562819.697", 9], ["2224562824.353", 10], ["2224562834.977", 11], ["2224562842.903", 12], ["2224618429.347", 0], ["2224618431.661", 0], ["2224618432.513", 0], ["2224618439.898", 1], ["2224618445.046", 2], ["2224618449.828", 3], ["2224618479.033", 4], ["2224618489.519", 5], ["2224621411.261", 0], ["2224621413.948", 0], ["2224621414.874", 0], ["2224621422.611", 1], ["2224621427.818", 3], ["2224621428.928", 4], ["2224621461.340", 5], ["2224621464.021", 6], ["2224642034.777", 0], ["2224642036.863", 0], ["2224642037.732", 0], ["2224642038.776", 1], ["2224642039.569", 2], ["2224642040.203", 3], ["2224642082.440", 5], ["2224642090.336", 6], ["2224645026.033", 0], ["2224645028.545", 0], ["2224645029.478", 0], ["2224645038.343", 1], ["2224645044.501", 2], ["2224645049.546", 3], ["2224645080.799", 4], ["2224645091.135", 5], ["2224651042.308", 0], ["2224651045.323", 0], ["2224651046.352", 0], ["2224651052.048", 1], ["2224651057.347", 2], ["2224651080.137", 3], ["2224651088.108", 4], ["2224651095.892", 5], ["2224677903.472", 0], ["2224677905.407", 0], ["2224677906.190", 0], ["2224677907.164", 1], ["2224677907.919", 2], ["2224677908.539", 3], ["2224677931.638", 4], ["2224677934.586", 5], ["2224683669.955", 0], ["2224683671.830", 0], ["2224683672.698", 0], ["2224683678.151", 1], ["2224683683.395", 2], ["2224683688.394", 3], ["2224683717.117", 4], ["2224683719.728", 5], ["2224686529.135", 0], ["2224686531.087", 0], ["2224686531.996", 0], ["2224686539.473", 1], ["2224686544.862", 2], ["2224686567.576", 3], ["2224686575.007", 4], ["2224686582.316", 5], ["2224695348.718", 0], ["2224695351.975", 0], ["2224695353.021", 0], ["2224695360.858", 1], ["2224695366.305", 2], ["2224695371.261", 3], ["2224695400.055", 4], ["2224695409.847", 5], ["2224707072.582", 0], ["2224707075.795", 0], ["2224707084.120", 1], ["2224707091.174", 1], ["2224707096.176", 2], ["2224707100.986", 3], ["2224707124.205", 4], ["2224707133.721", 5], ["2224710134.242", 7], ["2224710143.955", 8], ["2224710149.276", 9], ["2224710154.062", 10], ["2224710158.796", 11], ["2224710170.090", 11], ["2224710202.580", 12], ["2224710210.745", 13], ["2224724997.650", 0], ["2224725000.209", 0], ["2224725001.088", 0], ["2224725002.235", 1], ["2224725017.681", 2], ["2224725048.970", 4], ["2224725053.890", 5], ["2224725063.806", 6], ["2224743091.591", 0], ["2224743101.569", 1], ["2224743107.547", 2], ["2224743112.426", 3], ["2224743117.252", 4], ["2224743121.999", 5], ["2224743143.556", 6], ["2224743153.566", 7], ["2224749054.164", 4], ["2224749062.239", 5], ["2224749067.435", 6], ["2224749072.209", 7], ["2224749076.927", 8], ["2224749081.635", 9], ["2224749091.717", 10], ["2224749099.666", 11], ["2224755037.417", 4], ["2224755044.565", 5], ["2224755049.782", 6], ["2224755054.667", 7], ["2224755059.502", 8], ["2224755064.256", 9], ["2224755074.007", 10], ["2224755081.964", 11], ["2224772706.362", 0], ["2224772709.663", 0], ["2224772710.710", 0], ["2224772718.644", 1], ["2224772724.041", 2], ["2224772728.928", 3], ["2224772749.099", 4], ["2224772751.685", 5], ["2224775679.812", 0], ["2224775682.827", 0], ["2224775683.887", 0], ["2224775690.876", 1], ["2224775696.029", 2], ["2224775700.826", 3], ["2224775728.692", 4], ["2224775738.467", 5], ["2224817849.050", 0], ["2224817852.163", 0], ["2224817853.300", 0], ["2224817861.150", 1], ["2224817866.519", 2], ["2224817871.454", 3], ["2224817901.043", 4], ["2224817910.894", 5], ["2224823788.557", 0], ["2224823791.787", 0], ["2224823792.816", 0], ["2224823800.635", 1], ["2224823805.983", 2], ["2224823810.852", 3], ["2224823842.414", 4], ["2224823851.849", 5], ["2224859074.548", 0], ["2224859077.655", 0], ["2224859078.702", 0], ["2224859086.423", 1], ["2224859091.677", 2], ["2224859096.499", 3], ["2224859133.046", 4], ["2224859142.627", 5], ["2224903814.206", 0], ["2224903816.712", 0], ["2224903817.600", 0], ["2224903818.833", 1], ["2224903819.646", 2], ["2224903830.729", 3], ["2224903854.623", 4], ["2224903857.174", 5], ["2224912534.505", 0], ["2224912536.596", 1], ["2224912537.808", 1], ["2224912545.145", 3], ["2224912546.544", 5], ["2224912547.423", 7], ["2224912557.987", 10], ["2224912560.745", 11], ["2224915418.902", 0], ["2224915421.594", 0], ["2224915422.545", 0], ["2224915423.709", 1], ["2224915424.548", 2], ["2224915425.229", 3], ["2224915453.125", 4], ["2224915455.939", 5], ["2224936603.797", 4], ["2224936612.172", 5], ["2224936617.364", 6], ["2224936622.191", 7], ["2224936627.039", 8], ["2224936631.803", 9], ["2224936641.407", 10], ["2224936649.251", 11], ["2224945522.580", 5], ["2224945532.137", 6], ["2224945537.534", 7], ["2224945542.469", 8], ["2224945547.304", 9], ["2224945552.152", 10], ["2224945563.233", 11], ["2224945571.177", 12], ["2224989743.034", 0], ["2224989745.905", 0], ["2224989746.955", 0], ["2224989754.459", 1], ["2224989759.895", 2], ["2224989764.770", 3], ["2224989795.772", 4], ["2224989805.082", 5], ["2225019454.276", 0], ["2225019457.360", 0], ["2225019458.352", 0], ["2225019466.110", 1], ["2225019471.350", 2], ["2225019507.874", 3], ["2225019514.837", 5], ["2225019522.099", 6], ["2225031423.242", 0], ["2225031426.288", 0], ["2225031427.287", 0], ["2225031434.905", 1], ["2225031440.067", 2], ["2225031444.797", 3], ["2225031474.507", 4], ["2225031484.014", 5], ["2225040419.093", 0], ["2225040422.111", 0], ["2225040423.172", 0], ["2225040429.902", 1], ["2225040435.352", 2], ["2225040440.353", 3], ["2225040468.573", 4], ["2225040478.295", 5], ["2225076184.472", 0], ["2225076187.498", 0], ["2225076188.460", 0], ["2225076196.350", 1], ["2225076201.816", 2], ["2225076245.269", 3], ["2225076252.436", 5], ["2225076258.980", 6], ["2225108668.834", 0], ["2225108670.683", 0], ["2225108671.509", 0], ["2225108672.654", 1], ["2225108673.474", 2], ["2225108674.105", 3], ["2225108710.672", 4], ["2225108722.523", 5], ["2225129288.959", 0], ["2225129291.377", 0], ["2225129292.314", 0], ["2225129299.354", 1], ["2225129304.611", 2], ["2225129309.487", 3], ["2225129336.616", 4], ["2225129339.239", 5], ["2225140957.233", 0], ["2225140959.632", 0], ["2225140967.074", 1], ["2225140972.310", 2], ["2225140977.193", 3], ["2225140981.998", 4], ["2225141028.620", 4], ["2225141037.753", 5], ["2225158832.888", 6], ["2225158840.559", 7], ["2225158845.860", 8], ["2225158850.781", 9], ["2225158855.680", 10], ["2225158860.472", 11], ["2225158870.151", 12], ["2225158878.089", 13], ["2225173556.587", 0], ["2225173559.598", 0], ["2225173560.535", 0], ["2225173568.552", 1], ["2225173573.814", 2], ["2225173638.222", 3], ["2225173645.408", 4], ["2225173652.607", 5], ["2225176533.329", 0], ["2225176536.086", 0], ["2225176537.077", 0], ["2225176544.941", 1], ["2225176550.163", 2], ["2225176555.025", 3], ["2225176576.934", 4], ["2225176586.263", 5], ["2225191170.879", 0], ["2225191173.437", 0], ["2225191174.292", 0], ["2225191181.935", 1], ["2225191187.306", 2], ["2225191192.253", 3], ["2225191221.446", 4], ["2225191230.726", 5], ["2225194125.930", 0], ["2225194128.517", 0], ["2225194129.363", 0], ["2225194137.119", 1], ["2225194142.891", 2], ["2225194147.748", 3], ["2225194180.556", 4], ["2225194190.058", 5], ["2225202913.112", 4], ["2225202921.693", 6], ["2225202922.839", 7], ["2225202928.007", 9], ["2225202929.098", 10], ["2225202933.960", 11], ["2225202944.834", 12], ["2225202952.938", 13], ["2225214806.986", 0], ["2225214819.517", 0], ["2225214820.799", 0], ["2225214825.815", 1], ["2225214831.290", 2], ["2225214836.263", 4], ["2225214861.752", 5], ["2225214864.484", 6], ["2225235696.856", 0], ["2225235699.492", 0], ["2225235700.368", 0], ["2225235708.259", 1], ["2225235713.481", 2], ["2225235718.307", 3], ["2225235756.760", 5], ["2225235759.519", 6], ["2225247453.932", 0], ["2225247455.727", 0], ["2225247456.567", 0], ["2225247457.682", 1], ["2225247458.495", 2], ["2225247459.146", 3], ["2225247496.309", 4], ["2225247498.946", 5], ["2225253422.615", 0], ["2225253425.146", 0], ["2225253426.033", 0], ["2225253427.307", 1], ["2225253428.146", 2], ["2225253428.794", 3], ["2225253455.915", 4], ["2225253458.828", 5], ["2225256320.885", 0], ["2225256323.001", 0], ["2225256323.904", 0], ["2225256325.070", 1], ["2225256416.900", 3], ["2225256423.969", 4], ["2225256428.949", 5], ["2225256458.943", 5], ["2225259305.519", 0], ["2225259308.286", 0], ["2225259309.244", 0], ["2225259310.389", 1], ["2225259311.175", 2], ["2225259311.816", 3], ["2225259322.794", 4], ["2225259325.207", 5], ["2225336527.162", 4], ["2225336529.907", 5], ["2225336530.695", 6], ["2225336531.323", 7], ["2225336531.952", 8], ["2225336532.568", 9], ["2225336538.327", 10], ["2225336540.542", 11], ["2225359968.675", 0], ["2225359971.119", 0], ["2225359972.102", 0], ["2225359973.201", 1], ["2225359974.021", 2], ["2225359974.669", 3], ["2225359999.150", 4], ["2225360050.075", 6], ["2225375134.874", 0], ["2225375137.355", 0], ["2225375138.242", 0], ["2225375145.707", 1], ["2225375151.036", 2], ["2225375155.906", 3], ["2225375194.491", 4], ["2225375197.201", 5], ["2225398971.731", 0], ["2225398974.721", 0], ["2225398975.654", 0], ["2225398976.767", 1], ["2225398977.612", 2], ["2225398978.252", 3], ["2225399019.852", 4], ["2225399029.037", 5], ["2225449464.628", 0], ["2225449467.531", 0], ["2225449468.527", 0], ["2225449475.983", 1], ["2225449481.188", 2], ["2225449485.989", 3], ["2225449506.211", 4], ["2225449508.818", 5], ["2225468215.940", 0], ["2225468229.362", 0], ["2225468230.665", 0], ["2225468234.646", 1], ["2225468239.871", 2], ["2225468244.877", 3], ["2225468283.331", 4], ["2225468293.257", 5], ["2225491520.821", 0], ["2225491523.490", 0], ["2225491524.422", 0], ["2225491525.544", 1], ["2225491526.371", 2], ["2225491527.016", 3], ["2225491548.627", 4], ["2225491551.189", 5], ["2225513075.418", 0], ["2225513077.942", 0], ["2225513078.770", 0], ["2225513086.455", 1], ["2225513091.701", 2], ["2225513096.587", 3], ["2225513130.421", 4], ["2225513140.065", 5], ["2225524835.157", 0], ["2225524837.647", 0], ["2225524838.595", 0], ["2225524846.146", 1], ["2225524851.431", 2], ["2225524877.102", 3], ["2225524884.859", 4], ["2225524892.354", 5], ["2225599134.841", 8], ["2225599143.870", 9], ["2225599149.138", 10], ["2225599153.974", 11], ["2225599158.758", 12], ["2225599163.532", 13], ["2225599173.260", 14], ["2225599181.155", 15], ["2225607947.677", 0], ["2225607950.111", 0], ["2225607950.978", 0], ["2225607951.996", 1], ["2225607952.729", 2], ["2225607953.355", 3], ["2225607969.948", 4], ["2225607972.598", 5], ["2225610821.795", 14], ["2225610830.416", 15], ["2225610835.937", 16], ["2225610840.934", 17], ["2225610845.829", 18], ["2225610850.769", 19], ["2225610860.752", 20], ["2225610868.836", 21], ["2225622613.655", 0], ["2225622616.428", 0], ["2225622617.393", 0], ["2225622625.101", 1], ["2225622630.351", 2], ["2225622635.147", 3], ["2225622658.671", 4], ["2225622668.457", 5], ["2225661762.680", 0], ["2225661765.225", 0], ["2225661766.111", 0], ["2225661773.863", 2], ["2225661775.300", 3], ["2225661809.348", 4], ["2225661810.638", 5], ["2225661812.897", 6], ["2225690712.359", 0], ["2225690715.378", 0], ["2225690716.316", 0], ["2225690724.030", 1], ["2225690755.927", 2], ["2225690763.715", 3], ["2225690768.721", 4], ["2225690775.972", 5], ["2225705457.335", 0], ["2225705460.305", 0], ["2225705461.327", 0], ["2225705468.612", 1], ["2225705474.142", 2], ["2225705479.191", 3], ["2225705500.629", 4], ["2225705510.243", 5], ["2225750806.610", 0], ["2225750809.932", 0], ["2225750811.029", 0], ["2225750818.824", 1], ["2225750824.109", 2], ["2225750828.927", 3], ["2225750861.088", 4], ["2225750870.711", 5], ["2225792490.594", 0], ["2225792493.580", 0], ["2225792494.541", 0], ["2225792502.382", 1], ["2225792507.533", 2], ["2225792538.930", 3], ["2225792546.326", 4], ["2225792553.400", 5], ["2225807054.062", 0], ["2225807056.981", 0], ["2225807057.982", 0], ["2225807065.041", 1], ["2225807070.313", 2], ["2225807075.196", 3], ["2225807097.680", 4], ["2225807106.956", 5], ["2225815909.934", 1], ["2225815919.396", 2], ["2225815924.751", 3], ["2225815929.534", 4], ["2225815934.263", 5], ["2225815938.914", 6], ["2225815949.523", 7], ["2225815957.302", 8], ["2225824960.821", 0], ["2225824963.850", 0], ["2225824964.871", 0], ["2225824966.127", 1], ["2225824966.902", 2], ["2225824967.534", 3], ["2225825000.328", 4], ["2225825024.544", 5], ["2225839743.605", 0], ["2225839746.510", 0], ["2225839747.514", 0], ["2225839752.626", 1], ["2225839758.116", 2], ["2225839781.196", 3], ["2225839788.901", 4], ["2225839796.275", 5], ["2225851906.863", 0], ["2225851909.286", 0], ["2225851910.158", 0], ["2225851911.288", 1], ["2225851912.108", 2], ["2225851912.741", 3], ["2225851940.020", 4], ["2225851943.080", 5], ["2225860720.219", 0], ["2225860722.694", 0], ["2225860723.692", 0], ["2225860730.806", 1], ["2225860735.854", 2], ["2225860740.582", 3], ["2225860792.960", 4], ["2225860802.020", 5], ["2225892821.776", 6], ["2225892823.406", 7], ["2225892824.091", 8], ["2225892824.700", 9], ["2225892825.362", 10], ["2225892826.035", 11], ["2225892830.393", 12], ["2225892844.873", 13], ["2225901479.852", 11], ["2225901488.213", 12], ["2225901493.436", 13], ["2225901507.491", 12], ["2225901512.626", 13], ["2225901544.092", 14], ["2225901545.550", 15], ["2225901565.449", 16], ["2225907412.858", 0], ["2225907415.718", 0], ["2225907423.475", 1], ["2225907428.752", 2], ["2225907433.566", 3], ["2225907438.316", 4], ["2225907454.780", 5], ["2225907462.640", 6], ["2225910315.467", 1], ["2225910324.971", 1], ["2225910330.282", 2], ["2225910335.167", 3], ["2225910339.951", 4], ["2225910344.656", 5], ["2225910369.023", 6], ["2225910378.390", 7], ["2225916127.599", 0], ["2225916130.860", 0], ["2225916131.918", 0], ["2225916139.713", 1], ["2225916145.184", 2], ["2225916150.015", 3], ["2225916178.232", 4], ["2225916187.731", 5], ["2225930980.725", 6], ["2225930983.459", 7], ["2225930984.250", 8], ["2225930984.861", 9], ["2225930985.484", 10], ["2225930986.089", 11], ["2225930990.607", 12], ["2225930992.809", 13], ["2225936751.192", 5], ["2225936760.043", 7], ["2225936767.568", 8], ["2225936772.872", 9], ["2225936777.747", 10], ["2225936782.510", 11], ["2225936792.545", 12], ["2225936800.558", 13], ["2225951553.944", 0], ["2225951555.909", 0], ["2225951556.716", 0], ["2225951557.845", 1], ["2225951558.644", 2], ["2225951559.250", 3], ["2225951596.846", 4], ["2225951599.677", 5], ["2225955589.276", 0], ["2225955591.027", 0], ["2225955591.808", 0], ["2225955592.891", 1], ["2225955593.713", 2], ["2225955634.081", 3], ["2225955641.589", 4], ["2225955649.058", 5], ["2225973100.617", 0], ["2225973103.300", 0], ["2225973104.289", 0], ["2225973112.086", 1], ["2225973117.377", 2], ["2225973122.184", 3], ["2225973149.886", 5], ["2225973159.422", 6], ["2225988069.788", 0], ["2225988072.762", 0], ["2225988073.714", 0], ["2225988081.365", 1], ["2225988086.860", 2], ["2225988091.891", 3], ["2225988117.124", 4], ["2225988126.293", 5], ["2226011523.602", 0], ["2226011526.557", 0], ["2226011527.648", 0], ["2226011534.965", 1], ["2226011540.221", 2], ["2226011545.001", 3], ["2226011563.395", 4], ["2226011565.943", 5], ["2226017497.722", 0], ["2226017504.416", 0], ["2226017505.319", 0], ["2226017511.741", 1], ["2226017516.926", 2], ["2226017521.815", 3], ["2226017551.349", 4], ["2226017560.728", 5], ["2226020477.585", 0], ["2226020480.662", 0], ["2226020481.645", 0], ["2226020489.526", 1], ["2226020494.795", 2], ["2226020499.611", 3], ["2226020535.639", 4], ["2226020545.627", 5], ["2226023460.546", 0], ["2226023463.180", 0], ["2226023464.099", 0], ["2226023471.909", 1], ["2226023477.276", 2], ["2226023482.259", 3], ["2226023509.357", 4], ["2226023512.016", 5], ["2226037829.381", 0], ["2226037832.066", 0], ["2226037839.698", 1], ["2226037845.162", 2], ["2226037850.081", 3], ["2226037854.936", 4], ["2226037883.107", 5], ["2226037905.853", 5], ["2226055545.443", 0], ["2226055547.768", 0], ["2226055555.619", 1], ["2226055560.964", 2], ["2226055565.876", 3], ["2226055570.698", 4], ["2226055593.476", 4], ["2226055596.041", 5], ["2226079309.600", 0], ["2226079310.855", 0], ["2226079311.644", 0], ["2226079312.490", 1], ["2226079313.270", 2], ["2226079313.929", 3], ["2226079330.892", 4], ["2226079333.329", 5], ["2226100301.371", 0], ["2226100304.242", 0], ["2226100305.287", 0], ["2226100312.346", 2], ["2226100319.737", 3], ["2226100324.697", 4], ["2226100374.093", 5], ["2226100383.009", 6], ["2226103261.428", 0], ["2226103263.947", 0], ["2226103264.918", 0], ["2226103272.461", 1], ["2226103277.822", 2], ["2226103282.823", 3], ["2226103315.440", 4], ["2226103325.086", 6], ["2226129756.022", 0], ["2226129757.706", 0], ["2226129758.516", 0], ["2226129759.616", 1], ["2226129760.394", 2], ["2226129761.023", 3], ["2226129776.200", 4], ["2226129778.717", 5], ["2226141289.677", 0], ["2226141292.246", 1], ["2226141293.117", 2], ["2226141293.781", 3], ["2226141294.385", 4], ["2226141295.024", 5], ["2226141299.676", 6], ["2226141301.806", 7], ["2226144748.836", 0], ["2226144751.128", 0], ["2226144751.936", 0], ["2226144760.171", 1], ["2226144765.350", 2], ["2226144809.542", 3], ["2226144817.574", 4], ["2226144825.096", 5], ["2226180500.399", 0], ["2226180502.988", 0], ["2226180503.906", 0], ["2226180512.214", 1], ["2226180517.651", 2], ["2226180522.622", 3], ["2226180610.043", 5], ["2226180627.533", 5], ["2226213103.287", 0], ["2226213106.010", 0], ["2226213107.083", 0], ["2226213114.935", 1], ["2226213120.202", 2], ["2226213124.970", 3], ["2226213144.411", 4], ["2226213146.913", 5], ["2226227923.883", 0], ["2226227926.944", 0], ["2226227928.009", 0], ["2226227929.235", 1], ["2226227930.023", 2], ["2226227954.318", 3], ["2226227955.550", 4], ["2226227957.879", 5], ["2226233713.048", 0], ["2226233715.953", 0], ["2226233716.966", 0], ["2226233724.323", 1], ["2226233729.520", 2], ["2226233734.420", 3], ["2226233764.851", 4], ["2226233775.135", 5], ["2226236645.590", 0], ["2226236648.511", 0], ["2226236649.592", 0], ["2226236656.940", 1], ["2226236662.256", 2], ["2226236667.159", 3], ["2226236704.185", 4], ["2226236714.390", 5], ["2226254143.319", 0], ["2226254146.107", 0], ["2226254154.097", 1], ["2226254159.367", 2], ["2226254164.121", 3], ["2226254168.847", 4], ["2226254181.600", 5], ["2226254189.481", 6], ["2226271709.885", 0], ["2226271712.203", 0], ["2226271713.095", 0], ["2226271713.976", 1], ["2226271714.706", 2], ["2226271757.389", 3], ["2226271758.596", 4], ["2226271767.168", 5], ["2226283673.315", 0], ["2226283675.797", 0], ["2226283676.792", 0], ["2226283684.740", 1], ["2226283690.013", 2], ["2226283694.795", 3], ["2226283723.922", 4], ["2226283733.240", 5], ["2226327533.620", 0], ["2226327536.581", 0], ["2226327537.522", 0], ["2226327545.566", 1], ["2226327550.926", 2], ["2226327590.335", 3], ["2226327598.199", 4], ["2226327605.562", 5], ["2226339411.544", 0], ["2226339413.739", 0], ["2226339414.623", 0], ["2226339422.491", 2], ["2226339423.791", 3], ["2226339428.751", 4], ["2226339450.383", 5], ["2226339459.998", 6], ["2226360141.651", 0], ["2226360144.362", 0], ["2226360145.390", 0], ["2226360154.111", 1], ["2226360159.600", 2], ["2226360164.481", 3], ["2226360200.242", 4], ["2226360210.344", 5], ["2226390524.642", 0], ["2226390526.977", 0], ["2226390527.897", 0], ["2226390535.248", 2], ["2226390536.612", 3], ["2226390541.646", 4], ["2226390584.690", 5], ["2226390587.407", 6], ["2226405262.728", 0], ["2226405264.595", 0], ["2226405265.431", 0], ["2226405266.491", 1], ["2226405267.253", 2], ["2226405267.886", 3], ["2226405301.947", 4], ["2226405304.437", 5], ["2226410999.257", 0], ["2226411022.990", 0], ["2226411024.711", 1], ["2226411025.492", 2], ["2226411026.133", 3], ["2226411026.755", 4], ["2226411067.147", 5], ["2226411083.325", 5], ["2226434669.138", 0], ["2226434678.421", 1], ["2226434684.029", 2], ["2226434689.028", 3], ["2226434693.947", 4], ["2226434698.778", 5], ["2226434710.015", 6], ["2226434754.586", 6], ["2226443806.407", 0], ["2226443808.984", 0], ["2226443809.881", 0], ["2226443811.020", 1], ["2226443811.848", 2], ["2226443812.500", 3], ["2226443852.238", 4], ["2226443861.185", 5], ["2226446766.006", 0], ["2226446768.041", 0], ["2226446768.861", 0], ["2226446770.097", 1], ["2226446770.902", 2], ["2226446794.188", 3], ["2226446795.232", 4], ["2226446797.395", 5], ["2226449657.366", 0], ["2226449660.376", 0], ["2226449661.359", 0], ["2226449668.629", 1], ["2226449674.046", 2], ["2226449679.022", 3], ["2226449709.965", 4], ["2226449719.718", 5], ["2226458469.126", 0], ["2226458471.403", 0], ["2226458472.296", 0], ["2226458480.263", 1], ["2226458485.600", 2], ["2226458524.921", 3], ["2226458532.752", 4], ["2226458540.023", 5], ["2226461382.898", 0], ["2226461384.463", 0], ["2226461385.364", 0], ["2226461386.245", 1], ["2226461386.996", 2], ["2226461387.611", 3], ["2226461402.502", 4], ["2226461405.145", 5], ["2226490954.466", 0], ["2226490957.049", 0], ["2226490958.006", 0], ["2226490959.208", 1], ["2226490960.006", 2], ["2226490960.669", 3], ["2226490991.724", 4], ["2226490994.179", 5], ["2226508512.608", 0], ["2226508514.252", 0], ["2226508515.046", 0], ["2226508516.092", 1], ["2226508516.821", 2], ["2226508517.490", 3], ["2226508551.162", 4], ["2226508553.672", 5], ["2226541032.405", 0], ["2226541035.080", 0], ["2226541041.376", 1], ["2226541046.781", 2], ["2226541051.867", 3], ["2226541056.904", 4], ["2226541077.450", 5], ["2226541087.308", 6], ["2226552786.620", 3], ["2226552797.735", 4], ["2226552802.988", 5], ["2226552808.058", 6], ["2226552813.118", 7], ["2226552818.126", 8], ["2226552828.354", 9], ["2226552836.549", 10], ["2226576621.573", 3], ["2226576631.425", 3], ["2226576636.766", 4], ["2226576641.647", 5], ["2226576646.466", 6], ["2226576661.193", 7], ["2226576667.448", 8], ["2226576674.586", 9], ["2226609938.322", 0], ["2226609941.323", 0], ["2226609942.361", 0], ["2226609943.379", 1], ["2226609944.142", 2], ["2226609953.016", 3], ["2226609953.955", 4], ["2226609956.150", 5], ["2226624699.199", 6], ["2226624708.301", 7], ["2226624713.524", 8], ["2226624718.339", 9], ["2226624723.139", 10], ["2226624727.847", 11], ["2226624753.859", 11], ["2226624756.570", 12], ["2226627603.758", 0], ["2226627606.607", 0], ["2226627607.542", 0], ["2226627614.743", 1], ["2226627619.937", 2], ["2226627624.836", 3], ["2226627647.610", 4], ["2226627657.137", 5], ["2226662621.258", 6], ["2226662629.640", 7], ["2226662634.991", 8], ["2226662640.084", 9], ["2226662645.112", 10], ["2226662650.094", 11], ["2226662659.915", 12], ["2226662667.992", 13], ["2226669054.207", 0], ["2226669056.652", 1], ["2226669057.464", 2], ["2226669058.114", 3], ["2226669058.745", 4], ["2226669059.371", 5], ["2226669067.750", 6], ["2226669084.458", 7], ["2226674854.435", 0], ["2226674857.535", 0], ["2226674858.507", 0], ["2226674866.072", 1], ["2226674871.319", 2], ["2226674895.306", 3], ["2226674903.299", 4], ["2226674910.789", 5], ["2226677774.690", 0], ["2226677776.004", 0], ["2226677776.779", 0], ["2226677777.847", 1], ["2226677778.640", 2], ["2226677779.291", 3], ["2226677819.946", 5], ["2226677828.228", 6], ["2226680686.146", 6], ["2226680695.068", 7], ["2226680700.608", 8], ["2226680712.323", 9], ["2226680718.506", 10], ["2226680723.532", 11], ["2226680733.077", 12], ["2226680741.229", 13], ["2226692779.438", 0], ["2226692782.470", 0], ["2226692783.506", 0], ["2226692791.343", 1], ["2226692796.598", 2], ["2226692801.418", 3], ["2226692825.027", 4], ["2226692834.487", 5], ["2226695750.323", 0], ["2226695753.120", 0], ["2226695754.153", 0], ["2226695762.175", 1], ["2226695767.516", 2], ["2226695772.435", 3], ["2226695795.752", 4], ["2226695805.286", 5], ["2226710443.519", 0], ["2226710452.378", 1], ["2226710457.775", 2], ["2226710462.583", 3], ["2226710467.350", 4], ["2226710472.135", 5], ["2226710503.609", 5], ["2226710513.375", 6], ["2226775529.954", 4], ["2226775539.205", 5], ["2226775544.545", 6], ["2226775555.831", 6], ["2226775560.901", 7], ["2226775576.834", 8], ["2226775577.838", 9], ["2226775580.109", 10], ["2226784313.586", 6], ["2226784322.089", 7], ["2226784327.639", 8], ["2226784332.671", 9], ["2226784337.563", 10], ["2226784342.408", 11], ["2226784352.394", 12], ["2226784360.518", 13], ["2226838552.527", 0], ["2226838553.712", 0], ["2226838554.527", 0], ["2226838555.415", 1], ["2226838556.202", 2], ["2226838556.882", 3], ["2226838575.286", 4], ["2226838577.618", 5], ["2226844260.981", 0], ["2226844262.542", 0], ["2226844263.332", 0], ["2226844264.413", 1], ["2226844265.229", 2], ["2226844265.892", 3], ["2226844291.990", 4], ["2226844308.528", 5], ["2226862624.810", 0], ["2226862627.283", 0], ["2226862628.141", 0], ["2226862632.892", 1], ["2226862638.199", 2], ["2226862643.212", 3], ["2226862680.182", 4], ["2226862683.058", 5], ["2226871241.494", 0], ["2226871243.959", 0], ["2226871244.872", 0], ["2226871252.229", 1], ["2226871257.516", 2], ["2226871262.446", 3], ["2226871327.694", 5], ["2226871336.009", 6], ["2226913425.966", 4], ["2226913434.463", 5], ["2226913439.725", 6], ["2226913444.696", 7], ["2226913449.605", 8], ["2226913473.857", 7], ["2226913479.503", 8], ["2226913501.581", 9], ["2226976060.416", 1]], "s2-eth3": [["2216991488.314", 3], ["2216991497.897", 4], ["2216991503.482", 5], ["2216991508.639", 6], ["2216991513.703", 7], ["2216991518.693", 8], ["2216991528.686", 9], ["2216991536.859", 10], ["2216994435.103", 0], ["2216994437.394", 0], ["2216994438.305", 0], ["2216994439.365", 1], ["2216994440.143", 2], ["2216994440.809", 3], ["2216994459.593", 4], ["2216994462.090", 5], ["2217027037.810", 0], ["2217027040.927", 0], ["2217027041.940", 0], ["2217027048.050", 1], ["2217027053.517", 2], ["2217027058.638", 3], ["2217027100.102", 4], ["2217027102.863", 5], ["2217029959.167", 2], ["2217029961.704", 3], ["2217029962.519", 4], ["2217029963.162", 5], ["2217029963.828", 6], ["2217029964.425", 7], ["2217029968.847", 8], ["2217029971.014", 9], ["2217050746.723", 0], ["2217050749.385", 0], ["2217050750.295", 0], ["2217050758.146", 1], ["2217050763.402", 2], ["2217050828.407", 3], ["2217050835.979", 4], ["2217050842.932", 5], ["2217066122.458", 0], ["2217066125.364", 0], ["2217066126.355", 0], ["2217066134.214", 1], ["2217066139.485", 2], ["2217066144.187", 3], ["2217066172.178", 4], ["2217066181.242", 5], ["2217078071.020", 0], ["2217078073.213", 0], ["2217078074.094", 0], ["2217078075.298", 1], ["2217078076.081", 2], ["2217078076.710", 3], ["2217078111.752", 4], ["2217078114.143", 5], ["2217080982.694", 7], ["2217080984.865", 8], ["2217080985.539", 9], ["2217080986.151", 10], ["2217080986.746", 11], ["2217080987.393", 12], ["2217080991.786", 13], ["2217080993.812", 14], ["2217083942.914", 2], ["2217083948.157", 3], ["2217083948.828", 4], ["2217083949.459", 5], ["2217083950.063", 6], ["2217083950.660", 7], ["2217083955.302", 8], ["2217083957.397", 9], ["2217116711.519", 0], ["2217116714.532", 0], ["2217116715.466", 0], ["2217116723.422", 1], ["2217116728.712", 2], ["2217116733.619", 3], ["2217116756.601", 4], ["2217116765.181", 5], ["2217119674.614", 0], ["2217119677.431", 0], ["2217119678.300", 0], ["2217119686.174", 1], ["2217119691.564", 2], ["2217119696.498", 3], ["2217119716.925", 4], ["2217119719.312", 5], ["2217125530.691", 0], ["2217125533.301", 0], ["2217125534.310", 0], ["2217125541.721", 1], ["2217125547.106", 2], ["2217125551.986", 3], ["2217125594.911", 4], ["2217125597.423", 5], ["2217143656.589", 5], ["2217143666.188", 5], ["2217143671.600", 6], ["2217143676.560", 7], ["2217143681.456", 8], ["2217143686.299", 9], ["2217143701.758", 10], ["2217143710.616", 11], ["2217164714.772", 0], ["2217164717.315", 0], ["2217164718.209", 0], ["2217164724.623", 1], ["2217164729.889", 2], ["2217164734.812", 3], ["2217164768.939", 4], ["2217164778.099", 5], ["2217170640.546", 0], ["2217170643.196", 0], ["2217170644.166", 0], ["2217170650.721", 1], ["2217170655.850", 2], ["2217170729.613", 3], ["2217170736.931", 4], ["2217170744.022", 5], ["2217176610.200", 0], ["2217176612.404", 0], ["2217176613.263", 0], ["2217176614.304", 1], ["2217176615.111", 2], ["2217176615.714", 3], ["2217176641.702", 4], ["2217176644.486", 5], ["2217179843.594", 0], ["2217179845.750", 0], ["2217179846.595", 0], ["2217179847.633", 1], ["2217179848.404", 2], ["2217179896.089", 3], ["2217179903.865", 4], ["2217179910.992", 5], ["2217206452.847", 0], ["2217206455.617", 0], ["2217206456.545", 0], ["2217206464.250", 1], ["2217206469.541", 2], ["2217206474.423", 3], ["2217206541.464", 4], ["2217206550.288", 5], ["2217224829.395", 0], ["2217224831.659", 0], ["2217224832.550", 0], ["2217224839.963", 1], ["2217224845.350", 2], ["2217224854.735", 4], ["2217225088.425", 3], ["2217225104.866", 4], ["2217230953.173", 0], ["2217230955.781", 0], ["2217230956.636", 0], ["2217230957.831", 1], ["2217230958.590", 2], ["2217230959.249", 3], ["2217230976.645", 4], ["2217230979.159", 5], ["2217287352.426", 0], ["2217287354.998", 0], ["2217287355.947", 0], ["2217287363.282", 1], ["2217287368.520", 2], ["2217287373.325", 3], ["2217287401.415", 4], ["2217287411.135", 5], ["2217290275.429", 0], ["2217290278.183", 0], ["2217290279.083", 0], ["2217290286.474", 1], ["2217290291.634", 2], ["2217290296.474", 3], ["2217290314.934", 4], ["2217290317.399", 5], ["2217328581.528", 0], ["2217328584.486", 0], ["2217328585.375", 0], ["2217328586.575", 1], ["2217328587.306", 2], ["2217328587.928", 3], ["2217328610.756", 4], ["2217328613.266", 5], ["2217331452.498", 0], ["2217331454.580", 0], ["2217331455.455", 0], ["2217331456.564", 1], ["2217331457.375", 2], ["2217331458.007", 3], ["2217331482.534", 4], ["2217331507.954", 5], ["2217343216.190", 0], ["2217343218.752", 0], ["2217343219.713", 0], ["2217343226.807", 1], ["2217343231.959", 2], ["2217343236.838", 3], ["2217343287.492", 5], ["2217343295.732", 6], ["2217349109.980", 0], ["2217349111.452", 0], ["2217349112.330", 0], ["2217349113.299", 1], ["2217349114.136", 2], ["2217349114.786", 3], ["2217349140.171", 4], ["2217349142.762", 5], ["2217352000.122", 1], ["2217352023.646", 2], ["2217352029.318", 3], ["2217352034.501", 4], ["2217352039.592", 5], ["2217352044.613", 6], ["2217352055.346", 7], ["2217352073.247", 7], ["2217354923.889", 3], ["2217354927.388", 3], ["2217354928.257", 4], ["2217354928.889", 5], ["2217354929.544", 6], ["2217354930.144", 7], ["2217354935.889", 8], ["2217354938.090", 9], ["2217375993.556", 1], ["2217375995.867", 2], ["2217375996.609", 3], ["2217375997.262", 4], ["2217375997.917", 5], ["2217375998.525", 6], ["2217376018.553", 7], ["2217376026.823", 8], ["2217405415.738", 4], ["2217405424.417", 5], ["2217405436.115", 4], ["2217405441.167", 5], ["2217405445.978", 6], ["2217405450.706", 7], ["2217405493.387", 8], ["2217405501.746", 9], ["2217417296.967", 4], ["2217417306.078", 5], ["2217417309.637", 6], ["2217417315.188", 6], ["2217417320.126", 7], ["2217417324.840", 8], ["2217417358.156", 9], ["2217417367.752", 10], ["2217441124.712", 0], ["2217441127.676", 0], ["2217441128.642", 0], ["2217441136.610", 1], ["2217441141.826", 2], ["2217441157.122", 3], ["2217441163.275", 4], ["2217441170.226", 5], ["2217482569.648", 0], ["2217482572.786", 0], ["2217482573.712", 0], ["2217482581.452", 1], ["2217482586.824", 2], ["2217482591.796", 3], ["2217482611.944", 4], ["2217482614.401", 5], ["2217509711.778", 3], ["2217509720.285", 4], ["2217509725.430", 5], ["2217509730.311", 6], ["2217509735.141", 7], ["2217509739.942", 8], ["2217509749.444", 9], ["2217509757.426", 10], ["2217533157.051", 0], ["2217533159.850", 0], ["2217533160.838", 0], ["2217533168.567", 1], ["2217533173.859", 2], ["2217533178.716", 3], ["2217533201.489", 4], ["2217533210.943", 5], ["2217563593.292", 0], ["2217563596.360", 0], ["2217563597.336", 0], ["2217563604.966", 1], ["2217563610.298", 2], ["2217563615.205", 3], ["2217563648.663", 4], ["2217563651.238", 5], ["2217566562.688", 0], ["2217566566.017", 0], ["2217566574.091", 1], ["2217566579.681", 2], ["2217566584.615", 3], ["2217566589.414", 4], ["2217566610.369", 5], ["2217566619.542", 6], ["2217604890.159", 3], ["2217604898.777", 4], ["2217604902.336", 5], ["2217604905.897", 5], ["2217604920.165", 6], ["2217604929.703", 7], ["2217604930.530", 8], ["2217604948.802", 9], ["2217634942.000", 0], ["2217634944.661", 0], ["2217634949.818", 1], ["2217634955.089", 2], ["2217634963.406", 2], ["2217634964.310", 3], ["2217634983.307", 4], ["2217634986.434", 5], ["2217691388.593", 0], ["2217691391.377", 0], ["2217691392.327", 0], ["2217691400.166", 1], ["2217691405.618", 2], ["2217691410.642", 3], ["2217691440.660", 4], ["2217691447.750", 6], ["2217733317.184", 3], ["2217733325.216", 3], ["2217733330.829", 4], ["2217733335.828", 5], ["2217733340.713", 6], ["2217733365.492", 9], ["2217733366.994", 10], ["2217733376.338", 11], ["2217752177.154", 0], ["2217752179.689", 0], ["2217752180.546", 0], ["2217752188.380", 2], ["2217752196.440", 3], ["2217752201.772", 5], ["2217752245.415", 12], ["2217752252.701", 13], ["2217770172.638", 0], ["2217770175.932", 0], ["2217770176.863", 0], ["2217770184.594", 1], ["2217770189.991", 2], ["2217770232.853", 3], ["2217770240.307", 4], ["2217770247.453", 5], ["2217773139.360", 0], ["2217773142.053", 0], ["2217773142.945", 0], ["2217773150.796", 1], ["2217773156.163", 2], ["2217773160.989", 3], ["2217773202.287", 4], ["2217773211.987", 5], ["2217811678.653", 0], ["2217811681.708", 0], ["2217811682.582", 0], ["2217811690.466", 1], ["2217811695.861", 2], ["2217811737.630", 3], ["2217811745.278", 4], ["2217811752.670", 5], ["2217829506.896", 0], ["2217829510.094", 0], ["2217829511.120", 0], ["2217829518.863", 1], ["2217829524.145", 2], ["2217829529.090", 3], ["2217829565.146", 4], ["2217829574.656", 5], ["2217847277.087", 0], ["2217847279.961", 0], ["2217847280.870", 0], ["2217847288.737", 1], ["2217847294.067", 2], ["2217847326.991", 3], ["2217847334.610", 4], ["2217847341.854", 5], ["2217855945.555", 6], ["2217855959.483", 7], ["2217855965.091", 8], ["2217855969.881", 9], ["2217855974.645", 10], ["2217855985.857", 11], ["2217855996.151", 11], ["2217856060.282", 12], ["2217873965.165", 4], ["2217873973.658", 5], ["2217873978.878", 6], ["2217873983.711", 7], ["2217873988.459", 8], ["2217874016.137", 8], ["2217874021.481", 9], ["2217874034.539", 10], ["2217894625.210", 0], ["2217894628.457", 0], ["2217894629.428", 0], ["2217894637.253", 1], ["2217894642.547", 2], ["2217894647.491", 3], ["2217894677.825", 4], ["2217894687.118", 5], ["2217897539.905", 4], ["2217897548.460", 5], ["2217897553.709", 6], ["2217897558.697", 7], ["2217897570.671", 8], ["2217897576.928", 9], ["2217897581.883", 10], ["2217897588.748", 11], ["2217909505.766", 0], ["2217909508.162", 0], ["2217909509.084", 0], ["2217909510.095", 1], ["2217909510.844", 2], ["2217909511.500", 3], ["2217909524.299", 4], ["2217909526.690", 5], ["2217915252.216", 5], ["2217915262.836", 6], ["2217915267.990", 7], ["2217915272.969", 8], ["2217915277.880", 9], ["2217915282.707", 10], ["2217915292.302", 11], ["2217915300.026", 12], ["2217921070.586", 0], ["2217921073.415", 0], ["2217921074.361", 0], ["2217921081.528", 1], ["2217921086.746", 2], ["2217921091.779", 3], ["2217921122.568", 4], ["2217921132.073", 5], ["2217950772.658", 0], ["2217950775.638", 0], ["2217950776.706", 0], ["2217950777.882", 1], ["2217950778.703", 2], ["2217950838.129", 3], ["2217950839.409", 4], ["2217950841.579", 5], ["2217965726.299", 0], ["2217965729.476", 0], ["2217965730.584", 0], ["2217965738.516", 1], ["2217965743.785", 2], ["2217965778.244", 3], ["2217965785.403", 4], ["2217965792.334", 5], ["2217988983.128", 0], ["2217988985.949", 0], ["2217988986.880", 0], ["2217988987.975", 1], ["2217988988.739", 2], ["2217988989.336", 3], ["2217989035.604", 4], ["2217989038.545", 5], ["2217994885.008", 0], ["2217994887.917", 0], ["2217994888.792", 0], ["2217994896.373", 1], ["2217994901.758", 2], ["2217994906.530", 3], ["2217994931.405", 4], ["2217994940.557", 5], ["2218006677.731", 0], ["2218006680.886", 0], ["2218006681.867", 0], ["2218006689.759", 1], ["2218006695.183", 2], ["2218006700.006", 3], ["2218006736.750", 4], ["2218006746.473", 5], ["2218009665.201", 0], ["2218009668.115", 0], ["2218009668.965", 0], ["2218009676.805", 1], ["2218009682.124", 2], ["2218009686.998", 3], ["2218009724.478", 4], ["2218009734.357", 5], ["2218033407.806", 0], ["2218033410.554", 0], ["2218033411.484", 0], ["2218033418.745", 1], ["2218033423.927", 2], ["2218033428.794", 3], ["2218033456.898", 5], ["2218033459.754", 6], ["2218036382.639", 0], ["2218036385.327", 0], ["2218036386.295", 0], ["2218036391.109", 1], ["2218036396.302", 2], ["2218036401.158", 3], ["2218036443.246", 4], ["2218036454.179", 5], ["2218039375.392", 0], ["2218039378.149", 0], ["2218039379.160", 0], ["2218039380.400", 1], ["2218039399.180", 2], ["2218039404.368", 3], ["2218039432.632", 4], ["2218039442.429", 5], ["2218081119.674", 0], ["2218081122.765", 0], ["2218081123.684", 0], ["2218081131.861", 1], ["2218081137.368", 2], ["2218081142.276", 3], ["2218081161.827", 4], ["2218081164.346", 5], ["2218113658.755", 0], ["2218113661.607", 0], ["2218113662.723", 0], ["2218113671.327", 1], ["2218113677.090", 2], ["2218113682.120", 3], ["2218113713.227", 4], ["2218113723.113", 5], ["2218120586.372", 13], ["2218120589.814", 13], ["2218120590.600", 14], ["2218120591.286", 15], ["2218120591.900", 16], ["2218120880.343", 15], ["2218120888.350", 16], ["2218120895.877", 17], ["2218125047.262", 0], ["2218125049.914", 0], ["2218125050.884", 0], ["2218125057.731", 1], ["2218125062.918", 2], ["2218125067.792", 3], ["2218125079.719", 4], ["2218125087.469", 5], ["2218131712.094", 0], ["2218131715.107", 0], ["2218131716.081", 0], ["2218131723.830", 1], ["2218131729.133", 2], ["2218131734.046", 3], ["2218131778.424", 5], ["2218131781.174", 6], ["2218134723.920", 0], ["2218134726.637", 0], ["2218134727.590", 0], ["2218134728.720", 1], ["2218134729.511", 2], ["2218134730.155", 3], ["2218134764.746", 4], ["2218134767.441", 5], ["2218149674.813", 5], ["2218149676.480", 6], ["2218149677.161", 7], ["2218149677.830", 8], ["2218149678.466", 9], ["2218149679.084", 10], ["2218149683.474", 11], ["2218149685.565", 12], ["2218184795.957", 4], ["2218184805.397", 5], ["2218184807.110", 5], ["2218184807.846", 6], ["2218184808.516", 7], ["2218184823.578", 8], ["2218184824.730", 9], ["2218184826.876", 10], ["2218193575.252", 3], ["2218193576.816", 4], ["2218193577.511", 5], ["2218193578.124", 6], ["2218193578.732", 7], ["2218193579.336", 8], ["2218193594.800", 9], ["2218193597.330", 10], ["2218208798.077", 0], ["2218208800.980", 0], ["2218208801.929", 0], ["2218208803.066", 1], ["2218208803.892", 2], ["2218208804.515", 3], ["2218208824.999", 6], ["2218208828.556", 9], ["2218214664.262", 7], ["2218214673.537", 8], ["2218214678.816", 9], ["2218214683.626", 10], ["2218214688.346", 11], ["2218214693.025", 12], ["2218214703.966", 13], ["2218214711.777", 14], ["2218217631.430", 5], ["2218217640.501", 7], ["2218217641.707", 8], ["2218217646.628", 10], ["2218217647.724", 11], ["2218217660.593", 13], ["2218217661.794", 14], ["2218217669.541", 15], ["2218226651.087", 0], ["2218226654.034", 0], ["2218226655.013", 0], ["2218226662.116", 1], ["2218226667.222", 2], ["2218226710.719", 3], ["2218226729.728", 4], ["2218226746.973", 5], ["2218235771.598", 5], ["2218235773.680", 6], ["2218235774.338", 7], ["2218235785.607", 8], ["2218235791.095", 9], ["2218235796.087", 10], ["2218235812.550", 11], ["2218235836.752", 10], ["2218238665.920", 1], ["2218238675.334", 2], ["2218238680.328", 3], ["2218238685.138", 4], ["2218238689.935", 5], ["2218238694.739", 6], ["2218238717.913", 6], ["2218238720.429", 7], ["2218241630.639", 0], ["2218241632.203", 0], ["2218241633.031", 0], ["2218241640.585", 1], ["2218241641.732", 2], ["2218241664.482", 4], ["2218241665.394", 5], ["2218241667.420", 6], ["2218264681.287", 0], ["2218264683.582", 0], ["2218264684.478", 0], ["2218264691.816", 1], ["2218264697.058", 2], ["2218264717.017", 3], ["2218264718.047", 4], ["2218264720.209", 5], ["2218285344.412", 0], ["2218285347.066", 0], ["2218285347.960", 0], ["2218285355.531", 1], ["2218285360.841", 2], ["2218285413.621", 3], ["2218285421.402", 4], ["2218285428.613", 5], ["2218291198.176", 0], ["2218291200.859", 0], ["2218291201.797", 0], ["2218291209.123", 1], ["2218291214.303", 2], ["2218291219.151", 3], ["2218291248.136", 4], ["2218291257.718", 5], ["2218299953.633", 0], ["2218299955.998", 0], ["2218299956.915", 0], ["2218299958.007", 1], ["2218299958.772", 2], ["2218299959.395", 3], ["2218299988.069", 4], ["2218299991.027", 5], ["2218302817.646", 4], ["2218302827.714", 5], ["2218302836.216", 5], ["2218302841.179", 6], ["2218302845.928", 7], ["2218302872.268", 8], ["2218302879.112", 9], ["2218302886.167", 10], ["2218305741.785", 4], ["2218305751.095", 5], ["2218305762.947", 5], ["2218305768.324", 6], ["2218305773.415", 7], ["2218305778.456", 8], ["2218305800.667", 9], ["2218305808.813", 10], ["2218314671.144", 0], ["2218314688.186", 0], ["2218314689.273", 0], ["2218314693.123", 1], ["2218314698.310", 2], ["2218314703.232", 3], ["2218314730.669", 4], ["2218314740.494", 5], ["2218323622.935", 0], ["2218323625.490", 0], ["2218323626.345", 0], ["2218323630.954", 1], ["2218323636.476", 2], ["2218323641.742", 3], ["2218323669.085", 4], ["2218323679.201", 5], ["2218356103.073", 0], ["2218356106.054", 0], ["2218356106.939", 0], ["2218356108.102", 1], ["2218356108.841", 2], ["2218356109.458", 3], ["2218356117.630", 4], ["2218356119.813", 5], ["2218359053.865", 0], ["2218359056.924", 0], ["2218359057.976", 0], ["2218359059.020", 1], ["2218359059.740", 2], ["2218359060.403", 3], ["2218359096.003", 4], ["2218359105.941", 5], ["2218374564.305", 0], ["2218374567.275", 0], ["2218374568.353", 0], ["2218374575.772", 1], ["2218374581.324", 2], ["2218374586.462", 3], ["2218374612.358", 4], ["2218374622.188", 5], ["2218445827.447", 6], ["2218445836.878", 7], ["2218445842.318", 8], ["2218445847.263", 9], ["2218445852.105", 10], ["2218445880.516", 10], ["2218445881.681", 11], ["2218445896.656", 12], ["2218478849.413", 0], ["2218478852.231", 0], ["2218478853.300", 0], ["2218478860.595", 1], ["2218478865.958", 2], ["2218478870.908", 3], ["2218478901.171", 4], ["2218478910.703", 5], ["2218500194.543", 0], ["2218500197.022", 0], ["2218500197.903", 0], ["2218500205.579", 1], ["2218500210.882", 2], ["2218500215.709", 3], ["2218500251.417", 4], ["2218500260.974", 5], ["2218517964.628", 0], ["2218517967.446", 0], ["2218517968.486", 0], ["2218517969.671", 1], ["2218517970.493", 2], ["2218518001.096", 3], ["2218518021.198", 4], ["2218518030.994", 6], ["2218536132.289", 4], ["2218536141.845", 5], ["2218536143.926", 5], ["2218536144.581", 6], ["2218536145.162", 7], ["2218536158.680", 8], ["2218536159.748", 9], ["2218536161.877", 10], ["2218539109.791", 0], ["2218539112.824", 0], ["2218539113.746", 0], ["2218539121.761", 1], ["2218539126.990", 2], ["2218539131.833", 3], ["2218539153.911", 4], ["2218539163.187", 5], ["2218542041.830", 0], ["2218542044.563", 0], ["2218542045.563", 0], ["2218542046.677", 1], ["2218542047.410", 2], ["2218542048.025", 3], ["2218542064.854", 4], ["2218542067.558", 5], ["2218547829.951", 4], ["2218547838.282", 5], ["2218547843.537", 6], ["2218547848.547", 7], ["2218547853.486", 8], ["2218547858.411", 9], ["2218547875.414", 10], ["2218547886.422", 10], ["2218568607.583", 1], ["2218568616.707", 2], ["2218568622.163", 3], ["2218568627.171", 4], ["2218568632.119", 5], ["2218568637.059", 6], ["2218568646.572", 7], ["2218568654.458", 8], ["2218571569.443", 0], ["2218571572.318", 0], ["2218571573.325", 0], ["2218571581.394", 1], ["2218571607.201", 2], ["2218571614.655", 3], ["2218571619.662", 4], ["2218571626.709", 5], ["2218577518.621", 5], ["2218577527.956", 6], ["2218577533.396", 7], ["2218577538.231", 8], ["2218577542.971", 9], ["2218577547.670", 10], ["2218577558.631", 11], ["2218577566.516", 12], ["2218580498.625", 3], ["2218580508.262", 4], ["2218580513.721", 5], ["2218580518.599", 6], ["2218580523.464", 7], ["2218580528.232", 8], ["2218580545.380", 9], ["2218580554.063", 10], ["2218592558.842", 3], ["2218592567.994", 4], ["2218592573.368", 5], ["2218592578.119", 6], ["2218592582.793", 7], ["2218592587.405", 8], ["2218592596.912", 9], ["2218592604.927", 10], ["2218604285.939", 0], ["2218604288.896", 0], ["2218604289.828", 0], ["2218604290.990", 1], ["2218604291.880", 2], ["2218604340.012", 3], ["2218604346.036", 4], ["2218604355.684", 5], ["2218610212.116", 5], ["2218610222.635", 6], ["2218610227.852", 7], ["2218610232.849", 8], ["2218610237.770", 9], ["2218610242.864", 10], ["2218610265.351", 10], ["2218610288.629", 11], ["2218621905.782", 0], ["2218621908.661", 0], ["2218621909.551", 0], ["2218621910.723", 1], ["2218621911.468", 2], ["2218621912.097", 3], ["2218621949.616", 4], ["2218621952.193", 5], ["2218645710.948", 0], ["2218645712.934", 0], ["2218645713.786", 0], ["2218645714.855", 1], ["2218645715.562", 2], ["2218645716.149", 3], ["2218645743.895", 4], ["2218645746.451", 5], ["2218651592.837", 5], ["2218651602.525", 6], ["2218651608.001", 7], ["2218651612.901", 8], ["2218651617.652", 9], ["2218651622.443", 10], ["2218651633.349", 11], ["2218651641.103", 12], ["2218654576.209", 6], ["2218654578.836", 7], ["2218654587.473", 7], ["2218654592.658", 8], ["2218654597.538", 9], ["2218654602.303", 10], ["2218654629.190", 11], ["2218654637.491", 12], ["2218663437.085", 5], ["2218663446.454", 6], ["2218663450.063", 7], ["2218663455.331", 7], ["2218663460.308", 8], ["2218663465.106", 9], ["2218663493.935", 10], ["2218663503.325", 11], ["2218666419.906", 6], ["2218666429.149", 7], ["2218666434.314", 8], ["2218666439.280", 9], ["2218666443.995", 10], ["2218666448.667", 11], ["2218666459.813", 12], ["2218666467.435", 13], ["2218721196.802", 0], ["2218721198.958", 0], ["2218721199.812", 0], ["2218721200.885", 1], ["2218721201.601", 2], ["2218721249.928", 3], ["2218721256.950", 4], ["2218721264.157", 5], ["2218727045.716", 0], ["2218727048.159", 0], ["2218727049.072", 0], ["2218727056.024", 1], ["2218727061.276", 2], ["2218727088.814", 3], ["2218727096.727", 4], ["2218727104.149", 5], ["2218750915.539", 0], ["2218750917.978", 0], ["2218750918.906", 0], ["2218750920.027", 1], ["2218750920.761", 2], ["2218750921.388", 3], ["2218750955.641", 4], ["2218750958.279", 5], ["2218759683.104", 0], ["2218759686.042", 0], ["2218759687.054", 0], ["2218759694.398", 1], ["2218759699.729", 2], ["2218759704.680", 3], ["2218759732.112", 4], ["2218759741.649", 5], ["2218783452.328", 0], ["2218783454.767", 0], ["2218783455.704", 0], ["2218783461.208", 1], ["2218783466.578", 2], ["2218783471.536", 3], ["2218783507.580", 4], ["2218783510.316", 5], ["2218792546.155", 0], ["2218792548.564", 0], ["2218792549.495", 0], ["2218792556.067", 1], ["2218792561.495", 2], ["2218792566.490", 3], ["2218792614.568", 4], ["2218792617.216", 5], ["2218795546.800", 0], ["2218795549.287", 0], ["2218795550.230", 0], ["2218795557.254", 1], ["2218795562.676", 2], ["2218795603.587", 3], ["2218795604.777", 4], ["2218795606.966", 5], ["2218816071.661", 0], ["2218816074.493", 0], ["2218816075.405", 0], ["2218816082.848", 1], ["2218816088.293", 2], ["2218816093.246", 3], ["2218816160.840", 4], ["2218816170.148", 5], ["2218822020.568", 0], ["2218822023.524", 0], ["2218822024.411", 0], ["2218822028.706", 1], ["2218822033.915", 2], ["2218822038.978", 3], ["2218822075.466", 4], ["2218822085.196", 5], ["2218839475.373", 0], ["2218839478.094", 0], ["2218839479.070", 0], ["2218839487.035", 1], ["2218839492.503", 2], ["2218839497.384", 3], ["2218839522.431", 4], ["2218839531.701", 5], ["2218859870.744", 0], ["2218859872.733", 0], ["2218859873.631", 0], ["2218859874.483", 1], ["2218859875.229", 2], ["2218859905.113", 3], ["2218859912.959", 4], ["2218859920.299", 5], ["2218920080.605", 7], ["2218920089.185", 8], ["2218920094.619", 9], ["2218920099.448", 10], ["2218920104.205", 11], ["2218920108.964", 12], ["2218920135.303", 12], ["2218920143.916", 13], ["2218935361.284", 0], ["2218935363.729", 0], ["2218935364.619", 0], ["2218935372.067", 1], ["2218935377.412", 2], ["2218935382.377", 3], ["2218935422.792", 4], ["2218935432.438", 5], ["2218941154.410", 0], ["2218941157.244", 0], ["2218941158.190", 0], ["2218941165.021", 1], ["2218941170.450", 2], ["2218941212.965", 3], ["2218941220.703", 4], ["2218941227.799", 5], ["2218944179.532", 0], ["2218944182.202", 0], ["2218944183.018", 0], ["2218944190.478", 1], ["2218944195.710", 2], ["2218944200.556", 3], ["2218944270.806", 4], ["2218944280.616", 5], ["2218947129.979", 0], ["2218947132.971", 0], ["2218947133.846", 0], ["2218947141.737", 1], ["2218947146.943", 2], ["2218947186.598", 3], ["2218947193.884", 4], ["2218947200.980", 5], ["2218962143.775", 0], ["2218962146.384", 0], ["2218962147.407", 0], ["2218962154.826", 1], ["2218962159.987", 2], ["2218962164.658", 3], ["2218962191.605", 4], ["2218962200.471", 5], ["2218974164.871", 0], ["2218974167.833", 0], ["2218974168.790", 0], ["2218974170.000", 1], ["2218974170.817", 2], ["2218974171.458", 3], ["2218974237.392", 4], ["2218974240.128", 5], ["2218983158.697", 0], ["2218983161.712", 0], ["2218983162.642", 0], ["2218983170.479", 1], ["2218983175.905", 2], ["2218983180.861", 3], ["2218983267.755", 4], ["2218983290.385", 4], ["2218992042.354", 0], ["2218992044.547", 0], ["2218992045.427", 0], ["2218992051.713", 1], ["2218992056.848", 2], ["2218992061.671", 3], ["2218992087.408", 4], ["2218992096.696", 5], ["2218994951.590", 0], ["2218994954.371", 0], ["2218994955.291", 0], ["2218994956.350", 1], ["2218994957.190", 2], ["2218994981.337", 3], ["2218994982.517", 4], ["2218994984.644", 5], ["2218997842.326", 0], ["2218997845.234", 0], ["2218997846.166", 0], ["2218997853.576", 1], ["2218997858.947", 2], ["2218997863.930", 3], ["2218997883.466", 4], ["2218997886.080", 5], ["2219020434.522", 6], ["2219020444.350", 7], ["2219020449.986", 8], ["2219020454.870", 9], ["2219020459.701", 10], ["2219020464.508", 11], ["2219020474.631", 12], ["2219020482.586", 13], ["2219029239.545", 0], ["2219029241.573", 0], ["2219029242.438", 0], ["2219029243.542", 1], ["2219029244.468", 2], ["2219029245.130", 3], ["2219029288.707", 4], ["2219029298.008", 5], ["2219049850.300", 0], ["2219049852.985", 0], ["2219049853.905", 0], ["2219049860.103", 1], ["2219049865.471", 2], ["2219049870.510", 3], ["2219049901.844", 4], ["2219049911.492", 5], ["2219088638.749", 5], ["2219088647.687", 6], ["2219088653.427", 7], ["2219088658.487", 8], ["2219088663.392", 9], ["2219088668.231", 10], ["2219088678.136", 11], ["2219088686.131", 12], ["2219091785.782", 3], ["2219091794.204", 4], ["2219091799.590", 5], ["2219091804.467", 6], ["2219091809.320", 7], ["2219091814.157", 8], ["2219091834.583", 8], ["2219091845.768", 9], ["2219100583.657", 4], ["2219100593.033", 5], ["2219100598.866", 6], ["2219100603.641", 7], ["2219100608.439", 8], ["2219100613.193", 9], ["2219100624.151", 10], ["2219100646.887", 10], ["2219106446.841", 5], ["2219106456.108", 6], ["2219106461.612", 7], ["2219106466.647", 8], ["2219106471.623", 9], ["2219106476.538", 10], ["2219106486.187", 11], ["2219106494.338", 12], ["2219109474.552", 0], ["2219109476.886", 0], ["2219109477.735", 0], ["2219109478.789", 1], ["2219109479.603", 2], ["2219109480.254", 3], ["2219109510.595", 4], ["2219109513.367", 5], ["2219118125.272", 6], ["2219118134.141", 7], ["2219118142.829", 7], ["2219118148.235", 8], ["2219118153.166", 9], ["2219118158.044", 10], ["2219118186.182", 11], ["2219118194.446", 12], ["2219121094.125", 0], ["2219121095.753", 0], ["2219121096.531", 0], ["2219121097.572", 1], ["2219121098.354", 2], ["2219121098.987", 3], ["2219121132.225", 4], ["2219121134.882", 5], ["2219178701.678", 0], ["2219178704.789", 0], ["2219178712.082", 1], ["2219178717.421", 2], ["2219178722.299", 3], ["2219178752.146", 4], ["2219178784.534", 4], ["2219178809.262", 5], ["2219193590.726", 0], ["2219193593.693", 0], ["2219193594.722", 0], ["2219193601.956", 1], ["2219193607.473", 2], ["2219193633.508", 3], ["2219193640.940", 4], ["2219193648.346", 5], ["2219208443.346", 0], ["2219208445.455", 0], ["2219208446.275", 0], ["2219208447.338", 1], ["2219208448.085", 2], ["2219208448.715", 3], ["2219208470.824", 4], ["2219208473.404", 5], ["2219229071.127", 0], ["2219229072.679", 0], ["2219229073.490", 0], ["2219229074.700", 1], ["2219229075.438", 2], ["2219229076.054", 3], ["2219229102.943", 4], ["2219229105.916", 5], ["2219255579.898", 0], ["2219255582.957", 0], ["2219255590.627", 1], ["2219255596.133", 2], ["2219255601.261", 3], ["2219255606.308", 4], ["2219255625.701", 5], ["2219255635.196", 6], ["2219258492.154", 0], ["2219258494.585", 0], ["2219258495.514", 0], ["2219258496.572", 1], ["2219258497.331", 2], ["2219258497.940", 3], ["2219258518.378", 4], ["2219258520.976", 5], ["2219272926.604", 0], ["2219272929.272", 0], ["2219272930.237", 1], ["2219272930.995", 2], ["2219272931.628", 3], ["2219272932.213", 4], ["2219272948.421", 5], ["2219272950.777", 6], ["2219293590.871", 0], ["2219293593.606", 0], ["2219293594.552", 0], ["2219293601.635", 1], ["2219293606.997", 2], ["2219293611.940", 3], ["2219293665.516", 4], ["2219293675.014", 5], ["2219311092.945", 0], ["2219311095.439", 0], ["2219311096.380", 0], ["2219311103.850", 1], ["2219311109.052", 2], ["2219311113.916", 3], ["2219311126.378", 4], ["2219311134.243", 5], ["2219322711.982", 0], ["2219322714.370", 0], ["2219322715.316", 0], ["2219322722.672", 1], ["2219322728.069", 2], ["2219322733.007", 4], ["2219322760.960", 5], ["2219322770.062", 6], ["2219325592.884", 0], ["2219325594.432", 0], ["2219325595.265", 0], ["2219325596.280", 1], ["2219325597.065", 2], ["2219325597.730", 3], ["2219325608.073", 4], ["2219325610.413", 5], ["2219334591.586", 0], ["2219334594.111", 0], ["2219334595.044", 0], ["2219334596.268", 1], ["2219334597.034", 2], ["2219334597.659", 3], ["2219334667.884", 4], ["2219334677.114", 5], ["2219459932.436", 12], ["2219459945.715", 13], ["2219459951.188", 14], ["2219459955.004", 15], ["2219459959.569", 15], ["2219460033.465", 13], ["2219460041.690", 14], ["2219460049.307", 15], ["2219462960.012", 0], ["2219462962.607", 0], ["2219462963.761", 1], ["2219462964.519", 2], ["2219462965.097", 3], ["2219462983.242", 4], ["2219462984.389", 5], ["2219462986.610", 6], ["2219480373.545", 0], ["2219480376.710", 0], ["2219480377.561", 0], ["2219480384.952", 1], ["2219480390.133", 2], ["2219480394.920", 3], ["2219480407.688", 4], ["2219480429.459", 5], ["2219483295.310", 5], ["2219483297.492", 6], ["2219483298.185", 7], ["2219483298.805", 8], ["2219483299.439", 9], ["2219483300.043", 10], ["2219483304.445", 11], ["2219483306.522", 12], ["2219486128.118", 0], ["2219486130.647", 0], ["2219486131.564", 0], ["2219486137.966", 1], ["2219486143.102", 2], ["2219486181.900", 3], ["2219486183.124", 4], ["2219486185.391", 5], ["2219489125.731", 0], ["2219489128.771", 0], ["2219489129.781", 0], ["2219489137.515", 1], ["2219489142.839", 2], ["2219489176.197", 3], ["2219489184.045", 4], ["2219489191.332", 5], ["2219492083.695", 0], ["2219492085.915", 0], ["2219492086.683", 0], ["2219492087.721", 1], ["2219492088.510", 2], ["2219492089.138", 3], ["2219492105.105", 4], ["2219492107.719", 5], ["2219494980.763", 0], ["2219494982.538", 0], ["2219494983.308", 0], ["2219494984.392", 1], ["2219494985.127", 2], ["2219494985.706", 3], ["2219495034.581", 4], ["2219495037.206", 5], ["2219506950.431", 0], ["2219506952.369", 0], ["2219506953.176", 0], ["2219506953.998", 1], ["2219506954.710", 2], ["2219506955.314", 3], ["2219506980.553", 4], ["2219506983.416", 5], ["2219546528.052", 0], ["2219546530.350", 0], ["2219546531.267", 0], ["2219546532.391", 2], ["2219546533.900", 3], ["2219546534.536", 4], ["2219546553.868", 5], ["2219546556.231", 6], ["2219566923.029", 7], ["2219566932.963", 8], ["2219566936.316", 9], ["2219566939.743", 9], ["2219566940.508", 10], ["2219566941.195", 11], ["2219566956.167", 12], ["2219566958.942", 13], ["2219575966.694", 7], ["2219575969.284", 8], ["2219575970.068", 9], ["2219575970.718", 10], ["2219575971.338", 11], ["2219575971.950", 12], ["2219575976.338", 13], ["2219575978.406", 14], ["2219582041.079", 3], ["2219582051.047", 4], ["2219582056.114", 5], ["2219582060.919", 7], ["2219582082.613", 7], ["2219582087.798", 8], ["2219582112.068", 9], ["2219582114.723", 10], ["2219608536.246", 4], ["2219608544.584", 5], ["2219608549.893", 6], ["2219608554.782", 7], ["2219608559.627", 8], ["2219608564.492", 9], ["2219608573.980", 10], ["2219608581.851", 11], ["2219646779.577", 0], ["2219646782.163", 0], ["2219646783.159", 0], ["2219646790.477", 1], ["2219646795.795", 2], ["2219646800.676", 3], ["2219646838.236", 4], ["2219646840.954", 5], ["2219649788.423", 3], ["2219649798.155", 4], ["2219649803.514", 5], ["2219649808.315", 6], ["2219649810.317", 8], ["2219649815.015", 9], ["2219649825.665", 11], ["2219649828.371", 12], ["2219652750.796", 0], ["2219652753.590", 0], ["2219652754.531", 0], ["2219652762.245", 1], ["2219652767.496", 2], ["2219652772.285", 3], ["2219652796.311", 4], ["2219652805.778", 6], ["2219797604.529", 0], ["2219797607.554", 0], ["2219797608.487", 0], ["2219797616.224", 1], ["2219797621.411", 2], ["2219797626.268", 3], ["2219797649.391", 4], ["2219797658.954", 5], ["2219812254.718", 6], ["2219812262.953", 7], ["2219812268.227", 8], ["2219812273.091", 9], ["2219812277.946", 10], ["2219812282.751", 11], ["2219812307.485", 11], ["2219812310.021", 12], ["2219821180.410", 0], ["2219821183.573", 0], ["2219821184.500", 0], ["2219821192.456", 1], ["2219821197.867", 2], ["2219821203.006", 3], ["2219821226.510", 4], ["2219821236.190", 5], ["2219838930.581", 0], ["2219838933.190", 0], ["2219838934.127", 0], ["2219838935.222", 1], ["2219838935.980", 2], ["2219838936.601", 3], ["2219838964.594", 4], ["2219838967.679", 5], ["2219844716.745", 0], ["2219844718.892", 0], ["2219844719.717", 0], ["2219844720.851", 1], ["2219844721.548", 2], ["2219844812.021", 8], ["2219844816.256", 10], ["2219844818.885", 12], ["2219847670.640", 0], ["2219847673.317", 0], ["2219847674.318", 0], ["2219847681.827", 1], ["2219847687.226", 2], ["2219847692.221", 3], ["2219847725.059", 4], ["2219847734.383", 5], ["2219873918.880", 0], ["2219873921.399", 0], ["2219873922.316", 0], ["2219873923.524", 1], ["2219873924.328", 2], ["2219873924.972", 3], ["2219873966.281", 4], ["2219873968.826", 5], ["2219879849.865", 0], ["2219879852.669", 0], ["2219879853.523", 0], ["2219879861.446", 1], ["2219879866.699", 2], ["2219879905.918", 3], ["2219879913.213", 4], ["2219879920.494", 5], ["2219900684.594", 0], ["2219900687.195", 0], ["2219900688.119", 0], ["2219900689.360", 1], ["2219900690.166", 2], ["2219900690.798", 3], ["2219900708.413", 4], ["2219900710.858", 5], ["2219912188.802", 0], ["2219912191.733", 0], ["2219912192.714", 0], ["2219912200.108", 1], ["2219912205.686", 2], ["2219912210.730", 3], ["2219912237.458", 4], ["2219912247.118", 5], ["2219915130.745", 0], ["2219915133.876", 0], ["2219915134.864", 0], ["2219915142.624", 1], ["2219915148.009", 2], ["2219915181.147", 3], ["2219915188.876", 4], ["2219915196.225", 5], ["2219921083.793", 0], ["2219921086.185", 0], ["2219921087.124", 0], ["2219921094.387", 2], ["2219921099.806", 3], ["2219921130.057", 4], ["2219921137.521", 5], ["2219921144.698", 6], ["2219927047.263", 0], ["2219927049.995", 0], ["2219927050.897", 0], ["2219927057.786", 1], ["2219927063.000", 2], ["2219927067.844", 3], ["2219927103.607", 4], ["2219927113.131", 5], ["2219947786.966", 0], ["2219947789.076", 0], ["2219947789.950", 0], ["2219947791.188", 1], ["2219947792.062", 2], ["2219947792.700", 3], ["2219947886.312", 5], ["2219947894.984", 6], ["2219983292.818", 0], ["2219983295.426", 0], ["2219983303.238", 1], ["2219983308.704", 2], ["2219983311.130", 4], ["2219983316.047", 5], ["2219983370.420", 6], ["2219983389.963", 6], ["2219998061.718", 0], ["2219998064.792", 0], ["2219998065.836", 0], ["2219998073.531", 1], ["2219998079.213", 2], ["2219998139.203", 3], ["2219998146.615", 4], ["2219998153.987", 5], ["2220004104.059", 0], ["2220004106.832", 0], ["2220004107.750", 0], ["2220004115.678", 1], ["2220004121.058", 2], ["2220004125.929", 3], ["2220004155.741", 9], ["2220004161.521", 11], ["2220044929.039", 0], ["2220044932.012", 0], ["2220044932.984", 0], ["2220044934.217", 1], ["2220044935.026", 2], ["2220044935.723", 3], ["2220044961.974", 4], ["2220044964.943", 5], ["2220115133.196", 0], ["2220115135.731", 0], ["2220115136.629", 0], ["2220115144.738", 1], ["2220115150.084", 2], ["2220115155.001", 3], ["2220115191.023", 4], ["2220115200.441", 5], ["2220118122.005", 0], ["2220118124.946", 0], ["2220118125.810", 0], ["2220118133.714", 1], ["2220118138.991", 2], ["2220118143.956", 3], ["2220118219.289", 4], ["2220118228.622", 5], ["2220145056.852", 6], ["2220145062.138", 7], ["2220145067.478", 8], ["2220145072.633", 9], ["2220145077.666", 10], ["2220145082.717", 11], ["2220145092.404", 12], ["2220145100.355", 13], ["2220157060.708", 4], ["2220157075.450", 4], ["2220157080.879", 5], ["2220157085.928", 6], ["2220157090.867", 7], ["2220157095.802", 8], ["2220157116.558", 9], ["2220157124.549", 10], ["2220165873.749", 5], ["2220165883.828", 6], ["2220165888.861", 7], ["2220165893.773", 8], ["2220165898.626", 9], ["2220165903.486", 10], ["2220165913.058", 11], ["2220165920.990", 12], ["2220183572.223", 0], ["2220183574.695", 0], ["2220183575.551", 0], ["2220183582.882", 2], ["2220183590.704", 3], ["2220183616.311", 9], ["2220183617.546", 11], ["2220183619.877", 12], ["2220198496.735", 0], ["2220198499.493", 0], ["2220198500.379", 0], ["2220198507.862", 1], ["2220198551.342", 5], ["2220198555.293", 7], ["2220198556.288", 9], ["2220198558.911", 10], ["2220201472.832", 0], ["2220201474.073", 0], ["2220201474.829", 0], ["2220201482.697", 1], ["2220201487.950", 2], ["2220201492.868", 3], ["2220201520.107", 7], ["2220201524.376", 10], ["2220222097.612", 0], ["2220222100.627", 0], ["2220222101.595", 0], ["2220222109.158", 1], ["2220222114.412", 2], ["2220222119.316", 3], ["2220222156.346", 4], ["2220222166.352", 5], ["2220261671.850", 0], ["2220261674.828", 0], ["2220261675.760", 0], ["2220261683.398", 1], ["2220261688.738", 2], ["2220261709.394", 3], ["2220261710.470", 4], ["2220261712.763", 5], ["2220264567.897", 0], ["2220264576.757", 1], ["2220264582.111", 2], ["2220264587.071", 3], ["2220264591.927", 4], ["2220264596.750", 5], ["2220264606.596", 6], ["2220264614.639", 7], ["2220267532.274", 0], ["2220267533.565", 0], ["2220267534.323", 0], ["2220267535.258", 1], ["2220267536.102", 2], ["2220267616.685", 4], ["2220267634.297", 6], ["2220267640.653", 9], ["2220288434.550", 0], ["2220288437.244", 0], ["2220288438.240", 0], ["2220288445.915", 1], ["2220288451.494", 2], ["2220288456.613", 3], ["2220288479.333", 4], ["2220288488.917", 5], ["2220318641.074", 0], ["2220318653.471", 0], ["2220318654.542", 0], ["2220318659.407", 1], ["2220318664.866", 2], ["2220318669.903", 3], ["2220318688.991", 4], ["2220318698.244", 5], ["2220336932.240", 0], ["2220336935.401", 0], ["2220336936.330", 0], ["2220336937.568", 1], ["2220336938.303", 2], ["2220336938.928", 3], ["2220336955.607", 4], ["2220336958.420", 5], ["2220351412.282", 0], ["2220351414.994", 0], ["2220351415.986", 0], ["2220351423.694", 1], ["2220351429.330", 2], ["2220351434.528", 3], ["2220351454.114", 4], ["2220351456.712", 5], ["2220357246.938", 0], ["2220357249.442", 0], ["2220357250.397", 0], ["2220357251.551", 1], ["2220357252.332", 2], ["2220357252.950", 3], ["2220357270.976", 4], ["2220357273.823", 5], ["2220375367.912", 0], ["2220375370.468", 0], ["2220375371.312", 0], ["2220375378.403", 1], ["2220375383.782", 2], ["2220375388.795", 3], ["2220375410.374", 4], ["2220375420.059", 5], ["2220392969.314", 4], ["2220392973.988", 5], ["2220392974.822", 6], ["2220392975.473", 7], ["2220392976.141", 8], ["2220392982.260", 9], ["2220392983.103", 10], ["2220392985.175", 11], ["2220404518.715", 0], ["2220404521.396", 0], ["2220404522.292", 0], ["2220404532.504", 1], ["2220404537.779", 2], ["2220404542.684", 3], ["2220404569.723", 4], ["2220404579.339", 5], ["2220431221.345", 0], ["2220431224.360", 0], ["2220431225.407", 0], ["2220431233.313", 1], ["2220431238.861", 2], ["2220431243.931", 3], ["2220431272.625", 4], ["2220431282.762", 5], ["2220446092.877", 0], ["2220446095.950", 0], ["2220446096.909", 0], ["2220446104.159", 1], ["2220446109.464", 2], ["2220446114.430", 3], ["2220446143.330", 4], ["2220446153.417", 5], ["2220514898.440", 0], ["2220514901.169", 0], ["2220514908.967", 1], ["2220514914.166", 3], ["2220514918.618", 4], ["2220514923.363", 5], ["2220514956.320", 5], ["2220514958.853", 6], ["2220530803.328", 3], ["2220530805.903", 4], ["2220530806.637", 5], ["2220530807.270", 6], ["2220530807.910", 7], ["2220530808.524", 8], ["2220530812.925", 9], ["2220530814.993", 10], ["2220533827.342", 0], ["2220533830.122", 0], ["2220533831.138", 0], ["2220533839.024", 1], ["2220533844.273", 2], ["2220533849.120", 3], ["2220533876.590", 4], ["2220533886.468", 5], ["2220539700.499", 0], ["2220539703.267", 0], ["2220539704.279", 0], ["2220539712.207", 1], ["2220539717.560", 2], ["2220539722.387", 3], ["2220539746.127", 4], ["2220539753.536", 6], ["2220542611.354", 0], ["2220542613.978", 0], ["2220542614.966", 0], ["2220542622.269", 1], ["2220542627.724", 2], ["2220542632.750", 3], ["2220542670.417", 4], ["2220542673.212", 5], ["2220621071.538", 0], ["2220621073.861", 0], ["2220621074.728", 0], ["2220621075.865", 1], ["2220621076.679", 2], ["2220621077.390", 3], ["2220622116.022", 0], ["2220622130.060", 0], ["2220624979.118", 2], ["2220624981.259", 3], ["2220624981.949", 4], ["2220624982.549", 5], ["2220624983.146", 6], ["2220624989.340", 7], ["2220624990.231", 8], ["2220624992.350", 9], ["2220639901.208", 2], ["2220639910.262", 3], ["2220639915.837", 4], ["2220639921.053", 5], ["2220639926.152", 6], ["2220639931.206", 7], ["2220639941.377", 8], ["2220639949.721", 9], ["2220666041.138", 0], ["2220666044.291", 0], ["2220666045.363", 0], ["2220666052.558", 1], ["2220666057.956", 2], ["2220666089.203", 6], ["2220666090.733", 8], ["2220666093.390", 10], ["2220735656.825", 0], ["2220735659.378", 0], ["2220735660.398", 0], ["2220735668.701", 1], ["2220735694.760", 2], ["2220735702.590", 3], ["2220735707.771", 4], ["2220735715.394", 5], ["2220738586.163", 2], ["2220738595.304", 3], ["2220738600.638", 4], ["2220738605.636", 5], ["2220738610.550", 6], ["2220738615.408", 7], ["2220738625.453", 8], ["2220738633.496", 9], ["2220750175.878", 3], ["2220750185.045", 4], ["2220750190.594", 5], ["2220750195.654", 6], ["2220750208.165", 7], ["2220750214.604", 8], ["2220750219.659", 9], ["2220750226.913", 10], ["2220824679.072", 0], ["2220824682.222", 0], ["2220824683.171", 0], ["2220824690.920", 1], ["2220824696.261", 2], ["2220824701.132", 3], ["2220824725.886", 4], ["2220824735.050", 5], ["2220840362.859", 5], ["2220840373.659", 6], ["2220840378.839", 7], ["2220840383.797", 8], ["2220840388.715", 9], ["2220840393.620", 10], ["2220840430.346", 10], ["2220840439.233", 11], ["2220846255.478", 6], ["2220846262.109", 7], ["2220846268.114", 8], ["2220846275.807", 8], ["2220846276.656", 9], ["2220846277.321", 10], ["2220846299.351", 11], ["2220846307.487", 12], ["2220849184.753", 5], ["2220849191.505", 6], ["2220849196.509", 7], ["2220849201.318", 8], ["2220849206.049", 9], ["2220849210.739", 10], ["2220849219.897", 11], ["2220849227.715", 12], ["2220866686.590", 0], ["2220866688.974", 0], ["2220866689.844", 0], ["2220866697.864", 1], ["2220866703.344", 2], ["2220866766.448", 3], ["2220866774.261", 4], ["2220866781.520", 5], ["2220902379.499", 1], ["2220902389.899", 1], ["2220902395.387", 2], ["2220902400.181", 3], ["2220902404.951", 4], ["2220902409.636", 5], ["2220902434.190", 6], ["2220902442.636", 8], ["2220943505.890", 0], ["2220943508.553", 0], ["2220943509.478", 0], ["2220943517.178", 1], ["2220943522.387", 2], ["2220943527.256", 3], ["2220943554.587", 4], ["2220943563.583", 5], ["2220972817.931", 5], ["2220972827.684", 6], ["2220972832.998", 7], ["2220972837.831", 8], ["2220972842.573", 10], ["2220972844.106", 11], ["2220972853.724", 12], ["2220972872.476", 12], ["2220981766.617", 0], ["2220981769.166", 0], ["2220981769.952", 0], ["2220981777.695", 1], ["2220981782.998", 2], ["2220981787.939", 3], ["2220981827.506", 4], ["2220981836.818", 5], ["2220988358.742", 0], ["2220988361.121", 0], ["2220988361.932", 0], ["2220988369.785", 1], ["2220988374.997", 2], ["2220988379.824", 3], ["2220988453.553", 4], ["2220988464.204", 5], ["2220991722.220", 0], ["2220991724.498", 0], ["2220991725.346", 0], ["2220991726.213", 1], ["2220991726.969", 2], ["2220991727.585", 3], ["2220991799.063", 5], ["2220991801.744", 6], ["2220997554.352", 0], ["2220997557.332", 0], ["2220997558.411", 0], ["2220997565.797", 1], ["2220997571.254", 2], ["2220997614.736", 3], ["2220997622.678", 4], ["2220997629.908", 5], ["2221031280.348", 0], ["2221031282.320", 0], ["2221031283.135", 0], ["2221031284.299", 1], ["2221031285.144", 2], ["2221031285.812", 3], ["2221031296.441", 4], ["2221031298.991", 5], ["2221037557.395", 0], ["2221037560.413", 0], ["2221037561.442", 0], ["2221037570.036", 1], ["2221037576.213", 2], ["2221037581.964", 3], ["2221037615.662", 4], ["2221037626.585", 5], ["2221040501.469", 0], ["2221040504.120", 0], ["2221040504.997", 0], ["2221040506.233", 1], ["2221040507.023", 2], ["2221040507.679", 3], ["2221040575.487", 4], ["2221040584.595", 5], ["2221052244.020", 0], ["2221052245.355", 0], ["2221052246.160", 0], ["2221052247.237", 1], ["2221052248.024", 2], ["2221052270.750", 3], ["2221052271.944", 4], ["2221052274.174", 5], ["2221070545.429", 4], ["2221070551.819", 5], ["2221070557.291", 6], ["2221070562.598", 7], ["2221070567.851", 8], ["2221070573.120", 9], ["2221070587.432", 10], ["2221070596.222", 11], ["2221076369.049", 5], ["2221076379.884", 6], ["2221076385.152", 7], ["2221076390.183", 8], ["2221076395.169", 9], ["2221076406.287", 9], ["2221076430.325", 10], ["2221076439.601", 11], ["2221085534.727", 2], ["2221085549.441", 4], ["2221085550.658", 5], ["2221085556.074", 6], ["2221085561.091", 7], ["2221085565.995", 8], ["2221085576.396", 9], ["2221085584.721", 10], ["2221103766.498", 0], ["2221103768.927", 0], ["2221103769.838", 0], ["2221103777.280", 1], ["2221103782.706", 2], ["2221103787.781", 3], ["2221103816.366", 4], ["2221103825.726", 5], ["2221130661.817", 1], ["2221130673.712", 3], ["2221130679.193", 6], ["2221130680.273", 7], ["2221130685.362", 8], ["2221130690.264", 9], ["2221130706.516", 12], ["2221130713.287", 13], ["2221142534.914", 0], ["2221142537.061", 0], ["2221142537.908", 0], ["2221142539.028", 1], ["2221142539.804", 2], ["2221142540.443", 3], ["2221142560.253", 4], ["2221142562.770", 5], ["2221148570.471", 0], ["2221148573.112", 0], ["2221148574.013", 0], ["2221148582.001", 1], ["2221148587.384", 2], ["2221148592.368", 3], ["2221148605.841", 4], ["2221148613.982", 5], ["2221172225.947", 0], ["2221172229.146", 0], ["2221172230.230", 0], ["2221172237.837", 1], ["2221172243.204", 2], ["2221172248.060", 3], ["2221172276.709", 4], ["2221172286.417", 5], ["2221190326.806", 0], ["2221190329.215", 0], ["2221190330.096", 0], ["2221190331.250", 1], ["2221190332.061", 2], ["2221190353.396", 3], ["2221190354.461", 4], ["2221190356.627", 5], ["2221209094.787", 10], ["2221209104.325", 10], ["2221209109.470", 11], ["2221209114.219", 12], ["2221209118.941", 13], ["2221209123.620", 14], ["2221209147.828", 15], ["2221209156.835", 16], ["2221238247.423", 13], ["2221238256.349", 14], ["2221238261.575", 15], ["2221238266.460", 16], ["2221238271.267", 17], ["2221238282.304", 18], ["2221238288.459", 19], ["2221238295.403", 20], ["2221241106.781", 0], ["2221241109.077", 0], ["2221241109.965", 0], ["2221241117.131", 1], ["2221241122.265", 2], ["2221241127.002", 3], ["2221241156.611", 4], ["2221241159.197", 5], ["2221256124.043", 3], ["2221256140.919", 3], ["2221256146.470", 4], ["2221256151.566", 6], ["2221256158.904", 7], ["2221256160.172", 10], ["2221256187.140", 16], ["2221256189.807", 17], ["2221268267.593", 0], ["2221268270.035", 0], ["2221268270.909", 0], ["2221268272.054", 1], ["2221268272.865", 2], ["2221268273.513", 3], ["2221268300.607", 4], ["2221268317.937", 5], ["2221271470.751", 1], ["2221271472.989", 1], ["2221271483.112", 2], ["2221271488.546", 3], ["2221271493.576", 4], ["2221271498.514", 5], ["2221271508.326", 6], ["2221271516.318", 7], ["2221283197.938", 0], ["2221283200.565", 0], ["2221283201.523", 0], ["2221283202.780", 1], ["2221283203.512", 2], ["2221283204.183", 3], ["2221283239.395", 4], ["2221283245.936", 5], ["2221298116.560", 0], ["2221298118.626", 0], ["2221298119.486", 0], ["2221298120.591", 1], ["2221298121.374", 2], ["2221298122.011", 3], ["2221298152.438", 4], ["2221298155.368", 5], ["2221303799.187", 6], ["2221303800.362", 7], ["2221303801.029", 8], ["2221303801.666", 9], ["2221303802.291", 10], ["2221303802.915", 11], ["2221303807.227", 12], ["2221303809.356", 13], ["2221336715.493", 8], ["2221336724.805", 9], ["2221336730.162", 10], ["2221336735.143", 11], ["2221336740.007", 12], ["2221336744.761", 13], ["2221336755.321", 14], ["2221336768.468", 15], ["2221345385.874", 0], ["2221345388.744", 0], ["2221345389.707", 0], ["2221345390.895", 1], ["2221345391.672", 2], ["2221345404.518", 3], ["2221345433.584", 4], ["2221345443.130", 5], ["2221348361.450", 0], ["2221348364.644", 0], ["2221348365.716", 0], ["2221348366.863", 1], ["2221348367.686", 2], ["2221348387.412", 3], ["2221348388.548", 4], ["2221348390.773", 5], ["2221357075.423", 4], ["2221357084.505", 5], ["2221357095.699", 5], ["2221357100.828", 6], ["2221357105.756", 7], ["2221357110.559", 8], ["2221357138.778", 9], ["2221357147.041", 10], ["2221359997.628", 0], ["2221359999.449", 0], ["2221360000.244", 0], ["2221360000.935", 1], ["2221360012.752", 2], ["2221360013.649", 3], ["2221360078.645", 5], ["2221360081.436", 6], ["2221378132.871", 0], ["2221378135.672", 0], ["2221378136.705", 1], ["2221378137.514", 2], ["2221378138.152", 3], ["2221378138.837", 4], ["2221378166.051", 5], ["2221378182.407", 6], ["2221390132.384", 0], ["2221390135.070", 0], ["2221390135.982", 0], ["2221390143.906", 1], ["2221390149.169", 3], ["2221390150.556", 4], ["2221390173.984", 5], ["2221390183.305", 6], ["2221396082.352", 0], ["2221396085.045", 0], ["2221396086.091", 0], ["2221396093.786", 1], ["2221396098.976", 2], ["2221396103.715", 3], ["2221396125.773", 4], ["2221396135.147", 5], ["2221419893.794", 0], ["2221419896.359", 0], ["2221419897.188", 0], ["2221419898.334", 1], ["2221419899.103", 2], ["2221419925.446", 3], ["2221419926.577", 4], ["2221419928.682", 5], ["2221428730.267", 0], ["2221428732.939", 0], ["2221428733.992", 0], ["2221428741.377", 1], ["2221428746.801", 2], ["2221428751.792", 3], ["2221428773.012", 4], ["2221428782.471", 5], ["2221464751.370", 0], ["2221464754.320", 0], ["2221464755.374", 0], ["2221464763.676", 1], ["2221464769.245", 2], ["2221464774.176", 3], ["2221464801.754", 4], ["2221464811.429", 5], ["2221470828.809", 0], ["2221470831.044", 0], ["2221470831.912", 0], ["2221470833.010", 1], ["2221470833.800", 2], ["2221470834.403", 3], ["2221470850.274", 4], ["2221470852.906", 5], ["2221483194.787", 0], ["2221483198.074", 0], ["2221483199.040", 0], ["2221483206.159", 1], ["2221483211.644", 2], ["2221483216.675", 3], ["2221483239.501", 4], ["2221483248.951", 5], ["2221495342.063", 5], ["2221495350.479", 6], ["2221495355.691", 7], ["2221495360.473", 8], ["2221495365.203", 9], ["2221495369.904", 10], ["2221495379.536", 11], ["2221495387.381", 12], ["2221498400.147", 13], ["2221498408.194", 14], ["2221498413.497", 15], ["2221498418.348", 16], ["2221498423.176", 17], ["2221498427.975", 18], ["2221498437.930", 19], ["2221498445.852", 20], ["2221507208.590", 13], ["2221507216.438", 14], ["2221507221.500", 15], ["2221507226.184", 16], ["2221507230.916", 17], ["2221507235.616", 18], ["2221507245.209", 19], ["2221507253.097", 20], ["2221525551.943", 0], ["2221525554.869", 0], ["2221525555.864", 0], ["2221525563.754", 1], ["2221525569.086", 2], ["2221525612.721", 4], ["2221525614.076", 5], ["2221525616.414", 6], ["2221531735.542", 2], ["2221531746.131", 3], ["2221531751.347", 4], ["2221531756.368", 5], ["2221531761.297", 6], ["2221531766.167", 7], ["2221531776.164", 8], ["2221531784.339", 9], ["2221537625.478", 4], ["2221537633.948", 5], ["2221537639.262", 6], ["2221537644.285", 7], ["2221537649.232", 8], ["2221537654.160", 9], ["2221537663.691", 10], ["2221537671.644", 11], ["2221549724.508", 0], ["2221549726.820", 0], ["2221549727.706", 0], ["2221549728.659", 1], ["2221549729.487", 2], ["2221549730.141", 3], ["2221549759.144", 4], ["2221549761.405", 5], ["2221567249.733", 0], ["2221567252.118", 0], ["2221567252.961", 0], ["2221567259.046", 1], ["2221567264.388", 2], ["2221567269.349", 3], ["2221567291.145", 4], ["2221567300.613", 5], ["2221599749.280", 8], ["2221599759.163", 9], ["2221599764.809", 10], ["2221599769.925", 11], ["2221599774.971", 12], ["2221599786.856", 13], ["2221599793.178", 14], ["2221599817.531", 14], ["2221602691.426", 0], ["2221602694.026", 0], ["2221602694.990", 0], ["2221602696.255", 1], ["2221602697.162", 2], ["2221602706.743", 3], ["2221602707.731", 4], ["2221602867.605", 4], ["2221622110.361", 0], ["2221622113.443", 0], ["2221622114.485", 0], ["2221622122.716", 1], ["2221622128.083", 2], ["2221622167.289", 3], ["2221622168.469", 4], ["2221622170.650", 5], ["2221637068.605", 0], ["2221637071.629", 0], ["2221637072.591", 0], ["2221637080.230", 1], ["2221637085.491", 2], ["2221637090.310", 3], ["2221637113.147", 4], ["2221637122.307", 5], ["2221646071.318", 0], ["2221646074.457", 0], ["2221646075.423", 0], ["2221646083.165", 1], ["2221646088.589", 2], ["2221646093.542", 3], ["2221646116.979", 4], ["2221646126.357", 5], ["2221657786.833", 0], ["2221657789.785", 0], ["2221657790.883", 0], ["2221657798.249", 1], ["2221657803.567", 2], ["2221657808.473", 3], ["2221657835.660", 4], ["2221657845.374", 5], ["2221660760.695", 0], ["2221660763.332", 0], ["2221660764.223", 0], ["2221660772.034", 1], ["2221660777.377", 2], ["2221660782.313", 3], ["2221660804.744", 4], ["2221660813.797", 5], ["2221675563.333", 0], ["2221675566.342", 0], ["2221675567.255", 0], ["2221675574.946", 1], ["2221675580.349", 2], ["2221675585.268", 3], ["2221675613.686", 4], ["2221675623.282", 5], ["2221678541.097", 0], ["2221678544.217", 0], ["2221678545.328", 0], ["2221678553.410", 1], ["2221678558.864", 2], ["2221678563.709", 3], ["2221678586.731", 4], ["2221678596.197", 5], ["2221687533.613", 0], ["2221687536.314", 0], ["2221687537.309", 0], ["2221687544.544", 1], ["2221687560.828", 2], ["2221687566.112", 3], ["2221687589.303", 4], ["2221687599.345", 5], ["2221690528.866", 0], ["2221690531.720", 0], ["2221690532.690", 0], ["2221690540.471", 1], ["2221690545.740", 2], ["2221690550.632", 3], ["2221690565.597", 4], ["2221690573.530", 5], ["2221702380.424", 0], ["2221702383.512", 0], ["2221702384.408", 0], ["2221702392.270", 1], ["2221702397.518", 2], ["2221702402.370", 3], ["2221702425.603", 4], ["2221702434.922", 5], ["2221721313.437", 0], ["2221721316.302", 0], ["2221721317.221", 0], ["2221721325.344", 1], ["2221721330.824", 2], ["2221721335.792", 3], ["2221721602.823", 3], ["2221721606.201", 4], ["2221757700.164", 0], ["2221757702.531", 0], ["2221757710.456", 1], ["2221757715.822", 2], ["2221757720.794", 3], ["2221757725.672", 4], ["2221757745.227", 5], ["2221757754.743", 6], ["2221763573.704", 0], ["2221763576.582", 0], ["2221763577.589", 0], ["2221763585.586", 1], ["2221763591.231", 2], ["2221763596.394", 3], ["2221763616.825", 4], ["2221763625.967", 5], ["2221816255.570", 10], ["2221816264.246", 11], ["2221816269.651", 12], ["2221816274.686", 13], ["2221816279.668", 14], ["2221816284.594", 15], ["2221816294.417", 16], ["2221816302.440", 17], ["2221830968.116", 4], ["2221830969.467", 5], ["2221830970.110", 6], ["2221830970.701", 7], ["2221830971.297", 8], ["2221830971.884", 9], ["2221830975.826", 10], ["2221830977.881", 11], ["2221879533.928", 0], ["2221879536.786", 0], ["2221879537.692", 0], ["2221879545.200", 1], ["2221879555.550", 3], ["2221879556.833", 4], ["2221879584.912", 5], ["2221879587.717", 6], ["2221906401.127", 5], ["2221906409.652", 6], ["2221906414.793", 7], ["2221906419.229", 8], ["2221906423.882", 8], ["2221906428.724", 9], ["2221906473.351", 11], ["2221906481.109", 12], ["2221927062.474", 2], ["2221927071.295", 3], ["2221927076.708", 4], ["2221927081.779", 5], ["2221927086.801", 6], ["2221927091.818", 7], ["2221927120.488", 7], ["2221927129.676", 8], ["2221959624.049", 0], ["2221959626.915", 0], ["2221959627.848", 0], ["2221959635.174", 1], ["2221959640.714", 2], ["2221959645.736", 3], ["2221959673.582", 4], ["2221959683.179", 5], ["2221968425.355", 0], ["2221968428.305", 0], ["2221968429.210", 0], ["2221968436.100", 1], ["2221968441.439", 2], ["2221968455.289", 3], ["2221968461.685", 4], ["2221968468.767", 5], ["2222006480.517", 0], ["2222006483.001", 0], ["2222006483.917", 0], ["2222006491.112", 1], ["2222006496.471", 2], ["2222006530.182", 3], ["2222006537.482", 4], ["2222006544.654", 5], ["2222015251.391", 0], ["2222015253.685", 0], ["2222015254.525", 0], ["2222015255.429", 1], ["2222015256.263", 2], ["2222015276.627", 3], ["2222015277.657", 4], ["2222015279.886", 5], ["2222018150.972", 0], ["2222018153.508", 0], ["2222018154.384", 0], ["2222018162.054", 1], ["2222018167.215", 2], ["2222018171.993", 3], ["2222018195.993", 5], ["2222018198.520", 6], ["2222041476.176", 0], ["2222041478.438", 0], ["2222041479.230", 0], ["2222041480.492", 1], ["2222041481.248", 2], ["2222041481.895", 3], ["2222041558.432", 5], ["2222041566.185", 6], ["2222063510.405", 0], ["2222063513.293", 0], ["2222063514.275", 0], ["2222063525.392", 1], ["2222063530.884", 2], ["2222063535.949", 3], ["2222063572.481", 4], ["2222063575.303", 5], ["2222119194.246", 7], ["2222119202.942", 8], ["2222119208.510", 9], ["2222119213.350", 10], ["2222119218.159", 11], ["2222119222.895", 12], ["2222119248.306", 12], ["2222119251.066", 13], ["2222128229.070", 4], ["2222128238.066", 5], ["2222128243.511", 6], ["2222128248.469", 7], ["2222128253.445", 8], ["2222128265.307", 9], ["2222128287.986", 9], ["2222128296.391", 10], ["2222137060.469", 3], ["2222137067.672", 3], ["2222137073.401", 4], ["2222137078.747", 5], ["2222137084.043", 6], ["2222137089.302", 7], ["2222137112.158", 8], ["2222137121.974", 9], ["2222140146.788", 0], ["2222140149.413", 0], ["2222140150.361", 0], ["2222140158.277", 1], ["2222140163.598", 2], ["2222140168.411", 3], ["2222140201.608", 4], ["2222140210.786", 5], ["2222154755.878", 0], ["2222154757.265", 0], ["2222154758.026", 0], ["2222154759.074", 1], ["2222154759.864", 2], ["2222154760.493", 3], ["2222154781.184", 4], ["2222154784.010", 5], ["2222175468.377", 0], ["2222175470.525", 0], ["2222175471.375", 0], ["2222175472.517", 1], ["2222175473.250", 2], ["2222175554.520", 3], ["2222175561.765", 4], ["2222175569.187", 5], ["2222178425.852", 5], ["2222178442.724", 4], ["2222178447.673", 2], ["2222178457.051", 3], ["2222178462.056", 4], ["2222178496.224", 5], ["2222178502.574", 6], ["2222178509.603", 7], ["2222181375.902", 0], ["2222181378.637", 0], ["2222181386.296", 1], ["2222181391.672", 2], ["2222181396.623", 3], ["2222181401.508", 4], ["2222181418.350", 5], ["2222181427.545", 6], ["2222196387.642", 0], ["2222196390.711", 0], ["2222196391.669", 0], ["2222196399.090", 1], ["2222196404.363", 2], ["2222196449.321", 3], ["2222196491.304", 4], ["2222196501.694", 5], ["2222238040.463", 0], ["2222238043.586", 0], ["2222238044.630", 0], ["2222238051.109", 1], ["2222238056.692", 2], ["2222238061.913", 3], ["2222238082.257", 4], ["2222238085.036", 5], ["2222258437.043", 0], ["2222258440.014", 0], ["2222258440.998", 0], ["2222258448.727", 1], ["2222258454.082", 2], ["2222258474.960", 3], ["2222258476.040", 4], ["2222258478.277", 5], ["2222267301.215", 0], ["2222267304.205", 0], ["2222267305.085", 0], ["2222267312.654", 1], ["2222267317.853", 2], ["2222267338.583", 3], ["2222267339.681", 4], ["2222267341.922", 5], ["2222311123.337", 5], ["2222311125.989", 6], ["2222311126.743", 7], ["2222311127.386", 8], ["2222311127.983", 9], ["2222311128.582", 10], ["2222311132.863", 11], ["2222311135.003", 12], ["2222346177.999", 0], ["2222346181.127", 0], ["2222346182.225", 0], ["2222346189.602", 1], ["2222346194.826", 2], ["2222346199.614", 3], ["2222346221.330", 4], ["2222346230.824", 5], ["2222349127.364", 0], ["2222349130.021", 0], ["2222349131.015", 0], ["2222349138.751", 1], ["2222349144.086", 2], ["2222349148.941", 3], ["2222349177.775", 4], ["2222349187.114", 5], ["2222367442.852", 0], ["2222367444.991", 0], ["2222367445.851", 0], ["2222367446.979", 1], ["2222367447.793", 2], ["2222367448.451", 3], ["2222367477.122", 4], ["2222367513.546", 6], ["2222379241.116", 0], ["2222379243.950", 0], ["2222379244.877", 0], ["2222379252.325", 1], ["2222379257.725", 2], ["2222379262.785", 3], ["2222379288.750", 4], ["2222379298.501", 5], ["2222393778.099", 0], ["2222393779.567", 0], ["2222393787.525", 1], ["2222393793.121", 2], ["2222393798.247", 3], ["2222393803.315", 4], ["2222393887.941", 4], ["2222393890.683", 5], ["2222441385.093", 0], ["2222441387.642", 0], ["2222441388.540", 0], ["2222441396.387", 1], ["2222441401.894", 2], ["2222441430.593", 3], ["2222441438.329", 4], ["2222441445.742", 6], ["2222450318.730", 0], ["2222450321.190", 0], ["2222450322.006", 0], ["2222450330.059", 1], ["2222450335.407", 2], ["2222450340.284", 3], ["2222450359.968", 4], ["2222450362.376", 5], ["2222500970.293", 0], ["2222500972.892", 0], ["2222500973.886", 0], ["2222500975.131", 1], ["2222500975.927", 2], ["2222500976.582", 3], ["2222500998.347", 4], ["2222501000.761", 5], ["2222503933.392", 0], ["2222503936.040", 0], ["2222503936.959", 0], ["2222503938.091", 1], ["2222503938.810", 2], ["2222503939.487", 3], ["2222503960.221", 4], ["2222503962.664", 5], ["2222542076.253", 0], ["2222542079.364", 0], ["2222542080.359", 0], ["2222542088.403", 1], ["2222542093.703", 2], ["2222542098.570", 3], ["2222542122.934", 6], ["2222542128.114", 7], ["2222555087.062", 0], ["2222555089.237", 0], ["2222555090.163", 0], ["2222555091.379", 1], ["2222555092.164", 2], ["2222555092.796", 3], ["2222555108.768", 4], ["2222555111.391", 5], ["2222572673.833", 0], ["2222572676.287", 0], ["2222572677.243", 0], ["2222572684.486", 1], ["2222572689.854", 2], ["2222572694.861", 3], ["2222572726.548", 4], ["2222572729.202", 5], ["2222599478.676", 0], ["2222599481.871", 0], ["2222599482.894", 0], ["2222599490.736", 1], ["2222599496.029", 2], ["2222599500.951", 3], ["2222599533.514", 4], ["2222599542.915", 5], ["2222634920.921", 0], ["2222634923.478", 0], ["2222634924.351", 0], ["2222634925.348", 1], ["2222634926.101", 2], ["2222634948.553", 3], ["2222634949.644", 4], ["2222634951.799", 5], ["2222694223.706", 2], ["2222694234.155", 4], ["2222694235.413", 5], ["2222694240.509", 6], ["2222694245.473", 7], ["2222694250.347", 8], ["2222694302.109", 6], ["2222694311.905", 7], ["2222700064.140", 5], ["2222700074.923", 6], ["2222700080.239", 7], ["2222700085.320", 8], ["2222700090.312", 9], ["2222700101.902", 10], ["2222700108.534", 11], ["2222700130.818", 11], ["2222711867.179", 4], ["2222711876.948", 5], ["2222711882.325", 6], ["2222711887.304", 7], ["2222711892.160", 8], ["2222711896.965", 9], ["2222711908.166", 10], ["2222711916.118", 11], ["2222720807.080", 6], ["2222720818.795", 7], ["2222720824.114", 8], ["2222720828.906", 9], ["2222720833.623", 10], ["2222720838.297", 11], ["2222720848.397", 12], ["2222720867.260", 12], ["2222724065.330", 0], ["2222724067.605", 0], ["2222724068.524", 0], ["2222724078.901", 1], ["2222724084.325", 2], ["2222724089.256", 3], ["2222724118.928", 5], ["2222724121.682", 6], ["2222729906.198", 5], ["2222729907.183", 6], ["2222729907.796", 7], ["2222729908.460", 8], ["2222729909.146", 9], ["2222729915.147", 10], ["2222729915.960", 11], ["2222729918.103", 12], ["2222735679.059", 0], ["2222735681.369", 0], ["2222735682.251", 0], ["2222735688.781", 1], ["2222735694.102", 2], ["2222735699.065", 3], ["2222735729.835", 4], ["2222735732.547", 5], ["2222760681.325", 0], ["2222760684.286", 0], ["2222760685.251", 0], ["2222760686.415", 1], ["2222760687.208", 2], ["2222760687.862", 3], ["2222760853.586", 11], ["2222760862.642", 12], ["2222779169.584", 0], ["2222779172.077", 0], ["2222779179.979", 1], ["2222779185.251", 2], ["2222779190.012", 3], ["2222779194.696", 4], ["2222779213.809", 5], ["2222779223.029", 6], ["2222796553.704", 0], ["2222796556.378", 0], ["2222796557.360", 0], ["2222796563.989", 1], ["2222796569.318", 2], ["2222796620.432", 3], ["2222796621.595", 4], ["2222796623.917", 5], ["2222799483.784", 4], ["2222799496.744", 4], ["2222799500.962", 5], ["2222799506.188", 6], ["2222799511.218", 7], ["2222799516.185", 8], ["2222799526.078", 9], ["2222799534.276", 10], ["2222820489.915", 0], ["2222820493.174", 0], ["2222820494.246", 0], ["2222820501.585", 1], ["2222820506.872", 2], ["2222820511.756", 3], ["2222820548.334", 4], ["2222820558.245", 5], ["2222843945.571", 0], ["2222843948.352", 0], ["2222843949.276", 0], ["2222843950.476", 1], ["2222843951.390", 2], ["2222843952.048", 3], ["2222843987.079", 4], ["2222843989.931", 5], ["2222873901.520", 0], ["2222873904.232", 0], ["2222873905.160", 0], ["2222873906.460", 1], ["2222873907.346", 2], ["2222873908.024", 3], ["2222873946.514", 4], ["2222873949.240", 5], ["2222915562.673", 0], ["2222915565.927", 0], ["2222915566.952", 0], ["2222915574.845", 1], ["2222915580.185", 2], ["2222915585.076", 3], ["2222915616.163", 4], ["2222915625.631", 5], ["2222930815.802", 0], ["2222930818.362", 0], ["2222930819.356", 0], ["2222930827.109", 1], ["2222930832.405", 2], ["2222930837.257", 3], ["2222930899.589", 4], ["2222930909.029", 5], ["2222945653.757", 0], ["2222945656.950", 0], ["2222945657.879", 0], ["2222945665.425", 1], ["2222945670.880", 2], ["2222945675.730", 3], ["2222945695.570", 4], ["2222945698.071", 5], ["2222948568.287", 0], ["2222948570.961", 0], ["2222948571.965", 0], ["2222948581.723", 1], ["2222948586.972", 2], ["2222948591.860", 3], ["2222948613.620", 7], ["2222948616.673", 10], ["2222963368.159", 11], ["2222963378.225", 11], ["2222963382.397", 12], ["2222963387.463", 14], ["2222963388.567", 15], ["2222963393.312", 17], ["2222963422.223", 18], ["2222963431.562", 19], ["2222969138.070", 5], ["2222969146.897", 6], ["2222969152.239", 7], ["2222969157.050", 8], ["2222969161.819", 9], ["2222969166.555", 10], ["2222969176.302", 11], ["2222969184.187", 12], ["2222975024.499", 6], ["2222975026.261", 7], ["2222975027.043", 8], ["2222975027.722", 9], ["2222975028.358", 10], ["2222975034.082", 11], ["2222975034.905", 12], ["2222975036.950", 13], ["2222989801.685", 6], ["2222989810.123", 7], ["2222989815.199", 8], ["2222989819.952", 9], ["2222989824.552", 10], ["2222989829.240", 11], ["2222989853.527", 11], ["2222989856.112", 12], ["2223004607.533", 0], ["2223004610.494", 0], ["2223004611.394", 0], ["2223004619.187", 1], ["2223004656.448", 2], ["2223004663.851", 3], ["2223004668.707", 4], ["2223004675.591", 5], ["2223016452.034", 0], ["2223016454.957", 0], ["2223016462.582", 1], ["2223016468.015", 2], ["2223016473.074", 3], ["2223016478.048", 4], ["2223016499.063", 5], ["2223016508.478", 6], ["2223040123.788", 0], ["2223040126.493", 0], ["2223040133.009", 1], ["2223040138.499", 2], ["2223040143.484", 3], ["2223040148.460", 4], ["2223040165.117", 5], ["2223040174.143", 6], ["2223045990.267", 0], ["2223045992.699", 0], ["2223045993.612", 0], ["2223045994.785", 1], ["2223045995.540", 2], ["2223045996.186", 3], ["2223046087.176", 4], ["2223046097.930", 5], ["2223057834.718", 0], ["2223057837.861", 0], ["2223057838.834", 0], ["2223057846.711", 1], ["2223057852.100", 2], ["2223057857.090", 3], ["2223057908.497", 4], ["2223057917.948", 5], ["2223064135.301", 0], ["2223064137.991", 0], ["2223064138.888", 0], ["2223064146.640", 1], ["2223064152.129", 2], ["2223064157.118", 3], ["2223064193.259", 4], ["2223064202.600", 5], ["2223081983.242", 0], ["2223081984.861", 0], ["2223081985.874", 1], ["2223081986.670", 2], ["2223081987.292", 3], ["2223082069.156", 4], ["2223082076.835", 5], ["2223082084.266", 6], ["2223099770.647", 0], ["2223099773.154", 0], ["2223099774.033", 0], ["2223099781.133", 1], ["2223099786.472", 2], ["2223099791.483", 3], ["2223099812.623", 4], ["2223099822.031", 5], ["2223102739.446", 0], ["2223102742.503", 0], ["2223102743.465", 0], ["2223102751.110", 1], ["2223102756.598", 2], ["2223102761.850", 3], ["2223102795.867", 4], ["2223102805.773", 5], ["2223111560.906", 0], ["2223111562.486", 0], ["2223111563.287", 0], ["2223111564.425", 1], ["2223111565.179", 2], ["2223111565.801", 3], ["2223111590.081", 4], ["2223111593.032", 5], ["2223161643.636", 3], ["2223161649.691", 4], ["2223161655.121", 5], ["2223161660.143", 6], ["2223161665.101", 7], ["2223161670.036", 8], ["2223161680.309", 9], ["2223161688.410", 10], ["2223164548.883", 0], ["2223164551.896", 0], ["2223164552.875", 0], ["2223164560.324", 1], ["2223164565.583", 2], ["2223164570.435", 3], ["2223164599.988", 4], ["2223164602.610", 5], ["2223194377.833", 0], ["2223194380.724", 0], ["2223194381.683", 0], ["2223194389.306", 1], ["2223194394.585", 2], ["2223194462.194", 3], ["2223194467.893", 4], ["2223194498.405", 6], ["2223212585.704", 0], ["2223212588.455", 0], ["2223212589.386", 0], ["2223212590.837", 1], ["2223212591.612", 2], ["2223212592.233", 3], ["2223212619.853", 4], ["2223212622.674", 5], ["2223215500.532", 0], ["2223215503.537", 0], ["2223215504.436", 0], ["2223215512.409", 1], ["2223215517.826", 2], ["2223215522.779", 3], ["2223215560.775", 4], ["2223215570.059", 5], ["2223221435.543", 0], ["2223221438.603", 0], ["2223221439.553", 0], ["2223221447.308", 1], ["2223221452.758", 2], ["2223221457.725", 3], ["2223221493.679", 4], ["2223221503.099", 5], ["2223233139.987", 3], ["2223233149.287", 4], ["2223233154.624", 5], ["2223233159.605", 6], ["2223233164.499", 7], ["2223233169.348", 8], ["2223233180.084", 9], ["2223233188.018", 10], ["2223236126.828", 0], ["2223236129.052", 0], ["2223236129.977", 0], ["2223236131.101", 1], ["2223236131.941", 2], ["2223236132.610", 3], ["2223236143.810", 4], ["2223236146.249", 5], ["2223244801.582", 3], ["2223244803.296", 4], ["2223244803.975", 5], ["2223244804.636", 6], ["2223244805.263", 7], ["2223244810.896", 8], ["2223244811.687", 9], ["2223244813.787", 10], ["2223247743.051", 5], ["2223247745.054", 6], ["2223247754.277", 7], ["2223247759.404", 8], ["2223247764.433", 9], ["2223247773.487", 9], ["2223247827.894", 10], ["2223247836.591", 11], ["2223283805.844", 0], ["2223283808.621", 0], ["2223283809.502", 0], ["2223283817.364", 1], ["2223283822.793", 2], ["2223283827.879", 3], ["2223283851.738", 4], ["2223283861.558", 5], ["2223301349.340", 0], ["2223301352.224", 0], ["2223301353.216", 0], ["2223301360.705", 1], ["2223301366.063", 2], ["2223301370.969", 3], ["2223301404.616", 4], ["2223301414.508", 5], ["2223359070.297", 0], ["2223359072.895", 0], ["2223359073.807", 0], ["2223359074.962", 1], ["2223359075.793", 2], ["2223359100.471", 3], ["2223359101.692", 4], ["2223359103.923", 5], ["2223367987.637", 0], ["2223367990.874", 0], ["2223367991.928", 0], ["2223367993.286", 1], ["2223367994.066", 2], ["2223367994.690", 3], ["2223368035.171", 4], ["2223368045.402", 5], ["2223376910.772", 0], ["2223376913.867", 0], ["2223376914.898", 0], ["2223376916.070", 1], ["2223376916.921", 2], ["2223376942.024", 3], ["2223376943.145", 4], ["2223376945.343", 5], ["2223419580.960", 0], ["2223419583.823", 0], ["2223419584.848", 0], ["2223419593.262", 1], ["2223419598.967", 2], ["2223419603.974", 3], ["2223419635.791", 5], ["2223419638.727", 6], ["2223429417.583", 0], ["2223429420.212", 0], ["2223429421.143", 0], ["2223429428.467", 1], ["2223429433.900", 2], ["2223429438.903", 3], ["2223429457.785", 4], ["2223429460.253", 5], ["2223435363.454", 0], ["2223435366.820", 0], ["2223435367.849", 0], ["2223435375.686", 1], ["2223435381.137", 2], ["2223435386.051", 3], ["2223435413.766", 4], ["2223435423.215", 5], ["2223438275.916", 0], ["2223438279.100", 0], ["2223438286.771", 1], ["2223438292.320", 2], ["2223438297.498", 3], ["2223438302.610", 4], ["2223438314.710", 5], ["2223438322.914", 6], ["2223441195.419", 0], ["2223441197.913", 0], ["2223441198.869", 0], ["2223441200.056", 1], ["2223441200.838", 2], ["2223441201.485", 3], ["2223441221.592", 4], ["2223441224.183", 5], ["2223456215.134", 0], ["2223456217.927", 0], ["2223456218.917", 0], ["2223456227.028", 1], ["2223456232.371", 2], ["2223456237.303", 3], ["2223456258.782", 4], ["2223456268.052", 5], ["2223465071.704", 0], ["2223465074.748", 0], ["2223465075.679", 0], ["2223465083.445", 1], ["2223465088.627", 2], ["2223465093.515", 3], ["2223465120.464", 4], ["2223465129.605", 5], ["2223497618.167", 0], ["2223497619.845", 0], ["2223497620.654", 0], ["2223497621.679", 1], ["2223497622.503", 2], ["2223497623.134", 3], ["2223497662.910", 4], ["2223497665.445", 5], ["2223500529.369", 0], ["2223500532.328", 0], ["2223500533.271", 0], ["2223500534.162", 1], ["2223500534.891", 2], ["2223500535.524", 3], ["2223500553.546", 4], ["2223500556.054", 5], ["2223506251.770", 0], ["2223506254.080", 0], ["2223506255.193", 1], ["2223506255.982", 2], ["2223506256.619", 3], ["2223506257.224", 4], ["2223506267.906", 5], ["2223506270.269", 6], ["2223529923.816", 0], ["2223529926.625", 0], ["2223529927.664", 0], ["2223529928.791", 1], ["2223529929.560", 2], ["2223529930.178", 3], ["2223529948.755", 4], ["2223529951.153", 5], ["2223535811.329", 0], ["2223535814.243", 0], ["2223535815.140", 0], ["2223535822.911", 1], ["2223535828.166", 2], ["2223535832.992", 3], ["2223535861.123", 4], ["2223535870.579", 5], ["2223538734.494", 0], ["2223538737.576", 0], ["2223538738.595", 0], ["2223538746.141", 1], ["2223538751.636", 2], ["2223538756.567", 3], ["2223538778.538", 4], ["2223538787.783", 5], ["2223577182.139", 0], ["2223577185.342", 0], ["2223577186.267", 0], ["2223577194.174", 1], ["2223577199.682", 2], ["2223577204.722", 3], ["2223577232.916", 4], ["2223577242.318", 5], ["2223583042.279", 0], ["2223583045.366", 0], ["2223583046.358", 0], ["2223583053.293", 1], ["2223583058.567", 2], ["2223583063.460", 3], ["2223583092.151", 4], ["2223583101.953", 5], ["2223598066.829", 0], ["2223598069.659", 0], ["2223598070.622", 0], ["2223598076.941", 1], ["2223598082.477", 2], ["2223598114.140", 3], ["2223598122.151", 4], ["2223598129.565", 5], ["2223601056.201", 0], ["2223601058.669", 0], ["2223601059.530", 0], ["2223601066.526", 1], ["2223601071.862", 2], ["2223601102.543", 3], ["2223601110.543", 4], ["2223601117.956", 5], ["2223616072.300", 0], ["2223616075.692", 0], ["2223616076.729", 0], ["2223616084.648", 1], ["2223616090.398", 2], ["2223616095.528", 3], ["2223616120.207", 4], ["2223616130.183", 5], ["2223619000.908", 0], ["2223619018.517", 0], ["2223619019.422", 0], ["2223619023.457", 1], ["2223619029.061", 2], ["2223619034.402", 3], ["2223619063.703", 4], ["2223619074.581", 5], ["2223630895.992", 0], ["2223630899.390", 0], ["2223630900.313", 0], ["2223630901.519", 1], ["2223630902.357", 2], ["2223630903.001", 3], ["2223630925.439", 4], ["2223630928.085", 5], ["2223675336.614", 0], ["2223675339.629", 0], ["2223675340.609", 0], ["2223675351.927", 1], ["2223675357.286", 2], ["2223675394.857", 3], ["2223675396.237", 4], ["2223675398.432", 5], ["2223678248.823", 0], ["2223678251.491", 0], ["2223678252.367", 0], ["2223678259.791", 1], ["2223678264.994", 2], ["2223678269.863", 3], ["2223678297.992", 4], ["2223678307.827", 5], ["2223699068.509", 0], ["2223699071.417", 0], ["2223699072.290", 0], ["2223699073.400", 1], ["2223699074.217", 2], ["2223699074.873", 3], ["2223699101.102", 4], ["2223699103.993", 5], ["2223734063.687", 4], ["2223734075.625", 5], ["2223734081.074", 6], ["2223734086.044", 8], ["2223734087.155", 9], ["2223734092.026", 11], ["2223734097.924", 12], ["2223734105.972", 13], ["2223739828.379", 0], ["2223739830.918", 0], ["2223739831.790", 0], ["2223739832.599", 1], ["2223739833.383", 2], ["2223739833.996", 3], ["2223739915.732", 4], ["2223739918.834", 5], ["2223745867.911", 0], ["2223745870.885", 0], ["2223745878.720", 1], ["2223745883.994", 2], ["2223745888.876", 3], ["2223745909.197", 4], ["2223745916.106", 5], ["2223745923.228", 6], ["2223751767.814", 6], ["2223751777.355", 7], ["2223751782.922", 8], ["2223751787.858", 9], ["2223751792.665", 10], ["2223751797.451", 11], ["2223751823.634", 11], ["2223751826.290", 12], ["2223757657.134", 6], ["2223757669.309", 7], ["2223757674.882", 8], ["2223757679.860", 9], ["2223757691.172", 9], ["2223757696.265", 10], ["2223757723.299", 11], ["2223757732.670", 12], ["2223784130.156", 0], ["2223784133.109", 0], ["2223784133.966", 0], ["2223784141.803", 1], ["2223784147.349", 2], ["2223784152.322", 3], ["2223784184.219", 4], ["2223784187.106", 5], ["2223787279.690", 3], ["2223787286.081", 4], ["2223787291.381", 5], ["2223787296.367", 6], ["2223787301.257", 7], ["2223787313.231", 8], ["2223787319.590", 9], ["2223787326.486", 10], ["2223811100.187", 4], ["2223811110.057", 5], ["2223811114.733", 5], ["2223811119.785", 6], ["2223811124.647", 7], ["2223811145.497", 8], ["2223811151.763", 9], ["2223811158.731", 10], ["2223840468.263", 5], ["2223840470.039", 6], ["2223840470.792", 7], ["2223840471.449", 8], ["2223840472.085", 9], ["2223840472.744", 10], ["2223840476.637", 11], ["2223840478.692", 12], ["2223866508.534", 7], ["2223866516.898", 8], ["2223866522.261", 9], ["2223866533.808", 9], ["2223866538.817", 10], ["2223866543.657", 11], ["2223866566.227", 12], ["2223866574.609", 13], ["2223872414.073", 2], ["2223872422.070", 3], ["2223872427.362", 4], ["2223872432.279", 5], ["2223872437.144", 6], ["2223872441.992", 7], ["2223872451.848", 8], ["2223872459.816", 9], ["2223884169.219", 0], ["2223884171.726", 0], ["2223884172.660", 0], ["2223884179.777", 1], ["2223884185.188", 2], ["2223884190.078", 3], ["2223884225.767", 4], ["2223884234.984", 6], ["2223890087.460", 2], ["2223890097.522", 3], ["2223890102.396", 4], ["2223890113.922", 5], ["2223890118.498", 5], ["2223890141.318", 6], ["2223890147.165", 7], ["2223890158.025", 8], ["2223901762.955", 0], ["2223901765.472", 0], ["2223901766.440", 0], ["2223901767.542", 1], ["2223901768.297", 2], ["2223901768.997", 3], ["2223901788.079", 4], ["2223901790.498", 5], ["2223910585.486", 0], ["2223910588.443", 0], ["2223910589.440", 0], ["2223910597.272", 1], ["2223910602.528", 2], ["2223910607.318", 3], ["2223910645.351", 4], ["2223910655.053", 5], ["2223925625.056", 5], ["2223925631.211", 6], ["2223925636.485", 7], ["2223925641.343", 8], ["2223925646.159", 9], ["2223925650.922", 10], ["2223925660.765", 11], ["2223925668.981", 12], ["2223934762.491", 0], ["2223934764.333", 0], ["2223934765.165", 0], ["2223934766.228", 1], ["2223934766.956", 2], ["2223934767.605", 3], ["2223934800.599", 4], ["2223934803.226", 5], ["2223937655.098", 0], ["2223937658.144", 0], ["2223937659.178", 0], ["2223937666.830", 1], ["2223937672.322", 2], ["2223937677.462", 3], ["2223937707.495", 4], ["2223937716.902", 5], ["2223949328.719", 0], ["2223949331.786", 0], ["2223949332.764", 0], ["2223949340.144", 1], ["2223949345.372", 2], ["2223949350.269", 3], ["2223949377.805", 4], ["2223949387.535", 5], ["2223955170.057", 0], ["2223955172.808", 0], ["2223955173.781", 0], ["2223955181.602", 1], ["2223955186.926", 2], ["2223955191.742", 3], ["2223955220.272", 4], ["2223955229.966", 5], ["2223961070.841", 0], ["2223961073.990", 0], ["2223961074.968", 0], ["2223961082.837", 1], ["2223961088.094", 2], ["2223961092.915", 3], ["2223961112.785", 4], ["2223961115.260", 5], ["2223966900.744", 0], ["2223966903.361", 0], ["2223966904.325", 0], ["2223966905.416", 1], ["2223966906.288", 2], ["2223966906.923", 3], ["2223966923.639", 4], ["2223966926.306", 5], ["2223984641.096", 0], ["2223984643.718", 0], ["2223984644.623", 0], ["2223984651.887", 1], ["2223984657.575", 2], ["2223984721.415", 4], ["2223984727.800", 5], ["2223984734.888", 6], ["2223993417.868", 0], ["2223993420.618", 0], ["2223993421.536", 0], ["2223993428.942", 1], ["2223993434.427", 2], ["2223993439.410", 3], ["2223993461.199", 4], ["2223993463.638", 5], ["2224075551.176", 0], ["2224075553.098", 0], ["2224075553.906", 0], ["2224075554.985", 1], ["2224075555.804", 2], ["2224075556.422", 3], ["2224075594.575", 4], ["2224075597.221", 5], ["2224096089.555", 0], ["2224096092.051", 0], ["2224096092.916", 0], ["2224096100.540", 1], ["2224096106.147", 2], ["2224096111.091", 3], ["2224096141.527", 4], ["2224096144.066", 5], ["2224111121.311", 0], ["2224111124.353", 0], ["2224111125.305", 0], ["2224111133.112", 1], ["2224111138.631", 2], ["2224111143.593", 3], ["2224111179.521", 4], ["2224111189.304", 5], ["2224137260.170", 2], ["2224137268.759", 3], ["2224137274.103", 4], ["2224137278.986", 5], ["2224137283.826", 6], ["2224137294.879", 7], ["2224137301.162", 8], ["2224137308.115", 9], ["2224140198.845", 0], ["2224140200.875", 0], ["2224140201.708", 0], ["2224140202.593", 1], ["2224140203.292", 2], ["2224140227.322", 3], ["2224140228.487", 4], ["2224140230.631", 5], ["2224151798.801", 4], ["2224151808.199", 5], ["2224151813.638", 6], ["2224151818.577", 7], ["2224151823.449", 8], ["2224151828.261", 9], ["2224151839.054", 10], ["2224151846.980", 11], ["2224160568.302", 0], ["2224160570.355", 0], ["2224160571.214", 0], ["2224160572.371", 1], ["2224160573.145", 2], ["2224160573.787", 3], ["2224160580.518", 4], ["2224160582.747", 5], ["2224166861.454", 0], ["2224166863.894", 0], ["2224166864.873", 0], ["2224166872.459", 1], ["2224166877.820", 2], ["2224166882.754", 3], ["2224166904.568", 4], ["2224166914.066", 5], ["2224181671.762", 4], ["2224181679.593", 5], ["2224181684.771", 6], ["2224181689.702", 7], ["2224181694.618", 8], ["2224181718.176", 8], ["2224181719.395", 9], ["2224181721.714", 10], ["2224202135.476", 0], ["2224202138.078", 0], ["2224202139.028", 0], ["2224202146.513", 1], ["2224202151.696", 2], ["2224202188.430", 3], ["2224202196.388", 4], ["2224202203.555", 5], ["2224235574.972", 0], ["2224235578.241", 0], ["2224235579.286", 0], ["2224235587.097", 1], ["2224235592.593", 2], ["2224235597.506", 3], ["2224235621.442", 4], ["2224235624.217", 5], ["2224273997.069", 0], ["2224273999.816", 0], ["2224274000.776", 0], ["2224274001.892", 1], ["2224274017.386", 2], ["2224274023.186", 3], ["2224274053.760", 4], ["2224274063.520", 5], ["2224294813.851", 0], ["2224294816.918", 0], ["2224294817.833", 0], ["2224294825.602", 1], ["2224294830.952", 2], ["2224294835.861", 3], ["2224294849.146", 4], ["2224294857.091", 5], ["2224309510.013", 0], ["2224309512.426", 0], ["2224309513.340", 0], ["2224309520.221", 1], ["2224309525.528", 2], ["2224309530.504", 3], ["2224309556.139", 4], ["2224309565.508", 5], ["2224359243.450", 0], ["2224359245.307", 0], ["2224359246.067", 0], ["2224359246.938", 1], ["2224359247.668", 2], ["2224359248.285", 3], ["2224359268.646", 4], ["2224359271.563", 5], ["2224362137.440", 0], ["2224362140.529", 0], ["2224362141.591", 0], ["2224362149.164", 1], ["2224362154.658", 2], ["2224362159.594", 3], ["2224362191.103", 4], ["2224362201.270", 5], ["2224374148.751", 0], ["2224374151.763", 0], ["2224374152.693", 0], ["2224374160.314", 1], ["2224374165.496", 2], ["2224374170.262", 3], ["2224374201.949", 4], ["2224374211.543", 5], ["2224377130.806", 0], ["2224377133.843", 0], ["2224377134.774", 0], ["2224377140.363", 1], ["2224377145.768", 2], ["2224377182.481", 3], ["2224377183.799", 4], ["2224377185.989", 5], ["2224439199.306", 0], ["2224439201.804", 0], ["2224439202.675", 0], ["2224439209.820", 1], ["2224439215.135", 2], ["2224439220.041", 3], ["2224439238.366", 4], ["2224439247.167", 5], ["2224457485.638", 0], ["2224457488.844", 0], ["2224457489.896", 0], ["2224457497.837", 1], ["2224457503.157", 2], ["2224457534.600", 3], ["2224457542.318", 4], ["2224457549.397", 5], ["2224460474.470", 0], ["2224460477.710", 0], ["2224460478.707", 0], ["2224460486.708", 1], ["2224460492.162", 2], ["2224460497.103", 3], ["2224460530.881", 4], ["2224460540.844", 5], ["2224484915.507", 0], ["2224484917.572", 0], ["2224484918.388", 0], ["2224484919.334", 1], ["2224484920.093", 2], ["2224484920.712", 3], ["2224484939.640", 4], ["2224484942.159", 5], ["2224487795.754", 0], ["2224487797.903", 0], ["2224487798.816", 0], ["2224487806.012", 1], ["2224487811.234", 2], ["2224487816.181", 3], ["2224487836.847", 4], ["2224487846.483", 5], ["2224490796.283", 0], ["2224490798.522", 0], ["2224490799.443", 0], ["2224490807.098", 1], ["2224490812.381", 2], ["2224490835.921", 3], ["2224490843.365", 4], ["2224490850.663", 5], ["2224523197.369", 0], ["2224523200.272", 0], ["2224523201.179", 0], ["2224523208.924", 1], ["2224523214.198", 2], ["2224523219.092", 3], ["2224523250.441", 4], ["2224523260.049", 5], ["2224526117.709", 0], ["2224526121.007", 0], ["2224526128.378", 1], ["2224526134.174", 2], ["2224526139.209", 3], ["2224526144.163", 4], ["2224526156.208", 5], ["2224526164.277", 6], ["2224558680.892", 0], ["2224558683.639", 0], ["2224558684.629", 0], ["2224558692.570", 1], ["2224558698.020", 2], ["2224558702.971", 3], ["2224558723.014", 4], ["2224558751.234", 5], ["2224561670.844", 0], ["2224561673.438", 0], ["2224561674.423", 0], ["2224561682.358", 1], ["2224561687.724", 2], ["2224561692.677", 4], ["2224561712.654", 5], ["2224561722.027", 6], ["2224570330.138", 0], ["2224570332.589", 0], ["2224570339.585", 1], ["2224570344.796", 2], ["2224570349.633", 3], ["2224570354.356", 4], ["2224570382.607", 5], ["2224570399.332", 5], ["2224576258.424", 0], ["2224576261.298", 0], ["2224576262.348", 0], ["2224576269.771", 2], ["2224576271.002", 3], ["2224576276.334", 4], ["2224576295.565", 5], ["2224576298.052", 6], ["2224579133.546", 0], ["2224579136.681", 0], ["2224579137.610", 0], ["2224579145.420", 1], ["2224579150.727", 2], ["2224579179.311", 3], ["2224579186.404", 4], ["2224579193.583", 5], ["2224582112.857", 0], ["2224582116.119", 0], ["2224582117.221", 0], ["2224582124.988", 1], ["2224582130.508", 2], ["2224582164.934", 3], ["2224582172.585", 4], ["2224582179.921", 5], ["2224676099.683", 0], ["2224676096.930", 0], ["2224676100.436", 0], ["2224676101.084", 1], ["2224676108.990", 2], ["2224676114.456", 3], ["2224676149.873", 4], ["2224676159.454", 5], ["2224703029.381", 0], ["2224703031.834", 0], ["2224703032.737", 0], ["2224703038.127", 1], ["2224703043.550", 2], ["2224703048.637", 3], ["2224703077.831", 4], ["2224703087.901", 5], ["2224726747.308", 0], ["2224726749.849", 0], ["2224726750.855", 0], ["2224726758.312", 1], ["2224726763.513", 2], ["2224726824.896", 4], ["2224726831.378", 5], ["2224726838.527", 6], ["2224778282.049", 0], ["2224778284.573", 0], ["2224778285.425", 0], ["2224778286.314", 1], ["2224778287.118", 2], ["2224778287.829", 3], ["2224778313.339", 4], ["2224778316.022", 5], ["2224835795.357", 5], ["2224835804.916", 6], ["2224835810.219", 7], ["2224835815.111", 8], ["2224835819.984", 9], ["2224835824.056", 10], ["2224835841.051", 10], ["2224835863.589", 11], ["2224862347.024", 0], ["2224862349.766", 0], ["2224862350.683", 0], ["2224862362.367", 1], ["2224862367.901", 2], ["2224862372.848", 3], ["2224862417.097", 4], ["2224862426.572", 5], ["2224865348.134", 0], ["2224865351.393", 0], ["2224865352.419", 0], ["2224865360.319", 1], ["2224865365.673", 2], ["2224865370.582", 3], ["2224865399.304", 4], ["2224865408.285", 5], ["2224872206.066", 0], ["2224872208.655", 0], ["2224872209.640", 0], ["2224872216.766", 1], ["2224872222.180", 2], ["2224872227.079", 3], ["2224872256.249", 4], ["2224872258.878", 5], ["2224878223.732", 0], ["2224878226.214", 0], ["2224878227.119", 0], ["2224878228.223", 1], ["2224878229.055", 2], ["2224878229.696", 3], ["2224878256.612", 4], ["2224878259.537", 5], ["2224884158.073", 0], ["2224884160.485", 0], ["2224884161.300", 0], ["2224884166.881", 1], ["2224884172.069", 2], ["2224884176.976", 3], ["2224884194.876", 4], ["2224884197.286", 5], ["2224936905.771", 10], ["2224936914.992", 11], ["2224936920.355", 12], ["2224936925.295", 13], ["2224936930.191", 14], ["2224936935.011", 15], ["2224936945.710", 16], ["2224936958.291", 16], ["2224955506.483", 0], ["2224955509.912", 0], ["2224955510.993", 0], ["2224955518.938", 1], ["2224955524.377", 2], ["2224955547.448", 3], ["2224955548.560", 4], ["2224955550.858", 5], ["2224976589.242", 0], ["2224976592.110", 0], ["2224976593.098", 0], ["2224976600.851", 1], ["2224976606.225", 2], ["2224976686.986", 3], ["2224976694.670", 4], ["2224976701.791", 5], ["2225015216.751", 0], ["2225015219.293", 0], ["2225015220.185", 0], ["2225015227.501", 2], ["2225015228.689", 3], ["2225015233.854", 4], ["2225015268.934", 5], ["2225015271.677", 6], ["2225029824.639", 0], ["2225029827.195", 0], ["2225029828.151", 0], ["2225029829.250", 1], ["2225029830.097", 2], ["2225029830.763", 3], ["2225029850.981", 4], ["2225029853.426", 5], ["2225041796.274", 3], ["2225041806.673", 4], ["2225041811.680", 5], ["2225041816.490", 6], ["2225041828.193", 7], ["2225041834.363", 8], ["2225041839.190", 9], ["2225041860.397", 9], ["2225053637.198", 4], ["2225053646.094", 5], ["2225053653.926", 5], ["2225053658.838", 6], ["2225053663.685", 7], ["2225053668.461", 8], ["2225053693.624", 9], ["2225053703.196", 10], ["2225091858.726", 0], ["2225091861.341", 0], ["2225091862.169", 0], ["2225091869.861", 1], ["2225091875.196", 2], ["2225091941.609", 3], ["2225091947.855", 4], ["2225091954.864", 5], ["2225098139.879", 5], ["2225098147.940", 6], ["2225098153.056", 7], ["2225098157.669", 8], ["2225098162.229", 9], ["2225098166.793", 10], ["2225098176.373", 11], ["2225098184.327", 12], ["2225107170.926", 0], ["2225107173.803", 0], ["2225107174.718", 0], ["2225107182.229", 1], ["2225107187.671", 2], ["2225107192.724", 3], ["2225107226.975", 4], ["2225107236.232", 5], ["2225110123.593", 0], ["2225110126.734", 0], ["2225110127.723", 0], ["2225110135.641", 1], ["2225110140.884", 2], ["2225110145.773", 3], ["2225110180.049", 4], ["2225110189.285", 5], ["2225163634.826", 0], ["2225163636.123", 0], ["2225163637.259", 1], ["2225163638.101", 2], ["2225163638.732", 3], ["2225163639.331", 4], ["2225163647.594", 5], ["2225163690.845", 5], ["2225166528.031", 0], ["2225166529.419", 0], ["2225166530.201", 0], ["2225166531.223", 1], ["2225166532.055", 2], ["2225166532.686", 3], ["2225166606.065", 5], ["2225166614.133", 6], ["2225175265.303", 0], ["2225175267.639", 0], ["2225175268.497", 0], ["2225175269.559", 1], ["2225175270.301", 2], ["2225175270.927", 3], ["2225175340.913", 4], ["2225175350.088", 5], ["2225178187.057", 0], ["2225178189.176", 0], ["2225178190.059", 0], ["2225178191.131", 1], ["2225178191.915", 2], ["2225178192.575", 3], ["2225178283.165", 4], ["2225178292.229", 5], ["2225224475.251", 0], ["2225224478.381", 0], ["2225224479.326", 0], ["2225224486.836", 1], ["2225224492.173", 2], ["2225224497.171", 3], ["2225224526.506", 4], ["2225224536.128", 5], ["2225355700.931", 4], ["2225355709.739", 5], ["2225355714.921", 6], ["2225355719.531", 7], ["2225355724.186", 8], ["2225355735.344", 8], ["2225355749.361", 9], ["2225355802.307", 11], ["2225364625.267", 0], ["2225364628.204", 0], ["2225364629.194", 0], ["2225364636.562", 1], ["2225364641.942", 2], ["2225364694.897", 3], ["2225364696.089", 4], ["2225364710.582", 5], ["2225367635.909", 0], ["2225367639.299", 0], ["2225367640.320", 0], ["2225367648.133", 1], ["2225367653.451", 2], ["2225367658.380", 3], ["2225367691.018", 4], ["2225367700.499", 5], ["2225394203.807", 0], ["2225394207.076", 0], ["2225394208.108", 0], ["2225394216.297", 1], ["2225394221.824", 2], ["2225394226.742", 3], ["2225394264.359", 4], ["2225394273.671", 5], ["2225397124.418", 0], ["2225397126.920", 0], ["2225397127.786", 0], ["2225397135.806", 1], ["2225397141.355", 2], ["2225397146.391", 3], ["2225397180.530", 4], ["2225397189.821", 5], ["2225409379.862", 0], ["2225409388.959", 1], ["2225409394.576", 2], ["2225409399.603", 3], ["2225409404.510", 4], ["2225409409.394", 5], ["2225409430.321", 5], ["2225409453.704", 6], ["2225418109.132", 2], ["2225418115.616", 3], ["2225418117.245", 3], ["2225418119.497", 4], ["2225418120.228", 5], ["2225418120.848", 6], ["2225418131.045", 7], ["2225418166.353", 8], ["2225456265.274", 0], ["2225456267.985", 0], ["2225456268.962", 0], ["2225456276.701", 1], ["2225456282.461", 2], ["2225456287.717", 3], ["2225456307.005", 4], ["2225456316.299", 5], ["2225459172.471", 0], ["2225459175.192", 0], ["2225459176.181", 0], ["2225459183.810", 1], ["2225459189.361", 2], ["2225459194.998", 3], ["2225459232.994", 4], ["2225459242.764", 5], ["2225473995.043", 0], ["2225473997.916", 0], ["2225473998.902", 0], ["2225474000.079", 1], ["2225474000.832", 2], ["2225474015.883", 3], ["2225474079.307", 4], ["2225474087.521", 5], ["2225491751.332", 5], ["2225491755.854", 6], ["2225491763.932", 6], ["2225491764.685", 7], ["2225491765.301", 8], ["2225491765.880", 9], ["2225491782.161", 11], ["2225491788.723", 12], ["2225518363.270", 0], ["2225518365.988", 0], ["2225518366.918", 0], ["2225518374.588", 1], ["2225518380.614", 2], ["2225518408.507", 3], ["2225518415.991", 4], ["2225518423.287", 5], ["2225553690.279", 5], ["2225553699.175", 6], ["2225553704.382", 7], ["2225553709.110", 8], ["2225553713.744", 9], ["2225553718.323", 10], ["2225553727.879", 11], ["2225553735.749", 12], ["2225565260.360", 0], ["2225565262.952", 0], ["2225565263.850", 0], ["2225565271.125", 1], ["2225565276.364", 2], ["2225565281.200", 3], ["2225565307.426", 4], ["2225565316.936", 5], ["2225591955.453", 0], ["2225591956.752", 0], ["2225591957.518", 0], ["2225591958.335", 1], ["2225591959.079", 2], ["2225591959.702", 3], ["2225591977.673", 4], ["2225591980.005", 5], ["2225597930.637", 3], ["2225597933.416", 4], ["2225597934.239", 5], ["2225597934.946", 6], ["2225597935.650", 7], ["2225597936.341", 8], ["2225597942.039", 9], ["2225597944.168", 10], ["2225603840.518", 1], ["2225603851.448", 3], ["2225603856.939", 5], ["2225603858.229", 7], ["2225603863.463", 8], ["2225603877.072", 11], ["2225603884.191", 12], ["2225603892.211", 13], ["2225609682.879", 1], ["2225609684.175", 0], ["2225609684.769", 1], ["2225609692.881", 2], ["2225609694.538", 5], ["2225609700.282", 8], ["2225609701.342", 9], ["2225609704.184", 11], ["2225644858.312", 0], ["2225644860.915", 0], ["2225644861.810", 0], ["2225644869.536", 1], ["2225644874.856", 2], ["2225644879.752", 3], ["2225644897.448", 4], ["2225644899.779", 5], ["2225656640.159", 0], ["2225656643.196", 0], ["2225656644.189", 0], ["2225656651.889", 1], ["2225656657.336", 2], ["2225656662.221", 3], ["2225656685.026", 4], ["2225656694.429", 5], ["2225665544.344", 0], ["2225665547.093", 0], ["2225665552.493", 1], ["2225665557.727", 2], ["2225665562.678", 3], ["2225665567.553", 4], ["2225665586.775", 5], ["2225665596.327", 6], ["2225677454.536", 0], ["2225677457.667", 0], ["2225677458.662", 0], ["2225677466.429", 1], ["2225677471.786", 2], ["2225677497.735", 3], ["2225677505.096", 4], ["2225677512.368", 5], ["2225686349.901", 5], ["2225686360.085", 5], ["2225686365.470", 6], ["2225686370.330", 7], ["2225686375.190", 8], ["2225686379.997", 9], ["2225686397.973", 10], ["2225686406.847", 11], ["2225697992.754", 0], ["2225697995.281", 0], ["2225697996.250", 0], ["2225697997.342", 1], ["2225697998.055", 2], ["2225697998.703", 3], ["2225698052.006", 4], ["2225698061.146", 5], ["2225718928.090", 4], ["2225718936.373", 5], ["2225718941.585", 6], ["2225718946.632", 7], ["2225718951.615", 8], ["2225718956.644", 9], ["2225718974.690", 9], ["2225718981.625", 10], ["2225736959.817", 0], ["2225736962.835", 0], ["2225736963.834", 0], ["2225736964.998", 1], ["2225736965.748", 2], ["2225736966.334", 3], ["2225736989.444", 4], ["2225736992.189", 5], ["2225739949.002", 0], ["2225739951.451", 1], ["2225739952.364", 2], ["2225739953.053", 3], ["2225739953.702", 4], ["2225739959.927", 5], ["2225739960.742", 6], ["2225739962.793", 7], ["2225745793.119", 0], ["2225745795.380", 0], ["2225745796.269", 0], ["2225745797.364", 1], ["2225745819.711", 2], ["2225745820.810", 3], ["2225745821.452", 4], ["2225745823.590", 5], ["2225757802.610", 0], ["2225757805.210", 0], ["2225757806.165", 0], ["2225757807.307", 1], ["2225757808.097", 2], ["2225757808.724", 3], ["2225757839.177", 4], ["2225757841.843", 5], ["2225775786.654", 0], ["2225775789.758", 0], ["2225775790.818", 0], ["2225775837.810", 1], ["2225775843.510", 2], ["2225775848.500", 3], ["2225775861.388", 4], ["2225775869.596", 5], ["2225814299.414", 0], ["2225814302.021", 0], ["2225814310.422", 1], ["2225814315.903", 2], ["2225814320.897", 3], ["2225814325.860", 4], ["2225814356.814", 5], ["2225814359.429", 6], ["2225817228.927", 0], ["2225817231.619", 0], ["2225817232.571", 0], ["2225817240.452", 1], ["2225817245.812", 2], ["2225817250.734", 3], ["2225817280.718", 4], ["2225817283.441", 5], ["2225823063.693", 0], ["2225823066.043", 0], ["2225823066.890", 0], ["2225823074.596", 1], ["2225823079.969", 2], ["2225823112.147", 3], ["2225823113.442", 4], ["2225823115.669", 5], ["2225837704.007", 0], ["2225837707.041", 0], ["2225837708.006", 0], ["2225837715.871", 1], ["2225837721.217", 2], ["2225837726.192", 3], ["2225837757.368", 4], ["2225837766.798", 5], ["2225843677.480", 0], ["2225843679.988", 0], ["2225843680.936", 0], ["2225843689.270", 1], ["2225843694.825", 2], ["2225843699.825", 3], ["2225843738.353", 4], ["2225843748.725", 5], ["2225846612.374", 0], ["2225846615.483", 0], ["2225846616.553", 0], ["2225846624.498", 1], ["2225846629.921", 2], ["2225846634.965", 3], ["2225846663.842", 4], ["2225846674.030", 5], ["2225870939.093", 0], ["2225870941.707", 0], ["2225870942.762", 0], ["2225870943.947", 1], ["2225870944.724", 2], ["2225870945.337", 3], ["2225870968.702", 4], ["2225870971.137", 5], ["2225895076.201", 6], ["2225895090.564", 7], ["2225895095.996", 8], ["2225895100.863", 9], ["2225895105.659", 10], ["2225895110.417", 11], ["2225895120.432", 12], ["2225895128.438", 13], ["2225909602.629", 0], ["2225909605.402", 0], ["2225909606.435", 0], ["2225909614.238", 1], ["2225909619.877", 2], ["2225909660.873", 3], ["2225909662.048", 4], ["2225909664.250", 5], ["2225912525.161", 0], ["2225912527.884", 0], ["2225912528.807", 0], ["2225912536.580", 1], ["2225912541.831", 2], ["2225912546.760", 3], ["2225912579.636", 4], ["2225912588.984", 5], ["2225918380.242", 0], ["2225918383.359", 0], ["2225918384.240", 0], ["2225918391.184", 1], ["2225918396.431", 2], ["2225918419.923", 3], ["2225918427.508", 4], ["2225918434.923", 5], ["2225930670.483", 2], ["2225930676.709", 3], ["2225930681.944", 4], ["2225930687.101", 5], ["2225930692.222", 6], ["2225930697.385", 7], ["2225930719.232", 8], ["2225930728.759", 9], ["2225936474.433", 0], ["2225936476.914", 0], ["2225936477.878", 0], ["2225936485.385", 1], ["2225936490.723", 2], ["2225936495.701", 3], ["2225936536.403", 4], ["2225936539.122", 5], ["2225945538.604", 5], ["2225945547.319", 6], ["2225945550.943", 7], ["2225945557.201", 6], ["2225945562.206", 7], ["2225945567.081", 8], ["2225945592.548", 9], ["2225945600.947", 10], ["2225957291.002", 3], ["2225957298.358", 4], ["2225957303.504", 5], ["2225957308.482", 6], ["2225957313.422", 7], ["2225957318.319", 8], ["2225957327.688", 9], ["2225957335.693", 10], ["2225963244.550", 0], ["2225963247.106", 0], ["2225963254.584", 1], ["2225963260.007", 2], ["2225963264.956", 3], ["2225963270.499", 4], ["2225963295.815", 4], ["2225963298.186", 5], ["2225977706.134", 0], ["2225977709.016", 0], ["2225977709.979", 0], ["2225977717.609", 1], ["2225977722.865", 2], ["2225977776.295", 3], ["2225977783.488", 4], ["2225977790.718", 5], ["2225980727.719", 0], ["2225980730.667", 0], ["2225980731.570", 0], ["2225980739.541", 1], ["2225980744.846", 2], ["2225980749.738", 3], ["2225980779.009", 4], ["2225980788.320", 5], ["2226042840.725", 0], ["2226042843.525", 0], ["2226042844.512", 0], ["2226042852.409", 1], ["2226042857.821", 2], ["2226042863.545", 3], ["2226042904.207", 4], ["2226042914.205", 5], ["2226048770.282", 0], ["2226048773.187", 0], ["2226048774.155", 0], ["2226048775.279", 1], ["2226048776.063", 2], ["2226048798.247", 3], ["2226048799.312", 4], ["2226048801.519", 5], ["2226051677.379", 0], ["2226051679.316", 0], ["2226051680.182", 0], ["2226051681.057", 1], ["2226051681.745", 2], ["2226051682.348", 3], ["2226051706.599", 4], ["2226051709.346", 5], ["2226075459.414", 0], ["2226075462.411", 0], ["2226075463.299", 0], ["2226075471.145", 1], ["2226075476.412", 2], ["2226075481.254", 3], ["2226075494.296", 4], ["2226075502.167", 5], ["2226116981.005", 0], ["2226116983.645", 0], ["2226116984.576", 0], ["2226116985.709", 1], ["2226116986.481", 2], ["2226116987.087", 3], ["2226117044.979", 4], ["2226117055.373", 5], ["2226137611.239", 0], ["2226137614.416", 0], ["2226137615.362", 0], ["2226137623.150", 1], ["2226137628.599", 2], ["2226137670.214", 3], ["2226137678.143", 4], ["2226137685.310", 5], ["2226152185.857", 0], ["2226152188.718", 0], ["2226152189.684", 0], ["2226152197.193", 1], ["2226152202.638", 2], ["2226152207.620", 3], ["2226152264.827", 4], ["2226152274.751", 5], ["2226158117.432", 0], ["2226158120.556", 0], ["2226158121.556", 0], ["2226158129.276", 1], ["2226158134.596", 2], ["2226158139.537", 3], ["2226158176.968", 4], ["2226158186.494", 5], ["2226176112.247", 0], ["2226176115.451", 0], ["2226176116.504", 0], ["2226176124.254", 1], ["2226176129.939", 2], ["2226176134.972", 3], ["2226176152.102", 4], ["2226176154.570", 5], ["2226190920.703", 1], ["2226190937.273", 2], ["2226190939.870", 1], ["2226190940.593", 2], ["2226190941.219", 3], ["2226190941.829", 4], ["2226190962.604", 5], ["2226190965.154", 6], ["2226196729.861", 0], ["2226196732.634", 0], ["2226196733.570", 0], ["2226196741.105", 1], ["2226196746.614", 2], ["2226196751.705", 3], ["2226196779.005", 4], ["2226196788.662", 5], ["2226202575.500", 0], ["2226202578.560", 0], ["2226202579.585", 0], ["2226202587.109", 1], ["2226202592.397", 2], ["2226202597.332", 3], ["2226202656.425", 4], ["2226202666.826", 5], ["2226211467.630", 0], ["2226211470.193", 0], ["2226211471.179", 0], ["2226211478.711", 1], ["2226211484.268", 2], ["2226211489.489", 3], ["2226211530.946", 4], ["2226211533.744", 5], ["2226214787.967", 0], ["2226214790.370", 0], ["2226214791.244", 0], ["2226214796.308", 1], ["2226214801.635", 2], ["2226214823.050", 3], ["2226214830.434", 4], ["2226214837.647", 5], ["2226223637.110", 0], ["2226223639.873", 0], ["2226223640.755", 0], ["2226223648.661", 1], ["2226223653.911", 2], ["2226223686.445", 4], ["2226223687.973", 5], ["2226223690.228", 6], ["2226241330.363", 0], ["2226241332.963", 0], ["2226241333.899", 0], ["2226241340.682", 1], ["2226241346.043", 2], ["2226241350.929", 3], ["2226241371.674", 4], ["2226241381.232", 5], ["2226250314.811", 0], ["2226250317.554", 0], ["2226250318.448", 0], ["2226250326.295", 1], ["2226250331.578", 2], ["2226250336.443", 3], ["2226250359.680", 4], ["2226250369.162", 5], ["2226253288.253", 0], ["2226253291.389", 0], ["2226253292.293", 0], ["2226253301.916", 1], ["2226253307.192", 2], ["2226253383.073", 3], ["2226253390.760", 4], ["2226253398.014", 5], ["2226256334.667", 0], ["2226256337.222", 0], ["2226256338.128", 0], ["2226256345.656", 1], ["2226256350.832", 2], ["2226256355.563", 3], ["2226256400.404", 4], ["2226256431.606", 5], ["2226306497.876", 0], ["2226306500.451", 0], ["2226306501.355", 0], ["2226306509.134", 1], ["2226306514.720", 2], ["2226306519.878", 3], ["2226306543.573", 4], ["2226306553.458", 5], ["2226324660.259", 0], ["2226324662.234", 1], ["2226324663.068", 2], ["2226324663.681", 3], ["2226324664.281", 4], ["2226324664.903", 5], ["2226324669.182", 6], ["2226324671.245", 7], ["2226348922.001", 0], ["2226348923.482", 0], ["2226348924.332", 0], ["2226348925.067", 1], ["2226348925.771", 2], ["2226348926.390", 3], ["2226348956.576", 4], ["2226348959.274", 5], ["2226351846.189", 4], ["2226351852.389", 5], ["2226351857.512", 6], ["2226351862.547", 7], ["2226351867.483", 8], ["2226351872.428", 9], ["2226351903.794", 10], ["2226351913.247", 11], ["2226382020.065", 0], ["2226382022.428", 0], ["2226382023.306", 0], ["2226382027.484", 1], ["2226382032.729", 2], ["2226382037.857", 3], ["2226382073.668", 4], ["2226382083.500", 5], ["2226390741.798", 6], ["2226390743.139", 7], ["2226390743.793", 8], ["2226390744.452", 9], ["2226390745.069", 10], ["2226390750.692", 11], ["2226390751.508", 12], ["2226390779.926", 11], ["2226402470.670", 0], ["2226402472.141", 0], ["2226402472.939", 0], ["2226402473.864", 1], ["2226402474.611", 2], ["2226402475.241", 3], ["2226402489.153", 4], ["2226402491.842", 5], ["2226405411.699", 6], ["2226405413.270", 7], ["2226405413.955", 8], ["2226405414.589", 9], ["2226405415.194", 10], ["2226405415.805", 11], ["2226405420.206", 12], ["2226405422.278", 13], ["2226414185.197", 4], ["2226414191.551", 5], ["2226414196.896", 6], ["2226414202.047", 7], ["2226414207.143", 8], ["2226414212.234", 9], ["2226414260.814", 11], ["2226414269.157", 12], ["2226423090.740", 0], ["2226423093.809", 0], ["2226423094.763", 0], ["2226423102.786", 1], ["2226423108.124", 2], ["2226423112.949", 3], ["2226423135.058", 4], ["2226423144.650", 5], ["2226452970.407", 0], ["2226452972.688", 0], ["2226452973.566", 0], ["2226452974.724", 1], ["2226452975.529", 2], ["2226452976.218", 3], ["2226453015.860", 4], ["2226453025.273", 5], ["2226476646.940", 0], ["2226476649.626", 0], ["2226476650.539", 0], ["2226476651.763", 1], ["2226476652.650", 2], ["2226476653.317", 3], ["2226476659.761", 4], ["2226476661.878", 5], ["2226482775.382", 1], ["2226482783.193", 2], ["2226482784.913", 2], ["2226482785.615", 3], ["2226482786.245", 4], ["2226482786.872", 5], ["2226482799.833", 6], ["2226482802.374", 7], ["2226543054.742", 3], ["2226543063.191", 4], ["2226543068.468", 5], ["2226543073.510", 6], ["2226543078.310", 7], ["2226543083.040", 8], ["2226543092.329", 9], ["2226543100.143", 11], ["2226546061.700", 0], ["2226546064.627", 0], ["2226546065.639", 0], ["2226546073.023", 1], ["2226546078.375", 2], ["2226546083.354", 3], ["2226546104.625", 4], ["2226546113.785", 5], ["2226551834.554", 3], ["2226551843.476", 4], ["2226551848.787", 5], ["2226551853.687", 6], ["2226551858.644", 7], ["2226551863.456", 8], ["2226551873.577", 9], ["2226551881.760", 10], ["2226608216.717", 0], ["2226608219.273", 0], ["2226608220.149", 0], ["2226608227.591", 1], ["2226608233.136", 2], ["2226608238.135", 3], ["2226608269.544", 4], ["2226608272.227", 5], ["2226641550.212", 0], ["2226641552.479", 0], ["2226641553.382", 0], ["2226641561.523", 1], ["2226641566.886", 2], ["2226641571.705", 3], ["2226641602.482", 4], ["2226641612.069", 5], ["2226644527.034", 0], ["2226644530.135", 0], ["2226644531.132", 0], ["2226644538.908", 1], ["2226644544.299", 2], ["2226644549.291", 3], ["2226644581.149", 4], ["2226644590.792", 5], ["2226647480.608", 0], ["2226647483.165", 0], ["2226647484.140", 0], ["2226647491.503", 1], ["2226647496.724", 2], ["2226647526.229", 3], ["2226647533.713", 4], ["2226647540.967", 5], ["2226653336.693", 0], ["2226653339.214", 0], ["2226653340.129", 0], ["2226653347.460", 1], ["2226653352.677", 2], ["2226653357.594", 3], ["2226653380.616", 4], ["2226653389.992", 5], ["2226662446.323", 0], ["2226662449.622", 0], ["2226662450.619", 0], ["2226662458.534", 1], ["2226662464.001", 2], ["2226662468.907", 3], ["2226662493.338", 4], ["2226662502.940", 5], ["2226688623.893", 0], ["2226688626.751", 0], ["2226688627.725", 0], ["2226688635.068", 1], ["2226688640.270", 2], ["2226688645.238", 3], ["2226688658.511", 4], ["2226688666.468", 5], ["2226694502.599", 7], ["2226694512.462", 8], ["2226694517.640", 10], ["2226694522.262", 11], ["2226694523.634", 13], ["2226694528.499", 14], ["2226694538.152", 15], ["2226694546.068", 16], ["2226706076.745", 0], ["2226706078.855", 0], ["2226706079.705", 0], ["2226706080.916", 1], ["2226706081.694", 2], ["2226706117.860", 3], ["2226706119.154", 4], ["2226706121.339", 5], ["2226733420.787", 0], ["2226733417.625", 0], ["2226733422.000", 1], ["2226733429.893", 1], ["2226733437.806", 2], ["2226733443.193", 3], ["2226733470.697", 4], ["2226733473.318", 5], ["2226777082.211", 0], ["2226777085.250", 0], ["2226777086.241", 0], ["2226777093.423", 1], ["2226777098.869", 2], ["2226777103.909", 3], ["2226777131.428", 4], ["2226777143.320", 5], ["2226780164.263", 0], ["2226780167.120", 0], ["2226780168.106", 0], ["2226780174.468", 1], ["2226780179.966", 2], ["2226780184.907", 3], ["2226780209.453", 5], ["2226780212.205", 6], ["2226789054.907", 0], ["2226789057.409", 0], ["2226789058.378", 0], ["2226789065.660", 1], ["2226789071.104", 2], ["2226789091.886", 3], ["2226789093.018", 4], ["2226789095.237", 5], ["2226798020.005", 0], ["2226798022.620", 0], ["2226798023.535", 0], ["2226798027.787", 1], ["2226798033.093", 2], ["2226798038.089", 3], ["2226798071.436", 4], ["2226798074.186", 5], ["2226809731.986", 3], ["2226809740.690", 4], ["2226809746.150", 5], ["2226809751.166", 6], ["2226809756.038", 7], ["2226809760.889", 8], ["2226809770.766", 9], ["2226809779.023", 10], ["2226812629.190", 0], ["2226812631.661", 0], ["2226812632.493", 0], ["2226812639.995", 1], ["2226812645.293", 2], ["2226812650.300", 3], ["2226812671.647", 4], ["2226812681.231", 6], ["2226824349.305", 5], ["2226824351.041", 6], ["2226824351.734", 7], ["2226824352.416", 8], ["2226824353.044", 9], ["2226824353.682", 10], ["2226824380.360", 11], ["2226824388.933", 12], ["2226841829.979", 0], ["2226841832.418", 0], ["2226841833.323", 0], ["2226841834.571", 1], ["2226841835.411", 2], ["2226841836.081", 3], ["2226841842.626", 4], ["2226841844.796", 5], ["2226850599.923", 0], ["2226850601.991", 0], ["2226850602.821", 0], ["2226850603.864", 1], ["2226850604.730", 2], ["2226850605.432", 3], ["2226850644.602", 4], ["2226850653.536", 5], ["2226883504.337", 4], ["2226883513.327", 5], ["2226883518.674", 6], ["2226883523.529", 7], ["2226883528.335", 8], ["2226883533.045", 9], ["2226883542.755", 10], ["2226883550.966", 11], ["2226907072.619", 0], ["2226907075.038", 0], ["2226907075.940", 0], ["2226907083.559", 1], ["2226907088.836", 2], ["2226907093.718", 3], ["2226907112.488", 4], ["2226907114.983", 5], ["2226930496.092", 0], ["2226930499.102", 0], ["2226930500.022", 0], ["2226930507.647", 1], ["2226930513.039", 2], ["2226930518.023", 3], ["2226930545.663", 4], ["2226930554.926", 5], ["2226936325.508", 0], ["2226936328.586", 0], ["2226936329.524", 0], ["2226936330.744", 1], ["2226936331.482", 2], ["2226936332.140", 3], ["2226936357.597", 4], ["2226936360.285", 5], ["2226962666.859", 5], ["2226962675.880", 6], ["2226962681.258", 7], ["2226962686.276", 8], ["2226962691.220", 9], ["2226962696.138", 10], ["2226962706.092", 11], ["2226962714.410", 12]]}

==> plots/qsize.txt <==
0.00504112243652,0,0,0,0,0,0
0.108446121216,0,0,0,2,0,0
0.212291955948,0,0,0,5,0,1
0.317469120026,0,0,0,0,0,0
0.423285961151,0,3,0,0,0,0
0.529809951782,0,0,0,0,0,0
0.6369099617,0,0,0,0,0,0
0.742619037628,0,0,0,0,0,0
0.84863114357,0,4,0,0,0,0
0.954400062561,0,0,0,0,0,0
1.06188702583,0,0,0,1,0,0
1.166711092,0,0,0,0,0,0
1.27148509026,0,0,0,0,0,0
1.37680602074,0,0,0,0,0,0
1.48205900192,0,0,0,1,2,0
1.58883595467,0,0,0,0,1,2
1.69365906715,0,0,0,0,0,0
1.80072498322,0,0,0,0,0,0
1.90752792358,0,0,0,0,3,4
2.01360702515,0,0,0,0,2,0
2.12352514267,0,0,0,2,4,4
2.22887706757,0,0,0,0,0,0
2.33272504807,0,0,0,3,4,3
2.43688201904,0,0,0,0,0,0
2.5401301384,0,0,0,0,0,0
2.64402294159,0,4,0,0,0,0
2.74788093567,0,0,0,0,0,5
2.85184907913,0,0,0,2,0,0
2.96205806732,0,0,0,0,1,2
3.06920695305,0,0,0,0,0,5
3.17548799515,0,0,0,0,0,0
3.2815759182,0,0,0,0,0,0
3.38679504395,0,0,0,0,0,0
3.49418091774,0,0,0,0,2,0
3.60080504417,0,0,0,0,0,0
3.70662808418,0,0,0,0,0,0
3.81112599373,0,0,0,0,0,0
3.91749215126,0,0,0,3,9,11
4.02518892288,0,0,0,0,0,0
4.13004302979,0,0,0,0,0,0
4.23722815514,0,0,0,0,0,0
4.34264302254,0,0,0,0,0,0
4.44772911072,0,0,0,0,0,0
4.55406403542,0,0,0,0,3,0
4.6609210968,0,0,0,0,0,0
4.7671289444,0,0,0,0,0,0
4.87247896194,0,4,0,1,0,0
4.97935295105,0,0,0,0,0,1
5.08817791939,0,0,0,0,0,0
5.19339299202,0,0,0,0,0,0
5.29896998405,0,0,0,0,0,0
5.40479111671,0,0,0,0,0,0
5.51042795181,0,0,0,0,0,0
5.61632299423,0,0,0,0,1,0
5.72299194336,0,0,0,0,0,0
5.82781195641,0,0,0,0,0,0
5.93468904495,0,0,0,0,0,0
6.04496002197,0,0,0,0,0,0
6.1502289772,0,0,0,0,0,0
6.25755500793,0,0,0,2,0,1
6.36265802383,0,0,0,3,1,2
6.46801996231,0,0,0,0,0,0
6.57410597801,0,0,0,0,0,0
6.67961597443,0,0,0,0,0,0
6.78486299515,0,0,0,0,0,0
6.89370703697,0,0,0,0,0,0
6.99983310699,0,0,0,10,8,0
7.10533308983,0,0,0,0,0,0
7.21150994301,0,0,0,0,1,0
7.3187379837,0,0,0,6,0,0
7.42429804802,0,0,0,0,0,0
7.53279805183,0,0,0,0,0,0
7.63973093033,0,0,0,5,1,2
7.74413299561,0,0,0,2,0,0
7.84974694252,0,0,0,0,0,1
7.95643591881,0,0,5,0,0,0
8.0621380806,0,0,0,6,8,9
8.16627502441,0,0,0,0,0,0
8.2709851265,0,0,0,9,10,11
8.38064908981,0,0,0,1,2,0
8.48535394669,0,0,0,0,0,0
8.59418296814,0,0,1,0,0,0
8.70107197762,0,0,0,0,0,0
8.80659604073,0,0,0,0,0,0
8.91148304939,0,0,0,0,0,0
9.01730203629,0,0,0,0,0,0
9.12152314186,0,0,0,0,0,0
9.22672605515,0,0,0,0,0,0
9.33188295364,0,0,0,0,0,0
9.43646502495,0,0,0,0,0,0
9.54147410393,0,0,0,4,5,6
9.6468000412,0,0,0,1,5,6
9.75439405441,0,0,0,0,1,2
9.86008906364,0,0,0,0,0,1
9.96579003334,0,0,0,5,1,2
10.0719220638,0,0,0,17,17,16
10.1771099567,0,0,0,4,1,6
10.2826240063,0,0,0,0,0,0
10.3870141506,0,0,0,0,0,0
10.4930300713,0,0,0,0,0,0
10.5983021259,0,0,0,0,0,0
10.7025821209,0,0,0,0,0,0
10.8092770576,0,0,0,0,0,0
10.9162881374,0,0,0,0,0,0
11.021641016,0,0,0,0,0,0
11.1295931339,0,0,0,0,0,0
11.2349491119,0,0,0,0,0,0
11.3408110142,0,0,0,0,0,0
11.4487469196,0,0,0,4,6,7
11.55448699,0,0,0,0,0,0
11.6594219208,0,0,0,0,0,0
11.7647190094,0,0,0,0,0,0
11.8702199459,0,0,0,0,0,0
11.973829031,0,0,0,0,0,0
12.0813679695,0,0,0,0,1,2
12.1870760918,0,0,0,0,0,0
12.2925169468,0,0,0,0,0,0
12.3980760574,0,0,0,0,0,0
12.5039110184,0,0,0,0,0,0
12.6080379486,0,0,0,0,0,0
12.7114810944,0,0,0,6,8,7
12.8185229301,0,0,0,0,0,0
12.9274499416,0,0,0,0,5,4
13.0341210365,0,0,0,0,0,0
13.1373069286,0,0,0,0,0,0
13.2430450916,0,0,0,0,0,4
13.3490331173,0,0,0,0,0,0
13.4569449425,0,0,0,0,0,0
13.5629560947,0,0,0,0,0,0
13.6685769558,0,4,0,0,0,0
13.774091959,0,0,0,0,0,0
13.8814020157,0,0,0,0,0,0
13.989784956,0,0,0,0,0,4
14.097383976,0,0,1,0,0,0
14.2030041218,0,0,0,0,0,0
14.3081700802,0,0,0,0,1,0
14.4163689613,0,0,0,0,0,0
14.5213830471,0,0,0,0,0,0
14.6277470589,0,0,0,0,0,0
14.7331459522,0,0,0,0,0,0
14.8382899761,0,0,0,0,0,0
14.9456839561,0,0,0,4,0,0
15.0511291027,0,0,0,2,3,4
15.1560440063,0,0,0,0,0,0
15.2627429962,0,0,0,4,7,0
15.3705990314,0,0,0,0,0,0
15.474905014,0,0,0,0,1,2
15.5806939602,0,0,0,0,0,0
15.6870241165,0,0,0,7,8,9
15.7945261002,0,0,0,2,3,4
15.900386095,0,0,0,0,0,0
16.0055270195,0,0,0,0,0,0
16.1090950966,0,0,0,0,0,0
16.2152590752,0,0,0,0,0,0
16.3195109367,0,0,0,0,0,0
16.4248640537,0,0,0,0,0,0
16.5289430618,0,0,0,0,0,0
16.6327729225,0,0,0,0,0,0
16.7380080223,0,0,0,0,0,0
16.843419075,0,0,0,6,7,8
16.9490740299,0,0,0,0,0,0
17.0542271137,0,0,0,6,3,7
17.161162138,0,0,0,0,0,0
17.2662789822,0,0,0,0,0,0
17.3736889362,0,0,0,0,0,0
17.4801421165,0,0,0,0,0,0
17.5866379738,0,0,0,1,2,3
17.6917459965,0,0,0,0,1,0
17.8001229763,0,0,0,0,0,0
17.9071991444,0,0,0,0,0,0
18.0117850304,0,0,0,0,0,0
18.1191749573,0,0,0,0,1,2
18.2245810032,0,0,0,1,1,2
18.3303799629,0,0,0,0,0,1
18.4374849796,0,0,0,0,0,0
18.544975996,0,0,0,0,0,0
18.6515519619,0,0,0,6,0,0
18.788269043,0,0,0,0,1,2
18.8933930397,0,0,0,0,0,0
18.9981310368,0,0,0,0,1,2
19.1019759178,0,0,2,0,0,0
19.207005024,0,0,0,0,0,0
19.3140079975,0,0,0,0,0,0
19.4194040298,0,0,0,0,0,0
19.5272870064,0,0,0,0,0,0
19.6338419914,0,0,0,0,0,0
19.7401809692,0,0,0,0,0,0
19.8446171284,0,0,0,5,1,2
19.9512131214,0,0,0,3,1,2


==> plots/rcp-May25--21-28/rcp-maxmin-n1/average_overhead.txt <==
2.91806


==> plots/rcp-May25--21-28/rcp-maxmin-n1/avg_rate.txt <==
46.1915
45.5527
45.682


==> plots/rcp-May25--21-28/rcp-prop-n1/average_overhead.txt <==
2.71368


==> plots/rcp-May25--21-28/rcp-prop-n1/avg_rate.txt <==
32.9531
59.9276
60.0128

